File System Aging

File systems must allocate space for files without knowing what will be added or removed in the future. Over the life of a file system, this may cause suboptimal file placement decisions that eventually lead to slower performance, or aging. Conventional wisdom suggests that file system aging is a solved problem in the common case; heuristics to avoid aging, such as colocating related files and data blocks, are effective until a storage device fills up, at which point space pressure exacerbates fragmentation-based aging. However, this article describes both realistic and synthetic workloads that can cause these heuristics to fail, inducing large performance declines due to aging, even when the storage device is nearly empty. We argue that these slowdowns are caused by poor layout. We demonstrate a correlation between the read performance of a directory scan and the locality within a file system's access patterns, using a dynamic layout score. We complement these results with microbenchmarks that show that space pressure can cause a substantial amount of inter-file and intra-file fragmentation. However, our results suggest that the effect of free-space fragmentation on read performance is best described as accelerating the file system aging process. The effect on write performance is non-existent in some cases, and, in most cases, an order of magnitude smaller than the read degradation from fragmentation caused by normal usage. In short, many file systems are exquisitely prone to read aging after a variety of write patterns. We show, however, that aging is not inevitable. BetrFS, a file system based on write-optimized dictionaries, exhibits almost no aging in our experiments. We present a framework for understanding and predicting aging, and identify the key features of BetrFS that avoid aging.

==> fast_data/btrfs_nodesize/btrfs_16k_20gb_hdd_gc_offresults.csv <==
pulls_performed	fs_size	aged_time	blocks_written
0	4693192	34.364	0
100	4697276	34.573	105488
200	4702324	36.881	36520
300	4710916	40.214	52228
400	4717432	42.718	41836
500	4723836	45.625	45312
600	4729556	47.741	43224
700	4735596	50.448	44856
800	4744304	55.305	63952
900	4750776	57.71	57508
1000	4758188	60.859	65572
1100	4764592	63.856	57472
1200	4770600	65.802	61564
1300	4780896	69.77	56232
1400	4785840	71.635	57936
1500	4791828	73.742	79352
1600	4798984	76.316	74000
1700	4804380	78.121	54500
1800	4810692	80.191	72004
1900	4816720	82.267	68920
2000	4823132	84.366	56540
2100	4830276	86.493	70628
2200	4835388	88.197	82824
2300	4840428	89.939	73668
2400	4845980	92.241	83832
2500	4855748	95.178	98952
2600	4863400	97.83	92536
2700	4872096	100.995	101016
2800	4880012	104.052	108876
2900	4887468	106.738	81188
3000	4894652	109.257	105720
3100	4902512	112.082	89052
3200	4910384	115.193	105800
3300	4918544	118.059	111812
3400	4928240	121.217	89988
3500	4936556	123.768	116680
3600	4944288	126.797	101636
3700	4951632	129.819	96324
3800	4962064	133.773	152736
3900	4970424	136.608	111356
4000	4977764	138.568	117052
4100	4984312	140.965	102036
4200	4992684	143.17	146236
4300	4999884	146.061	130776
4400	5005636	148.434	126464
4500	5012016	150.593	136236
4600	5018304	152.764	119244
4700	5024480	154.538	93688
4800	5032712	157.457	148572
4900	5040932	160.115	148476
5000	5047276	163.509	153232
5100	5054872	165.89	125872
5200	5060124	167.825	124232
5300	5066372	169.708	149752
5400	5074876	171.797	119312
5500	5082296	174.789	133248
5600	5087732	176.471	117728
5700	5093048	178.023	163632
5800	5100444	181.477	130640
5900	5106132	183.348	162100
6000	5113532	186.568	154916
6100	5119344	188.876	144848
6200	5126480	190.881	165408
6300	5132504	193.176	172476
6400	5139236	194.771	153608
6500	5145584	196.919	168604
6600	5153512	199.442	159660
6700	5161200	201.995	184984
6800	5173872	206.188	204376
6900	5184112	209.599	179376
7000	5191564	212.573	191296
7100	5197912	214.294	154176
7200	5204608	218.135	198152
7300	5211032	219.929	174608
7400	5217344	221.765	140080
7500	5226124	224.965	163836
7600	5235660	228.099	185936
7700	5242124	230.612	176920
7800	5250556	233.482	202576
7900	5259552	236.864	177896
8000	5267356	240.631	171820
8100	5276592	243.403	220752
8200	5283996	245.556	184932
8300	5291684	248.641	237784
8400	5298088	251.189	143672
8500	5307716	254.318	210604
8600	5314736	256.005	180592
8700	5321696	258.922	196124
8800	5330604	261.799	188100
8900	5336112	263.235	163032
9000	5342012	264.075	199264
9100	5348924	267.883	215188
9200	5355360	270.924	207272
9300	5362396	273.327	221096
9400	5368256	274.66	191096
9500	5374700	277.181	175912
9600	5381400	279.508	181352
9700	5389560	281.848	250940
9800	5396620	284.133	224928
9900	5403724	287.732	278496
10000	5410708	289.588	261732

==> fast_data/btrfs_nodesize/btrfs_32k_20gb_hdd_gc_offresults.csv <==
pulls_performed	fs_size	aged_time	blocks_written
0	4693208	33.323	0
100	4697292	32.811	94360
200	4702340	35.561	50292
300	4710932	38.844	59648
400	4717448	41.058	54948
500	4723852	43.608	55852
600	4729572	45.322	56776
700	4735612	47.028	57012
800	4744320	50.63	76528
900	4750792	53.247	67400
1000	4758204	55.96	80752
1100	4764608	58.104	69616
1200	4770616	59.759	75380
1300	4780912	63.349	69040
1400	4785856	64.744	75332
1500	4791844	66.93	99712
1600	4799000	69.002	97296
1700	4804396	70.289	68836
1800	4810708	72.06	92212
1900	4816736	74.394	85216
2000	4823148	75.854	66588
2100	4830292	77.846	94320
2200	4835404	78.585	100008
2300	4840444	79.639	98400
2400	4845996	81.481	102736
2500	4855764	84.136	131288
2600	4863416	86.268	110792
2700	4872112	88.968	113068
2800	4880028	91.699	120776
2900	4887484	94.265	92072
3000	4894668	96.495	127956
3100	4902528	98.553	108628
3200	4910400	101.636	133996
3300	4918560	103.788	141588
3400	4928256	106.622	108908
3500	4936572	108.572	151516
3600	4944304	111.181	126380
3700	4951648	113.53	123432
3800	4962080	116.527	205032
3900	4970440	119.51	147828
4000	4977780	121.452	164148
4100	4984328	123.094	139496
4200	4992700	125.744	207772
4300	4999900	127.174	182784
4400	5005652	129.032	169620
4500	5012032	130.331	193600
4600	5018320	131.88	158624
4700	5024496	133.571	125796
4800	5032728	136.485	212632
4900	5040948	139.279	208092
5000	5047292	141.38	245112
5100	5054888	143.916	181772
5200	5060140	145.226	185600
5300	5066388	146.683	216680
5400	5074892	148.791	156696
5500	5082312	150.916	184488
5600	5087748	152.062	193232
5700	5093064	153.729	244236
5800	5100460	156.048	184276
5900	5106148	157.672	242028
6000	5113548	159.972	227472
6100	5119360	162.613	208904
6200	5126496	164.018	241216
6300	5132520	165.726	246168
6400	5139252	167.404	219516
6500	5145600	169.32	252556
6600	5153528	171.186	241744
6700	5161216	173.603	270776
6800	5173888	176.579	284992
6900	5184128	180.461	256268
7000	5191580	182.845	267256
7100	5197928	184	227212
7200	5204624	186.24	268268
7300	5211048	187.99	238536
7400	5217360	189.52	196640
7500	5226140	192.304	229036
7600	5235676	195.784	289012
7700	5242140	197.868	246572
7800	5250572	200.176	286536
7900	5259568	203.122	238516
8000	5267372	205.181	242684
8100	5276608	207.011	319224
8200	5284012	209.029	269736
8300	5291700	211.031	348080
8400	5298104	213.639	204476
8500	5307732	217.319	309732
8600	5314752	217.963	252944
8700	5321712	220.47	289500
8800	5330620	223.028	293016
8900	5336128	224.237	214492
9000	5342028	226.019	287180
9100	5348940	228.577	349264
9200	5355376	230.243	309744
9300	5362412	232.864	330972
9400	5368272	233.817	277904
9500	5374716	235.759	252744
9600	5381416	237.821	254144
9700	5389576	240.37	362912
9800	5396636	241.989	328708
9900	5403740	243.618	410392
10000	5410724	245.276	366804

==> fast_data/btrfs_nodesize/btrfs_4k_20gb_hdd_gc_offresults.csv <==
pulls_performed	fs_size	aged_time	blocks_written
0	4693180	40.556	0
100	4697264	41.497	240112
200	4702312	45.771	64608
300	4710904	50.563	87864
400	4717420	54.505	67120
500	4723824	58.99	73592
600	4729544	62.07	74384
700	4735584	65.75	81376
800	4744292	72.666	101736
900	4750764	76.649	88456
1000	4758176	81.624	97368
1100	4764580	85.318	98528
1200	4770588	90.278	95096
1300	4780884	95.095	103680
1400	4785828	98.555	85472
1500	4791816	101.739	110280
1600	4798972	106.746	108856
1700	4804368	109.322	77272
1800	4810680	112.969	96696
1900	4816708	116.402	98096
2000	4823120	119.893	86664
2100	4830264	122.56	99600
2200	4835376	125.279	98064
2300	4840416	128.224	93208
2400	4845968	131.476	106664
2500	4855736	136.741	128776
2600	4863388	140.457	124696
2700	4872084	146.181	148600
2800	4880000	151.789	141752
2900	4887456	155.738	114632
3000	4894640	159.857	139984
3100	4902500	164.312	117416
3200	4910372	169.322	144016
3300	4918532	175.014	154392
3400	4928228	179.129	127176
3500	4936544	184.611	142952
3600	4944276	189.551	147272
3700	4951620	194.032	137152
3800	4962052	200.084	189704
3900	4970412	204.851	141160
4000	4977752	208.129	155600
4100	4984300	211.804	124320
4200	4992672	216.695	179608
4300	4999872	221.087	159824
4400	5005624	224.869	153440
4500	5012004	228.382	153088
4600	5018292	232.54	153192
4700	5024468	237.848	125192
4800	5032700	244.541	183880
4900	5040920	249.915	200872
5000	5047264	254.404	209920
5100	5054860	258.226	180760
5200	5060112	262.58	169168
5300	5066360	265.52	177664
5400	5074864	268.562	161688
5500	5082284	272.887	179624
5600	5087720	276.081	151440
5700	5093036	279.189	188240
5800	5100432	283.581	164816
5900	5106120	287.494	188520
6000	5113520	292.218	191440
6100	5119332	295.595	175840
6200	5126468	300.074	186280
6300	5132492	304.036	191720
6400	5139224	308.565	195800
6500	5145572	312.299	204088
6600	5153500	316.632	189336
6700	5161188	322.511	214528
6800	5173860	329.469	253240
6900	5184100	333.96	212280
7000	5191552	338.852	217072
7100	5197900	343.793	196544
7200	5204596	347.868	216168
7300	5211020	353.034	199264
7400	5217332	357.61	193920
7500	5226112	363.018	235096
7600	5235648	368.272	232792
7700	5242112	374.88	223480
7800	5250544	378.813	254952
7900	5259540	383.534	231216
8000	5267344	389.059	218496
8100	5276580	393.609	253256
8200	5283984	397.173	218832
8300	5291672	401.698	271040
8400	5298076	406.23	189752
8500	5307704	412.464	266152
8600	5314724	416.419	217896
8700	5321684	422.098	246416
8800	5330592	426.328	245744
8900	5336100	429.494	202176
9000	5342000	434.169	228408
9100	5348912	438.852	251264
9200	5355348	443.67	243744
9300	5362384	449.048	271920
9400	5368244	453.177	249288
9500	5374688	458.429	235040
9600	5381388	461.566	225304
9700	5389548	465.949	300832
9800	5396608	471.508	276176
9900	5403712	475.766	337784
10000	5410696	478.746	291264

==> fast_data/btrfs_nodesize/btrfs_64k_20gb_hdd_gc_offresults.csv <==
pulls_performed	fs_size	aged_time	blocks_written
0	4693240	32.123	0
100	4697324	31.855	81068
200	4702372	34.116	63032
300	4710964	37	80304
400	4717480	39.098	73276
500	4723884	41.331	76416
600	4729604	42.847	72348
700	4735644	44.619	70820
800	4744352	47.622	99996
900	4750824	49.638	88344
1000	4758236	51.655	103452
1100	4764640	53.576	88072
1200	4770648	54.855	101920
1300	4780944	57.65	82828
1400	4785888	59.071	94652
1500	4791876	60.844	134576
1600	4799032	62.986	120956
1700	4804428	64.085	93856
1800	4810740	65.782	127952
1900	4816768	67.556	111208
2000	4823180	69.19	95436
2100	4830324	71.522	132488
2200	4835436	71.853	124308
2300	4840476	73.345	131844
2400	4846028	74.884	133884
2500	4855796	76.975	157640
2600	4863448	79.041	160312
2700	4872144	81.641	164248
2800	4880060	84.466	174560
2900	4887516	86.417	117636
3000	4894700	87.848	164512
3100	4902560	90.464	145252
3200	4910432	92.429	172940
3300	4918592	94.706	188120
3400	4928288	97.325	140996
3500	4936604	98.85	197004
3600	4944336	101.395	167108
3700	4951680	103.846	153680
3800	4962112	106.282	284696
3900	4970472	108.823	186888
4000	4977812	110.595	219004
4100	4984360	112.208	176628
4200	4992732	113.986	321788
4300	4999932	115.947	246324
4400	5005684	117.522	275852
4500	5012064	118.726	260612
4600	5018352	120.427	254900
4700	5024528	121.594	149568
4800	5032760	123.808	299480
4900	5040980	126.171	277536
5000	5047324	128.473	461788
5100	5054920	130.448	350912
5200	5060172	131.179	297080
5300	5066420	132.9	332624
5400	5074924	134.166	188660
5500	5082344	136.659	296816
5600	5087780	137.365	283028
5700	5093096	138.732	359752
5800	5100492	141.114	296832
5900	5106180	142.102	320000
6000	5113580	143.868	330876
6100	5119392	145.13	282184
6200	5126528	147.316	390728
6300	5132552	148.977	361208
6400	5139284	150.313	307296
6500	5145632	151.961	412424
6600	5153560	153.249	337104
6700	5161248	155.703	520156
6800	5173920	159.094	417156
6900	5184160	161.836	391724
7000	5191612	163.582	494912
7100	5197960	165.561	336860
7200	5204656	167.2	477892
7300	5211080	168.8	469112
7400	5217392	170.278	256224
7500	5226172	173.015	308668
7600	5235708	176.048	413044
7700	5242172	177.748	367228
7800	5250604	179.189	451952
7900	5259600	181.9	326936
8000	5267404	183.685	367940
8100	5276640	185.302	569860
8200	5284044	186.935	404692
8300	5291732	188.956	574236
8400	5298136	190.873	284604
8500	5307764	194.178	450180
8600	5314784	194.974	497776
8700	5321744	196.714	454244
8800	5330652	199.274	367084
8900	5336160	200.082	340316
9000	5342060	201.909	437192
9100	5348972	204.067	597872
9200	5355408	205.135	473088
9300	5362444	207.181	506616
9400	5368304	209.07	414692
9500	5374748	210.301	389416
9600	5381448	212.167	374560
9700	5389608	214.151	580112
9800	5396668	215.25	514700
9900	5403772	217.271	665980
10000	5410756	218.401	587888

==> fast_data/btrfs_nodesize/btrfs_8k_20gb_hdd_gc_offresults.csv <==
pulls_performed	fs_size	aged_time	blocks_written
0	4693184	36.523	0
100	4697268	37.12	258848
200	4702316	40.233	70184
300	4710908	44.899	88320
400	4717424	47.413	74360
500	4723828	50.605	77480
600	4729548	53.546	81768
700	4735588	56.801	81776
800	4744296	62.411	112712
900	4750768	66.578	97584
1000	4758180	69.377	107696
1100	4764584	72.26	102880
1200	4770592	76.254	109976
1300	4780888	80.285	104400
1400	4785832	82.588	98032
1500	4791820	85.765	132848
1600	4798976	88.865	125080
1700	4804372	91.614	95624
1800	4810684	93.636	118472
1900	4816712	96.337	121264
2000	4823124	98.986	95808
2100	4830268	101.753	122272
2200	4835380	103.656	125440
2300	4840420	106.429	121848
2400	4845972	109.041	127400
2500	4855740	112.767	163112
2600	4863392	115.726	143560
2700	4872088	119.95	155224
2800	4880004	123.891	148424
2900	4887460	127.185	130048
3000	4894644	131.203	151080
3100	4902504	134.556	138040
3200	4910376	138.605	170408
3300	4918536	142.704	167872
3400	4928232	145.913	153400
3500	4936548	149.862	158584
3600	4944280	153.846	164008
3700	4951624	157.285	154664
3800	4962056	161.962	229232
3900	4970416	165.645	175512
4000	4977756	168.681	179904
4100	4984304	171.489	157400
4200	4992676	175.247	216592
4300	4999876	178.337	192000
4400	5005628	181.845	186680
4500	5012008	185.345	203304
4600	5018296	188.21	180176
4700	5024472	190.943	150352
4800	5032704	195.292	231904
4900	5040924	198.917	229200
5000	5047268	202.376	269176
5100	5054864	205.184	218608
5200	5060116	207.971	203104
5300	5066364	210.742	202904
5400	5074868	213.684	192832
5500	5082288	217.135	208368
5600	5087724	219.648	197912
5700	5093040	221.873	239368
5800	5100436	226.021	195792
5900	5106124	228.584	221840
6000	5113524	231.633	238560
6100	5119336	234.204	210640
6200	5126472	237.381	237608
6300	5132496	240.687	246856
6400	5139228	243.766	225248
6500	5145576	246.321	254096
6600	5153504	250.771	247744
6700	5161192	254.825	265808
6800	5173864	260.007	310504
6900	5184104	264.149	280072
7000	5191556	267.09	288120
7100	5197904	269.931	241328
7200	5204600	273.439	286000
7300	5211024	275.747	250640
7400	5217336	278.84	211736
7500	5226116	282.915	255968
7600	5235652	287.774	292712
7700	5242116	291.323	258296
7800	5250548	294.239	304704
7900	5259544	298.545	278472
8000	5267348	303.536	254696
8100	5276584	307.294	310296
8200	5283988	310.522	274096
8300	5291676	314.742	345680
8400	5298080	317.617	215888
8500	5307708	320.952	316832
8600	5314728	324.829	282112
8700	5321688	329.031	295512
8800	5330596	332.205	272624
8900	5336104	333.696	227624
9000	5342004	336.718	285600
9100	5348916	340.501	327064
9200	5355352	343.396	311760
9300	5362388	347.131	311960
9400	5368248	349.918	276776
9500	5374692	352.374	280704
9600	5381392	356.403	261296
9700	5389552	360.345	366696
9800	5396612	363.208	342896
9900	5403716	366.023	403368
10000	5410700	369.304	371056

==> fast_data/btrfs_warm_cache.csv <==
pulls	1024mb_time	1024mb_layout	1280mb_time	1280mb_layout	1536mb_time	1536mb_layout	2048mb_time	2048mb_layout	768mb_time	768mb_layout	cold_time	cold_layout	cold_clean_time	cold_clean_layout	betrfs_time	betrfs_layout
0	32.485	1		33.787	1		34.167	1		34.522	1		34.349	0.9998581733	35.765	0.9167543105	35.845	0.9564788593	10.89389895	0.9914149555
100	35.089	1		34.499	1		34.641	1		34.566	1		34.8	0.9893897845	34.266	0.9404336664	36.379	0.9549442732	12.1786185	0.9908077902
200	38.119	1		36.871	1		37.229	1		37.434	1		37.524	0.9686788034	37.042	0.9262990771	36.866	0.9541385333	11.9890021	0.9907434192
300	41.909	1		40.331	1		40.34	1		40.353	1		41.084	0.9865905197	40.656	0.9149670832	36.62	0.9523771249	12.40922721	0.9915789474
400	44.807	1		42.751	1		43.212	1		43.158	1		43.694	0.9649742222	43.639	0.9050468228	36.823	0.953109582	12.05168929	0.9917593004
500	47.465	1		45.663	1		46.163	1		46.128	1		46.195	0.9798329685	46.729	0.89482188	37.121	0.9510459489	12.18746274	0.9919535222
600	48.964	1		47.538	1		47.997	1		48.077	1		48.638	0.9638569311	48.553	0.8906587765	36.446	0.9482760833	12.10285594	0.9922946176
700	51.571	1		49.974	1		50.621	1		50.556	1		51.494	0.9561356193	51.377	0.8785581389	36.795	0.9467427038	11.95113345	0.9919403809
800	56.603	1		54.292	1		55.164	1		54.929	1		55.827	0.9471753786	56.247	0.8334862966	36.829	0.9472810603	11.82495344	0.9923469388
900	58.811	1		57.358	1		58.105	1		58.138	1		58.738	0.935221783	58.936	0.8523462882	37.129	0.9440389294	12.2990591	0.9921047816
1000	61.748	1		60.579	1		60.876	1		61.352	1		61.851	0.9253068251	62.543	0.8464247799	36.873	0.94324973	11.34901514	0.9920289488
1100	64.634	1		63.339	1		63.515	1		64.039	1		63.791	0.8946409567	65.15	0.8392903537	36.664	0.9452569848	11.89475207	0.9926547744
1200	67.281	0.75		65.827	1		66.275	1		66.324	1		66.556	0.9146385893	67.645	0.8282383964	36.952	0.9450849834	11.69630899	0.9922821154
1300	70.182	0.8301886792	69.688	1		69.818	1		69.938	1		69.98	0.8996692393	71.713	0.8219935179	37.397	0.9432023963	11.91291287	0.9926248197
1400	72.282	1		71.433	1		71.986	1		71.412	1		72.06	0.8804921189	73.303	0.8164143947	37.633	0.9401550283	11.58997542	0.9930342521
1500	74.414	0.7412031782	73.664	0.5		74.009	1		73.741	1		74.446	0.8909811194	75.026	0.8111226183	37.655	0.9383233867	11.69390598	0.9929665627
1600	77.042	0.8390732624	76.552	1		76.654	1		76.389	1		76.99	0.8661586677	78.191	0.8051336008	37.395	0.9380208391	11.92529062	0.992481868
1700	78.672	1		78.203	1		78.683	1		78.037	1		78.599	0.8875047532	79.19	0.7995671735	37.998	0.937658245	11.76605954	0.9923859534
1800	81.291	0.887150751	80.316	1		80.688	1		80.368	1		81.376	0.8520506532	81.559	0.7962408267	38.178	0.937382787	11.85081567	0.9920613079
1900	83.263	0.829449178	82.518	1		82.609	1		82.352	1		83.111	0.8702616039	83.957	0.7914638791	38.402	0.9395828034	11.97186243	0.9918528961
2000	85.166	0.9052569053	84.246	1		84.893	1		84.542	1		85.342	0.8590763319	86.122	0.7862580254	38.014	0.9367834161	13.22904459	0.9912186634
2100	87.537	0.9005197728	86.402	1		87.38	1		86.815	1		87.087	0.8459502818	88.52	0.7825844553	38.465	0.9366554229	13.54209395	0.9905003167
2200	89.104	0.8712124897	87.854	1		88.644	1		87.948	1		89.099	0.8589645565	89.067	0.7789596536	38.682	0.9363155304	13.56615281	0.990204321
2300	90.517	0.8339933572	89.432	1		90.338	1		90.038	1		90.758	0.8454777232	91.723	0.7757116481	38.622	0.9353376889	14.24947829	0.9896764661
2400	92.712	0.8567889325	92.026	1		92.622	1		92.395	1		92.698	0.8663428314	93.547	0.7722762343	38.594	0.9334813535	15.40564951	0.9893980268
2500	96.07	0.8278715822	95.614	1		96.293	1		95.978	1		95.634	0.8659715038	97.019	0.7678895928	38.456	0.9308546748	15.05833837	0.9893586373
2600	98.45	0.8721436618	97.68	1		98.895	1		98.516	1		98.215	0.8587006481	99.816	0.764112298	38.825	0.9335104835	15.69744747	0.9888643409
2700	101.978	0.8802422685	101.575	1		101.892	1		101.327	1		102.047	0.8522360725	103.401	0.757625941	39.019	0.929577062	15.48428269	0.9889378589
2800	105.433	0.8593804205	104.02	1		105.734	1		104.874	1		105.395	0.8405770212	106.251	0.7524457996	39.395	0.9290312304	16.42726564	0.9887993678
2900	107.862	0.8804465698	106.93	1		108.24	1		107.758	1		107.61	0.8371043476	108.872	0.7476366322	39.312	0.9296149475	16.03603247	0.9891979476
3000	110.329	0.8484148818	109.47	1		110.545	1		110.086	1		109.107	0.8414862991	111.997	0.7421620586	39.544	0.9283136438	15.85344451	0.9891470524
3100	113.328	0.8638311567	112.529	1		113.237	1		112.833	1		112.293	0.837438752	114.424	0.7382695178	39.532	0.9258982373	15.94282331	0.9889432844
3200	116.102	0.8085865314	115.271	1		116.125	1		115.479	1		115.729	0.8336004039	117.854	0.7330493433	39.535	0.9245118612	15.50587404	0.9892317922
3300	119.181	0.851272976	118.488	1		118.84	1		118.386	1		119.024	0.8254680317	121.18	0.7280090264	39.733	0.9244322563	15.62971096	0.989145291
3400	122.266	0.8478772449	120.84	1		121.648	1		121.715	1		121.351	0.8398324236	123.876	0.7238388601	40.576	0.9206589922	15.73529805	0.98915469
3500	124.667	0.8173106358	124.266	1		124.274	1		124.066	1		124.53	0.8427834522	127.248	0.7203944579	40.095	0.9225935738	15.71249527	0.9893586162
3600	127.927	0.8385654529	126.676	0.6992753623	127.677	1		127.45	1		128.68	0.8318943881	130.112	0.7157825089	40.536	0.9213281584	15.89119098	0.9896745838
3700	131.578	0.7979632505	129.41	0.6547619048	130.296	1		129.727	1		131.598	0.8060767437	133.104	0.7113771662	40.452	0.9199890589	15.27572689	0.9898937433
3800	134.322	0.8200959524	132.93	0.7099537037	133.984	1		133.362	1		134.403	0.8362233126	137.982	0.7083031904	40.456	0.9209517375	15.18184636	0.9897767638
3900	137.19	0.8135356939	135.737	0.8420427112	137.057	1		136.026	1		137.766	0.8394990006	140.795	0.7047939715	40.853	0.9195341365	15.29242842	0.9897567583
4000	139.217	0.8018512843	138.53	0.8337886149	139.365	1		138.645	1		140.208	0.8232329029	143.012	0.7029081426	40.691	0.9187136547	15.48127601	0.9898999749
4100	142.001	0.8312119255	141.619	0.8740874464	141.556	1		141.34	1		141.943	0.8422105356	145.116	0.7000463607	41.358	0.9104943625	15.70110589	0.9900253849
4200	144.63	0.7485440145	144.37	0.8640878305	144.861	1		144.207	1		144.94	0.8362893276	148.509	0.6972428708	41.425	0.9182124658	15.23536744	0.9900373431
4300	147.285	0.8177584009	146.47	0.879336085	147.9	1		146.768	1		147.129	0.8309211841	150.525	0.6935299313	41.008	0.9160495728	15.24980727	0.9900490183
4400	149.485	0.785114525	148.1	0.8679509297	149.571	0.7		149.084	1		149.605	0.835703753	152.709	0.6905235407	41.108	0.9188609055	15.40733498	0.9900866256
4500	151.013	0.8052081511	150.744	0.8136490473	151.561	0.5275217277	151.108	1		151.376	0.8289115455	154.634	0.6877119316	41.465	0.9176650561	14.80278807	0.9903596443
4600	153.457	0.7814754384	152.449	0.8644441938	154.043	1		153.396	1		153.963	0.8336626955	158.288	0.6851262386	41.677	0.9167060589	15.12483637	0.9904387245
4700	155.316	0.8105304622	154.301	0.8600840657	155.61	1		155.436	1		155.989	0.8286265518	160.123	0.6828212509	41.701	0.9140697718	14.95057898	0.9904145111
4800	158.268	0.7761615039	157.398	0.8417233113	158.589	1		158.666	1		158.773	0.8202966032	163.175	0.6795828437	41.842	0.9131074136	14.7489558	0.9903666245
4900	161.233	0.8162491315	160.508	0.7753252603	161.29	0.573871162	162.258	1		162.357	0.823455946	165.938	0.6756096146	41.541	0.9133268829	14.70299877	0.9907212776
5000	164.136	0.7934434677	163.448	0.8267767761	164.359	0.5418976198	164.47	1		165.833	0.8223579443	168.241	0.6722662486	42.583	0.9116703783	14.63014372	0.9905042608
5100	166.228	0.7684857656	165.926	0.8342874534	166.897	0.6482197404	166.648	1		167.709	0.8244600185	170.283	0.6713899321	42.411	0.9133298246	14.47208457	0.9912351656
5200	167.944	0.7892933952	167.438	0.8213118175	169.373	0.7336801752	168.838	1		169.835	0.8084705718	173.574	0.6694835284	42.081	0.9124920556	14.44364944	0.9906108327
5300	170.092	0.8062476425	169.543	0.8423143779	171.058	0.7447335812	170.727	1		172.377	0.8182042406	174.47	0.6665875056	43.327	0.9115260479	14.29770031	0.9909606396
5400	172.584	0.8118222847	172.272	0.8431649409	173.168	0.664		173.163	1		173.87	0.8127421849	177.548	0.6648750967	42.849	0.9104668795	14.71195631	0.9908774219
5500	175.444	0.7885977746	174.668	0.8320609654	176.394	0.5161241938	176.079	1		178.475	0.8096318105	181.205	0.6610079503	42.816	0.9079342134	14.43477838	0.9910091405
5700	172.112	0.7680486261	179.358	0.830668782	180.168	0.7497653463	180.4	1		180.014	0.8016780186	183.69	0.6598860202	43.033	0.9110743824	14.46949571	0.9909743168
5800	174.752	0.7452641057	181.542	0.7526208825	183.319	0.7465665236	183.122	1		182.841	0.8026475933	185.956	0.6586234309	43.816	0.9106118707	14.2512146	0.9910099529
5900	176.848	0.7530798841	182.214	0.8178117232	185.296	0.6236196206	184.824	1		185.719	0.8060115434	188.373	0.6570465934	43.602	0.9090353847	14.40637825	0.9913380391
6000	179.545	0.750644501	185.071	0.7678609718	187.928	0.7806682745	187.205	1		186.985	0.8010198635	191.306	0.654869287	43.747	0.9057676273	13.91500042	0.9912588948
6100	181.5	0.8019093479	187.68	0.8077479007	189.675	0.7823643149	189.41	1		190.225	0.7999885968	192.931	0.654411047	43.044	0.9081978762	14.52334298	0.9909633641
6200	184.48	0.758291654	190.159	0.7671385382	192.605	0.7406657126	192.194	1		193.135	0.7928532213	195.231	0.6539307206	43.709	0.9079479294	14.2381253	0.9912940876
6300	186.335	0.7806980063	192.318	0.8027385495	194.947	0.7820772375	193.869	1		194.361	0.8041892665	197.278	0.6516545817	43.298	0.9048864866	14.0247141	0.9915495642
6400	188.952	0.7352326816	194.425	0.7838035476	196.653	0.7662889281	195.936	1		197.64	0.8035388603	199.344	0.6509383853	43.133	0.9068349746	14.18800833	0.991525159
6500	191.68	0.7685829895	196.713	0.7972266377	198.364	0.7872050817	198.889	1		199.022	0.7968620909	201.997	0.6502331821	43.835	0.9066152745	13.91029528	0.9915305692
6600	194.238	0.721277709	199.312	0.781372158	201.306	0.7846699835	200.778	1		202.059	0.7946576197	205.605	0.648854867	44.084	0.9040065169	14.2658571	0.9913118586
6700	197.734	0.774236335	201.954	0.7924786624	204.413	0.7888101606	203.753	1		204.943	0.7970304323	207.436	0.6467562319	44.169	0.9060349766	14.0640406	0.9915101337
6800	201.74	0.7719914478	207.706	0.7242782341	208.345	0.7638711201	208.36	0.4888247246	209.103	0.7910068323	212.352	0.6459187612	45.158	0.9047596035	14.30697196	0.9916107711
6900	205.48	0.7921986136	211.076	0.7600327527	212.866	0.8125714552	212.61	0.4576761549	212.371	0.7836425418	216.028	0.6432875865	44.362	0.9127060535	14.34125531	0.9913105399
7000	208.1	0.77651688	213.525	0.782540111	215.308	0.8107369247	214.608	0.5857950974	214.701	0.7841282683	218.95	0.6405324047	45.483	0.9049461831	15.03171716	0.9915455241
7100	211.658	0.7864187601	215.349	0.7872176635	216.973	0.8155666818	216.954	0.4977701196	217.382	0.7835004858	220.854	0.6401185817	44.714	0.9025226664	14.30980846	0.9915052443
7200	212.072	0.7828103703	217.572	0.7782343096	219.058	0.8155655198	219.036	0.7200520833	219.683	0.7761273784	222.808	0.6391029929	45.247	0.9019947103	13.72473301	0.991610269
7300	214.553	0.7881346056	219.448	0.7873979867	222.169	0.815969204	221.408	1		223.01	0.7712432772	225.334	0.6374875789	44.376	0.9041825755	13.95289958	0.9919735905
7400	217.043	0.7955583046	221.716	0.7710204291	220.892	0.8089475011	223.519	0.4978991597	224.47	0.7800515014	226.886	0.6345986288	45.794	0.9018294224	14.09294604	0.9916706505
7500	220.593	0.793949993	225.177	0.7810840223	226.33	0.8065565825	226.731	0.6974888524	227.958	0.7788921717	229.573	0.6308832718	45.561	0.9036514565	14.1353878	0.9916061458
7600	224.152	0.7926517918	228.128	0.7460494368	230.048	0.7828464992	230.037	0.6197001034	231.403	0.7745132643	234.677	0.6300325159	45.419	0.9024060785	14.20418394	0.9916110838
7700	226.303	0.7980566332	231.276	0.7805103896	232.283	0.7661281472	232.239	0.4846756949	233.39	0.7587431451	237.127	0.6278297128	45.869	0.9009238095	13.7894857	0.9921521977
7800	229.187	0.790960976	233.678	0.7727411717	234.956	0.7718676244	235.907	0.4593301435	237.571	0.7663016529	244.402	0.6261766346	45.713	0.9004539667	13.97253412	0.9922919034
7900	232.913	0.7940608866	237.649	0.7639582351	238.485	0.7337328767	239.56	0.4870641765	240.918	0.7327702091	239.794	0.6238382048	46.826	0.9019427218	14.50247876	0.9921119992
8000	236.89	0.7868382301	242.049	0.7323222806	242.02	0.7823960152	242.877	0.6557946649	244.003	0.7498799071	242.194	0.622379937	45.614	0.8995640546	14.0514496	0.9920811169
8100	238.591	0.7857458961	243.83	0.7639649588	244.817	0.7441640438	245.843	0.7474146224	246.764	0.7568971826	244.935	0.6226189134	45.821	0.901631496	13.50445925	0.992174994
8200	241.185	0.7678040888	245.943	0.7724310777	246.879	0.7636994955	247.992	0.7074358494	248.927	0.7359596257	246.618	0.6205601802	47.521	0.9003392366	14.15063335	0.9921403673
8300	243.413	0.7931554934	248.088	0.7687780981	249.984	0.7252938616	249.95	0.4765150808	250.775	0.7108869909	250.793	0.6179717682	46.868	0.8994835795	14.19036927	0.99195632
8400	246.121	0.7902083963	250.112	0.7686159605	251.287	0.7828372393	252.444	1		252.177	0.7063814604	251.126	0.6163810084	47.087	0.8993586737	13.37172667	0.9923695179
8500	250.034	0.7849688827	254.37	0.7404006257	256.021	0.7900564481	256.703	0.4547616351	258.595	0.6886568664	255.207	0.6147047362	47.258	0.8983115346	13.46354985	0.9923254217
8600	251.79	0.7843631185	256.568	0.7476361798	257.925	0.7706875975	257.777	0.5788060644	259.698	0.7179777676	258.433	0.614966661	48.061	0.8992410594	13.54338342	0.9925636389
8700	254.596	0.7824656913	258.828	0.7173902272	259.898	0.7823007445	261.12	0.540153235	262.123	0.7342608391	259.692	0.6133794517	46.947	0.8975828672	13.87623312	0.9925276493
8800	269.107	0.7809709046	261.955	0.7666464642	263.73	0.7543007405	263.816	0.7319859402	265.48	0.6905995687	264	0.6119850263	47.402	0.8987666015	13.6676521	0.9924610953
8900	254.615	0.784407103	263.862	0.7799856441	265.264	0.7717780663	264.968	0.5339337218	266.978	0.6467140053	265.259	0.6113786068	47.335	0.8979649763	13.76777849	0.9923273657
9000	257.539	0.7819087748	266.118	0.7529277228	267.37	0.793868307	268.056	0.5900291246	268.215	0.6870283744	266.683	0.610559644	47.41	0.8972894209	13.7724765	0.9926146731
9100	260.75	0.7821426938	269.31	0.7634071505	271.202	0.7705438268	271.315	0.5303829397	271.628	0.6335770748	269.997	0.6099242212	48.083	0.8989673486	13.62605643	0.9926870868
9200	262.742	0.773992891	269.928	0.7378324854	272.528	0.761779054	272.889	0.3333333333	274.437	0.6411465455	273.872	0.6088531727	47.835	0.8950533082	13.38081449	0.9924487343
9300	266.342	0.7682474096	273.417	0.7549730468	275.017	0.7968980399	274.966	0.6035083504	276.089	0.6300120417	274.431	0.6079379967	47.651	0.8969217456	13.6399678	0.9926271395
9400	267.733	0.7678247629	274.415	0.7545658466	277.069	0.7794825757	276.772	0.5057680631	277.151	0.6819051411	276.666	0.6073043461	47.848	0.8980086061	13.42141121	0.9927773027
9500	271.399	0.7573268702	276.486	0.7665314961	279.037	0.7995130894	279.478	0.7127087461	279.877	0.6626336763	280.121	0.6062552428	47.962	0.896177638	13.20989137	0.9923273657
9600	272.797	0.7623780256	280.051	0.7551029057	282.275	0.7913774832	282.348	0.7062937063	283.747	0.6284538536	282.129	0.6038607123	47.549	0.8964521872	13.01654337	0.9924487343
9700	275.442	0.758172754	281.434	0.7544346567	283.763	0.7682710105	283.597	0.6026438737	285.999	0.6215708008	286.07	0.6030166665	48.243	0.8944727969	13.25245006	0.9926271395
9800	277.676	0.7489350357	286.496	0.7203984455	286.694	0.7588634919	286.504	0.7991941304	287.954	0.6352635823	287.595	0.6025114787	48.694	0.8956704204	12.82454698	0.9925276493
9900	282.152	0.7560172267	287.295	0.7408385264	289.833	0.772117629	289.75	0.6147922001	291.969	0.6171062565	293.178	0.6014953768	48.473	0.8949763664	12.91979842	0.9926146731
10000	282.636	0.7491060609	289.296	0.7512552991	291.261	0.7769152631	291.236	0.688360371	292.191	0.6786715907	293.487	0.6003269791	49.531	0.8951588924	12.86083109	0.9927773027

==> fast_data/camera_ready_git/git_betrfs_hdd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4711080	33.919	0.9982910926	34.544	0.9983240045
100	4716124	34.01	0.9982802734	34.722	0.9983575882
200	4721240	34.214	0.9982330992	34.709	0.9982964748
300	4729848	35.172	0.9982154592	34.611	0.9983267303
400	4736364	35.308	0.998201559	34.708	0.9983277611
500	4742768	34.673	0.9981960782	35.045	0.9983170859
600	4748496	35.712	0.9981560586	35.665	0.9982909543
700	4754528	35.824	0.9981535843	35.947	0.9982813693
800	4763236	36.35	0.9981001875	36.052	0.9983018714
900	4769708	35.443	0.9980999528	35.291	0.9983243609
1000	4777128	36.152	0.9980503186	35.801	0.9982941076
1100	4783528	35.989	0.9980541012	35.37	0.9983220683
1200	4789536	36.254	0.9980084484	35.941	0.9983267563
1300	4799852	36.589	0.9979721722	36.151	0.9983141688
1400	4804796	36.697	0.997966286	36.18	0.9983043772
1500	4810776	37.333	0.9979367916	35.657	0.9983238388
1600	4817940	37.667	0.9979210374	36.015	0.9983267029
1700	4823360	37.369	0.9979219237	36.882	0.9983104382
1800	4829744	37.883	0.9978880782	36.848	0.9983031756
1900	4835892	37.784	0.9978681983	36.526	0.9983235972
2000	4842728	38.047	0.9978487488	35.656	0.9983340275
2100	4850240	37.987	0.9978352259	35.959	0.9983282627
2200	4855576	39.092	0.9977494415	36.782	0.9983066605
2300	4860920	38.862	0.9977768055	36.096	0.998311396
2400	4866712	38.771	0.9977386029	36.984	0.9983423613
2500	4876648	39.717	0.997712939	37.092	0.998320446
2600	4884372	39.781	0.9976948244	37.456	0.9983315288
2700	4893116	39.845	0.9976485803	37.065	0.9983458328
2800	4901040	40.128	0.9976322038	36.4	0.9983033289
2900	4908504	40.695	0.9975917108	37.521	0.998320608
3000	4915696	41.048	0.9976292374	37.019	0.9983282301
3100	4923568	40.775	0.9975424042	37.33	0.99831757
3200	4931464	41.191	0.997526494	37.157	0.9983292612
3300	4939648	41.215	0.9975419224	37.681	0.9983184325
3400	4949488	42.208	0.9974658463	38.558	0.998302306
3500	4957856	42.091	0.9974302112	38.352	0.9983509991
3600	4965732	42.768	0.9974191411	37.962	0.9983314477
3700	4973244	42.176	0.9973931803	37.8	0.9983753002
3800	4983860	43.752	0.9973274479	37.304	0.9983131321
3900	4992480	43.161	0.9973105609	38.19	0.9983095979
4000	4999992	43.292	0.9974227	37.458	0.9983302161
4100	5006740	45.52	0.9973728005	38.218	0.9983295547
4200	5015272	45.124	0.997323845	37.692	0.9983199181
4300	5022600	46.611	0.9973408274	37.721	0.9983051175
4400	5028432	45.47	0.9972934883	37.751	0.9983066126
4500	5034904	46.154	0.9972628514	37.781	0.9982933071
4600	5041264	46.316	0.9972487092	37.811	0.9983066126
4700	5047524	45.989	0.9972637598	37.84	0.9983199181
4800	5055828	47.77	0.9972371386	37.87	0.9983332235
4900	5064096	47.742	0.9971777148	37.9	0.9983314477
5000	5070456	46.512	0.9972022352	37.93	0.9983332235
5100	5078060	45.873	0.9972415138	37.784	0.9983335633
5200	5083324	44.942	0.9972252416	37.924	0.9983359846
5300	5089572	45.16	0.9972191288	37.984	0.9983104672
5400	5098148	46.538	0.9971723982	37.402	0.9982882733
5500	5105584	46.992	0.997161236	38.054	0.998305487
5600	5111028	46.405	0.9971602499	38.82	0.9983051175
5700	5116360	47.042	0.9971206293	38.643	0.9983030521
5800	5123752	47.428	0.9970775634	38.719	0.998328944
5900	5129500	47.555	0.9970424221	38.363	0.9983231466
6000	5136916	46.639	0.99703075	38.632	0.9983350158
6100	5142764	46.914	0.9969986801	38.664	0.9983591479
6200	5149980	47.131	0.9969959674	38.495	0.9983204074
6300	5156048	46.65	0.9969585781	39.219	0.9983494798
6400	5162860	48.019	0.9969562096	37.93	0.9983777621
6500	5169312	47.153	0.9969250474	39.574	0.9983313304
6600	5177424	48.915	0.9968821191	38.234	0.9983653497
6700	5185300	49.424	0.996854037	39.214	0.9983444781
6800	5198208	49.811	0.9968584389	39.451	0.9983465311
6900	5208680	49.718	0.9968176569	38.764	0.9983228822
7000	5216360	49.528	0.9967747736	39.679	0.998351191
7100	5222880	50.117	0.9967637846	39.824	0.9983458843
7200	5229868	49.533	0.9967352509	38.845	0.9983465811
7300	5236456	50.141	0.9967180307	40.01	0.9983408211
7400	5242992	51.526	0.9966947434	39.768	0.9983316341
7500	5252012	51.943	0.9966651075	39.808	0.9983684657
7600	5261796	50.967	0.9966518242	39.885	0.9983452371
7700	5268444	52.426	0.9966513767	40.173	0.998381489
7800	5277040	53.242	0.9966358451	40.377	0.9983624294
7900	5286248	52.898	0.9965885092	39.409	0.9983413078
8000	5294224	52.298	0.9965654933	40.307	0.9983550413
8100	5303584	53.651	0.9965383481	40.163	0.998391828
8200	5311132	52.601	0.9965290388	40.655	0.9983551122
8300	5318996	55.098	0.9965033987	40.37	0.9983660063
8400	5325484	55.224	0.9964879601	40.682	0.9983518679
8500	5335220	53.959	0.9964703705	41.255	0.998361298
8600	5342296	54.279	0.9964323036	41	0.9984007223
8700	5349352	55.132	0.996419633	40.409	0.9983512715
8800	5358364	55.737	0.9964088233	40.783	0.9983520519
8900	5363940	55.286	0.9963814407	39.847	0.9983601955
9000	5369896	55.245	0.9963693411	40.24	0.9983615053
9100	5376868	55.546	0.9963370754	40.947	0.9983541443
9200	5383360	56.027	0.9963180929	41.754	0.9983748914
9300	5390428	56.124	0.9962993588	40.944	0.9983645614
9400	5396360	56.98	0.9963815507	41.126	0.9983580874
9500	5402860	57.728	0.9963728078	40.042	0.9983617385
9600	5409608	56.774	0.9963322872	41.804	0.9983668068
9700	5417856	57.241	0.9963411265	40.518	0.9983636229
9800	5424944	58.032	0.9963411013	40.563	0.9983667799
9900	5432064	58.543	0.996419633	40.609	0.9983708677
10000	5439060	59.261	0.9963081457	40.615	0.9983637868

==> fast_data/camera_ready_git/git_betrfs_hdd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4711080	36.229	0.9983836011	41.964	0.9983825787
100	4716124	36.52	0.9983623697	35.202	0.9983515422
200	4721240	36.814	0.9983527668	34.548	0.9983122382
300	4729848	36.342	0.9983070898	35.098	0.9983013928
400	4736364	36.713	0.9983111569	34.408	0.9984050368
500	4742768	37.734	0.9982567801	34.391	0.9983992979
600	4748496	36.836	0.9983595451	35.376	0.9982774204
700	4725484	37.158	0.9983413868	35.617	0.9982975637
800	4734232	37.105	0.9983081897	35.582	0.9983030547
900	4740704	37.155	0.9983066327	35.742	0.9982956094
1000	4748124	37.374	0.9982323147	35.772	0.9982555841
1100	4754524	37.716	0.9982054202	35.667	0.9983442213
1200	4760532	37.901	0.998188204	35.64	0.9983373517
1300	4731848	38.319	0.9983160559	35.918	0.9983074894
1400	4737516	37.673	0.9983112167	35.841	0.998314096
1500	4743520	38.107	0.9982672709	34.792	0.9982850209
1600	4750676	37.654	0.9982548013	35.615	0.9983077274
1700	4756080	38.702	0.9982278416	35.173	0.9983024043
1800	4762392	38.073	0.9982169859	36.019	0.9982894183
1900	4768420	37.983	0.9982039984	35.672	0.9983647719
2000	4774840	38.624	0.9981950573	36.364	0.9983922504
2100	4781988	38.629	0.9981638974	35.727	0.9983034364
2200	4787100	39.613	0.9981463893	35.89	0.9983455814
2300	4745916	38.168	0.9982662255	35.471	0.9983226606
2400	4751532	38.277	0.998268623	35.433	0.9983114506
2500	4761316	38.31	0.9982302791	35.4	0.9982931947
2600	4768976	39.43	0.9982057262	35.242	0.9983230453
2700	4777680	38.515	0.9981785043	36.136	0.998303434
2800	4785592	38.764	0.9981478937	35.991	0.9984069895
2900	4793056	39.172	0.9981254319	37.094	0.998333094
3000	4800240	38.939	0.9982671328	36.137	0.9982872283
3100	4759500	38.58	0.9982386481	36.097	0.9983218593
3200	4767436	38.555	0.9982265142	36.245	0.9982977003
3300	4775592	39.446	0.9981941879	37.304	0.9981813903
3400	4785364	38.682	0.9981744234	36.178	0.9983357191
3500	4793680	39.029	0.9981422535	36.348	0.9983131542
3600	4801416	39.794	0.9981312064	36.181	0.9983173799
3700	4767260	39.807	0.9982455633	36.268	0.9983405032
3800	4777784	40.132	0.99819089	36.254	0.998309769
3900	4786148	40.033	0.99813473	36.623	0.9983346074
4000	4793488	40.381	0.9981180306	36.004	0.9983306722
4100	4776956	39.632	0.9982123128	36.584	0.9981866329
4200	4785448	39.852	0.9981782782	36.123	0.9983110829
4300	4792648	40.074	0.9981270088	36.131	0.9983069133
4400	4798396	40.217	0.9980772149	35.678	0.9982989572
4500	4804792	40.194	0.9980994524	35.389	0.9983310147
4600	4811084	41.166	0.9980871402	36.552	0.9983167348
4700	4817264	40.779	0.9980643429	36.439	0.9983569279
4800	4787928	40.613	0.9981728607	36.251	0.9983137799
4900	4796192	39.914	0.9981676921	36.11	0.9983180718
5000	4802536	40.55	0.9981497631	36.065	0.9983120981
5100	4810136	39.811	0.9981228786	36.347	0.9983684517
5200	4815400	40.034	0.9981150233	35.947	0.9984319918
5300	4821648	41.14	0.9980454475	36.956	0.9983498368
5400	4830208	41.283	0.9980731329	38.422	0.9982447414
5500	4801172	40.935	0.998047709	36.359	0.9983651625
5600	4806632	40.15	0.9981936025	36.735	0.998320709
5700	4811952	40.007	0.9981948403	36.72	0.9983032341
5800	4819336	40.818	0.9981648847	35.526	0.9983030876
5900	4825036	41.004	0.9981437273	36.653	0.9983591324
6000	4832428	41.414	0.9981270896	36.743	0.9983757126
6100	4838240	41.436	0.9981173755	35.968	0.9983489829
6200	4845388	41.616	0.9980878827	36.047	0.9983741817
6300	4851412	42.309	0.9980626724	36.499	0.9983771154
6400	4810628	41.349	0.9980750849	37.565	0.9983362224
6500	4817064	40.609	0.9981439148	36.972	0.9984048999
6600	4825024	40.731	0.99808858	38.226	0.9981806712
6700	4832712	40.85	0.9980996457	37.153	0.9983384598
6800	4845392	41.511	0.9980445655	37.484	0.9982782152
6900	4855644	41.871	0.9979989174	36.229	0.9983210245
7000	4863116	41.626	0.9979277792	36.982	0.9983185445
7100	4869460	42.201	0.998152902	36.049	0.9983152823
7200	4876168	40.922	0.9981126406	36.478	0.9983411249
7300	4823644	42.015	0.9980677291	37.906	0.998318416
7400	4829984	41.868	0.998082937	37.56	0.9983552541
7500	4838724	41.93	0.9980035408	37.541	0.9983610135
7600	4848276	42.871	0.9979957123	36.761	0.9983227548
7700	4854744	41.436	0.9981436293	37.81	0.9983046359
7800	4828060	41.469	0.9980714587	36.973	0.998303293
7900	4837256	41.919	0.9980745727	36.926	0.9983055709
8000	4845068	42.332	0.998017861	36.252	0.9984193115
8100	4854320	42.188	0.9980917279	36.708	0.9983406629
8200	4836440	41.988	0.9980844748	37.256	0.9983236297
8300	4844248	42.534	0.9980734525	36.285	0.9983116889
8400	4850652	42.162	0.9980183412	36.49	0.9983108926
8500	4860288	42.665	0.9980125517	37.64	0.9983388504
8600	4867304	42.562	0.9979700248	37.326	0.9983338218
8700	4874272	42.213	0.9981170841	36.817	0.9983799815
8800	4851116	42.647	0.9980424862	37.368	0.9983262817
8900	4856640	42.688	0.998056063	37.566	0.9983140279
9000	4862564	42.344	0.9980067143	38.111	0.9983517214
9100	4869476	42.801	0.9980113132	38.13	0.9982910443
9200	4875916	42.872	0.9981291403	37.17	0.9983372656
9300	4882948	42.571	0.9980592224	37.727	0.9983381412
9400	4856816	43.078	0.9980770626	36.154	0.9983013563
9500	4863300	42.862	0.9980632652	37.329	0.9983081102
9600	4870008	43.182	0.9980289306	37.591	0.9983148503
9700	4878244	42.692	0.9979756604	37.648	0.9984009229
9800	4885316	42.567	0.9980045395	37.056	0.9983807058
9900	4861888	41.816	0.9980912413	36.804	0.9983147562
10000	4869124	41.423	0.9981084728	37.281	0.9983050514

==> fast_data/camera_ready_git/git_betrfs_ssd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4711080	21.233	0.9983357818	24.095	0.9983162438
100	4716124	21.328	0.9983218789	24.389	0.9982694775
200	4721240	21.513	0.998303652	23.96	0.9983478161
300	4729848	21.747	0.9982669234	24.765	0.9983388893
400	4736364	21.781	0.9982798868	23.814	0.9982903912
500	4742768	21.888	0.9982528709	24.982	0.9983032826
600	4748496	22.736	0.998218824	24.755	0.9983109731
700	4754528	22.021	0.9982369267	25.059	0.9983530357
800	4763236	21.919	0.9981794409	25.49	0.9983110443
900	4769708	21.794	0.9981773195	25.37	0.9983262061
1000	4777128	22.917	0.9981504705	25.298	0.9982943481
1100	4783528	22.332	0.9981040636	25.285	0.9983289223
1200	4789536	22.312	0.9981107108	25.179	0.9983020865
1300	4799852	22.351	0.9980471864	25.621	0.9983039249
1400	4804796	22.247	0.9980485022	25.203	0.9983260568
1500	4810776	22.439	0.9980083464	24.973	0.9983203889
1600	4817940	22.223	0.9980023403	25.786	0.9983166717
1700	4823360	23.21	0.9979913316	25.533	0.998310468
1800	4829744	22.528	0.9979364794	23.995	0.9982880408
1900	4835892	23.768	0.997947298	24.268	0.9983276674
2000	4842728	22.667	0.9978890559	22.924	0.9983085341
2100	4850240	22.765	0.9978738278	24.312	0.9983120511
2200	4855576	22.6	0.9978590878	24.42	0.9983120835
2300	4860920	22.835	0.9978305561	23.102	0.9983220338
2400	4866712	23.198	0.9978411846	23.171	0.9983279626
2500	4876648	24.192	0.9977974768	24.846	0.9983622794
2600	4884372	24.07	0.9977527792	24.576	0.9983393364
2700	4893116	22.986	0.9977464327	24.775	0.9983274093
2800	4901040	23.045	0.9977157478	23.518	0.9983202271
2900	4908504	23.166	0.9977000762	25.08	0.9983104229
3000	4915696	25.529	0.9976899254	24.97	0.9982878515
3100	4923568	27.613	0.997642187	24.516	0.9982992257
3200	4931464	26.477	0.9976432291	23.41	0.9983292947
3300	4939648	25.491	0.9975899748	25.181	0.998317645
3400	4949488	25.724	0.9975749373	25.424	0.9983529422
3500	4957856	27.845	0.9975552479	23.726	0.9982578416
3600	4965732	27.075	0.9975202529	25.462	0.998325918
3700	4973244	26.049	0.9975176861	25.726	0.9983021941
3800	4983860	25.812	0.9974662227	25.85	0.9983337992
3900	4992480	27.231	0.9974430323	25.918	0.9983120201
4000	4999992	26.117	0.9974255145	26.074	0.9983076639
4100	5006740	26.013	0.9974012615	24.045	0.9983285703
4200	5015272	26.194	0.9973884442	25.927	0.9982812976
4300	5022600	26.157	0.9973434951	25.94	0.9983101391
4400	5028432	28.21	0.9973340818	26.12	0.9983107519
4500	5034904	28.306	0.997311633	26.551	0.9983231974
4600	5041264	27.45	0.9972980392	26.317	0.998308258
4700	5047524	26.165	0.9972759163	25.921	0.9983237925
4800	5055828	28.438	0.9972438269	26.013	0.9983100868
4900	5064096	28.78	0.9972048656	26.134	0.9983332448
5000	5070456	26.431	0.9971337091	26.214	0.9983112753
5100	5078060	26.243	0.9971082576	26.378	0.9983531859
5200	5083324	29.452	0.9971155603	26.012	0.9982964114
5300	5089572	29.012	0.9971400106	25.745	0.9983281908
5400	5098148	28.825	0.9971129726	24.736	0.9982972308
5500	5105584	28.678	0.99707953	26.672	0.9982914767
5600	5111028	29.818	0.9970771383	27.214	0.9982908965
5700	5116360	28.651	0.9970656303	27.231	0.9983117198
5800	5123752	30.117	0.9970447175	27.403	0.9983839169
5900	5129500	28.537	0.997002334	27.234	0.9983016932
6000	5136916	28.438	0.9970059848	27.126	0.9982690865
6100	5142764	27.708	0.9969973495	27.679	0.9983214786
6200	5149980	28.924	0.9969822057	26.746	0.9982990355
6300	5156048	28.773	0.9969598746	25.303	0.998299327
6400	5162860	28.876	0.9969297079	27.753	0.998312908
6500	5169312	29.092	0.9969061117	27.981	0.9983164912
6600	5177424	27.44	0.9968553325	28.067	0.9983258726
6700	5185300	27.233	0.9968451915	28.62	0.9983141859
6800	5198208	27.395	0.996815037	27.647	0.9983373889
6900	5208680	27.426	0.9967774789	28.317	0.9983485442
7000	5216360	27.623	0.9967646291	28.322	0.9983274933
7100	5222880	29.319	0.9967326054	28.926	0.9983458822
7200	5229868	29.893	0.9966948544	28.98	0.9983637162
7300	5236456	27.971	0.9966804883	28.215	0.9983629615
7400	5242992	29.921	0.9966749818	25.986	0.9983386985
7500	5252012	28.279	0.9966843857	29.162	0.9982938665
7600	5261796	28.411	0.9966334261	27.953	0.9983555023
7700	5268444	28.34	0.9966102619	28.484	0.998308359
7800	5277040	31.265	0.9965821903	26.398	0.9983118262
7900	5286248	29.897	0.996534216	29.749	0.9983251604
8000	5294224	34.451	0.9965109042	28.201	0.9983354416
8100	5303584	33.722	0.9964858157	29.659	0.9983335655
8200	5311132	33.868	0.9964624961	30.002	0.998314132
8300	5318996	32.3	0.9966659666	30.167	0.9983185989
8400	5325484	34.687	0.9963983361	28.545	0.9983435716
8500	5335220	34.625	0.9963831834	30.217	0.998330844
8600	5342296	34.237	0.9963648861	30.358	0.9983602083
8700	5349352	34.016	0.9963244011	29.425	0.9983656272
8800	5358364	34.489	0.9963135527	30.346	0.9983574674
8900	5363940	34.577	0.9963072546	30.787	0.9983323624
9000	5369896	34.611	0.9963027047	29.698	0.9983509909
9100	5376868	34.515	0.9962774535	29.819	0.9983084644
9200	5383360	34.696	0.9962596653	30.583	0.998364256
9300	5390428	35.511	0.9962337407	30.613	0.9983212261
9400	5396360	32.691	0.9962240262	29.371	0.9984073438
9500	5402860	34.546	0.9962148853	31.247	0.9983645419
9600	5409608	35.009	0.9953957484	31.184	0.9983890264
9700	5417856	35.371	0.9951734683	30.176	0.9983364272
9800	5424944	36.436	0.9949853699	31.405	0.9983602809
9900	5432064	35.096	0.9947715057	31.23	0.9983928632
10000	5439060	36.761	0.9941837958	31.458	0.9983602717

==> fast_data/camera_ready_git/git_betrfs_ssd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4711072	25.685	0.998284193	22.756	0.9983640437
100	4716116	27.176	0.9982598853	22.008	0.998360081
200	4721224	26.881	0.9982067524	21.898	0.9982942634
300	4729840	26.899	0.9982462246	23.384	0.9982780259
400	4736356	27.187	0.9982254407	23.169	0.9982618409
500	4742760	27.368	0.9981632067	22.092	0.9982326734
600	4748488	27.021	0.9982502515	22.163	0.9982919987
700	4725472	26.345	0.9982370107	23.042	0.9982989557
800	4734216	27.452	0.9982034624	23.235	0.9982932536
900	4740696	29.388	0.9982050503	22.182	0.9982614127
1000	4748116	27.768	0.9981468728	23.532	0.9982946035
1100	4754516	26.241	0.9981326463	22.281	0.9982893271
1200	4760524	27.592	0.9981089447	22.06	0.9982985323
1300	4770840	26.916	0.9982342355	23.253	0.9982707091
1400	4732948	26.756	0.9982095444	22.415	0.9982812009
1500	4739488	26.685	0.9982012477	23.22	0.9982713935
1600	4746660	26.282	0.998171545	22.22	0.9982840345
1700	4752064	26.467	0.9981529464	23.681	0.9983012355
1800	4758376	26.314	0.9981312456	22.505	0.998287882
1900	4764404	26.567	0.9981217623	23.51	0.9983142302
2000	4770824	27.728	0.9981152077	23.672	0.9982862368
2100	4777968	26.639	0.9980837809	23.676	0.9982860206
2200	4783080	26.489	0.998235249	23.654	0.9982747136
2300	4788120	26.109	0.9982011853	22.447	0.9983308326
2400	4747640	26.549	0.9981859993	22.545	0.9983116647
2500	4757452	26.373	0.9981467082	22.527	0.9982790434
2600	4765112	26.789	0.998104686	23.543	0.9983187949
2700	4773816	27.018	0.9980744444	22.514	0.9982841567
2800	4781732	27.581	0.99806141	22.691	0.9983093214
2900	4789196	27.912	0.9982123672	22.375	0.998320146
3000	4755144	28.332	0.9981076471	22.815	0.9982794976
3100	4763224	28.091	0.9981031548	22.554	0.9982795839
3200	4771108	27.469	0.9980611471	22.727	0.9982668704
3300	4779260	28.457	0.997989238	22.744	0.9982770623
3400	4789028	29.241	0.9979561559	23.675	0.9982864753
3500	4797344	27.697	0.9979397958	22.816	0.9983078128
3600	4805076	28.372	0.9979766802	22.5	0.9983062804
3700	4769280	28.554	0.9981524105	22.674	0.9983013318
3800	4779748	27.58	0.998014367	22.922	0.9982890125
3900	4788108	27.684	0.9979989251	22.745	0.9983091069
4000	4795448	27.693	0.99802581	22.643	0.9983098794
4100	4802000	27.799	0.9979534291	24.027	0.9983024208
4200	4779168	27.752	0.9981189098	24.122	0.9982954877
4300	4786420	28.775	0.9980106049	23.079	0.9983231595
4400	4792176	27.769	0.9980561529	23.175	0.9982883733
4500	4798568	27.966	0.9980490712	24.022	0.9982877421
4600	4804852	28.063	0.9979503275	24.288	0.9982801345
4700	4811032	28.562	0.9979811344	22.777	0.9983456941
4800	4784776	27.844	0.9980873732	24.266	0.9982936052
4900	4793276	29.499	0.9979914476	23.828	0.998309414
5000	4799624	28.053	0.9979896652	24.242	0.998280273
5100	4807220	28.142	0.9980186155	23.052	0.9983210962
5200	4812480	28.06	0.998000179	23.061	0.99830621
5300	4818728	29.303	0.9980433625	21.59	0.9983243646
5400	4827292	29.191	0.9979692121	22.619	0.9982795708
5500	4799844	28.278	0.9979489932	22.991	0.9983059333
5600	4805340	29.291	0.9979743728	21.928	0.99830252
5700	4810672	29.345	0.9980962341	23.009	0.9983066267
5800	4818064	28.405	0.9980810429	22.028	0.9983200093
5900	4823760	28.822	0.9979957508	23.516	0.9983021428
6000	4831160	29.619	0.9980388156	23.119	0.9982659725
6100	4836972	29.64	0.99806041	23.557	0.9983013074
6200	4806292	29.944	0.9980533969	23.596	0.9982917121
6300	4812748	29.042	0.9980167276	22.476	0.9982954571
6400	4819512	29.981	0.9979244577	23.877	0.9982794261
6500	4825860	28.831	0.9978758279	23.369	0.9982988157
6600	4833800	30.338	0.9979863589	23.726	0.9983350665
6700	4841480	29.664	0.998068267	23.978	0.9982454854
6800	4854168	28.828	0.9980797424	23.905	0.9982866081
6900	4822476	29.988	0.9980159886	23.551	0.9983277573
7000	4829948	28.918	0.9979941106	23.193	0.9982817907
7100	4836296	30.497	0.9979592619	23.994	0.9983006189
7200	4842996	29.188	0.9979542409	24.113	0.9982829655
7300	4849428	30.331	0.998049107	24.176	0.9982941059
7400	4855740	30.406	0.9979892974	24.224	0.9982784194
7500	4864480	30.844	0.9980224466	23.304	0.998302491
7600	4874024	29.991	0.9979851072	23.818	0.9982581658
7700	4831128	29.193	0.997944276	24.268	0.998253689
7800	4839576	30.139	0.9980937745	23.04	0.9983138633
7900	4848568	30.436	0.998066035	24.2	0.9982966431
8000	4832404	30.238	0.9980472679	23.169	0.9982606271
8100	4841832	30.626	0.9980347049	24.79	0.9982840672
8200	4849236	31.062	0.9980783823	24.303	0.9983127321
8300	4856936	30.819	0.9980799756	24.034	0.9983087526
8400	4863332	29.229	0.9980357083	24.41	0.9983152028
8500	4872972	29.501	0.9980412364	24.527	0.9982740188
8600	4879992	29.724	0.9980220263	24.548	0.9982777531
8700	4848444	29.885	0.9979692521	24.495	0.9982858551
8800	4857392	30.535	0.9980294955	25.02	0.9983110892
8900	4862900	29.441	0.9980383773	24.466	0.9983309969
9000	4868808	30.846	0.9980463739	24.775	0.9982933423
9100	4875720	30.877	0.9980121683	24.51	0.9982628932
9200	4856124	30.696	0.9980027317	23.199	0.9982827635
9300	4863180	31.698	0.9980614051	24.724	0.9983218397
9400	4869052	31.012	0.998038178	24.68	0.9982939815
9500	4875496	30.61	0.9980506104	25.033	0.9983154629
9600	4882196	31.225	0.9980026242	24.395	0.9983027913
9700	4890416	31.24	0.9979926072	23.482	0.998265842
9800	4860812	31.54	0.9979176472	25.094	0.9982640946
9900	4868324	31.712	0.9978526072	25.139	0.9983214325
10000	4875312	31.809	0.9978226072	24.466	0.998285482

==> fast_data/camera_ready_git/git_btrfs_hdd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4687460	35.765	0.9898821102	35.845	0.9899312866
100	4691544	34.266	0.9904145275	36.379	0.9899276562
200	4696592	37.042	0.9898733131	36.866	0.9898546784
300	4705192	40.656	0.9893563787	36.62	0.9896733947
400	4711708	43.639	0.9889272845	36.823	0.9895456984
500	4718112	46.729	0.988549471	37.121	0.9897604951
600	4723840	48.553	0.9882897316	36.446	0.9894250146
700	4729872	51.377	0.987949197	36.795	0.9893607636
800	4738580	56.247	0.9873393477	36.829	0.9892613318
900	4745052	58.936	0.9869919505	37.129	0.989106229
1000	4752472	62.543	0.9866113741	36.873	0.9890858234
1100	4758876	65.15	0.9862780076	36.664	0.9889423364
1200	4764884	67.645	0.9860217436	36.952	0.9889313901
1300	4775188	71.713	0.9855278424	37.397	0.9887789711
1400	4780132	73.303	0.9853052231	37.633	0.9887389876
1500	4786112	75.026	0.9850153733	37.655	0.988635457
1600	4793268	78.191	0.9846670572	37.395	0.9886317237
1700	4798672	79.19	0.984454892	37.998	0.9883579175
1800	4804984	81.559	0.9841921182	38.178	0.9883721127
1900	4811012	83.957	0.9839351046	38.402	0.9882711904
2000	4817432	86.122	0.9836455151	38.014	0.9880888416
2100	4824576	88.52	0.9833971817	38.465	0.9879620724
2200	4829688	89.067	0.9832108934	38.682	0.9880761527
2300	4834728	91.723	0.9830049884	38.622	0.9877376298
2400	4840280	93.547	0.9827742261	38.594	0.9880641288
2500	4850048	97.019	0.9823697717	38.456	0.9876631257
2600	4857700	99.816	0.9820713603	38.825	0.98771524
2700	4866404	103.401	0.9815968214	39.019	0.9872936816
2800	4874320	106.251	0.9812056046	39.395	0.987249125
2900	4881776	108.872	0.9808847145	39.312	0.9871146008
3000	4888960	111.997	0.9805337491	39.544	0.9871472773
3100	4896828	114.424	0.980211553	39.532	0.986955182
3200	4904700	117.854	0.9798462276	39.535	0.9867156972
3300	4912852	121.18	0.9795090905	39.733	0.986683081
3400	4922556	123.876	0.9791542506	40.576	0.9863452893
3500	4930872	127.248	0.9788134222	40.095	0.986231407
3600	4938604	130.112	0.9785042878	40.536	0.9860610723
3700	4945948	133.104	0.9781647635	40.452	0.9857950545
3800	4956388	137.982	0.9777372531	40.456	0.9857399745
3900	4964748	140.795	0.9773910646	40.853	0.985692524
4000	4972088	143.012	0.9771366883	40.691	0.9854426673
4100	4978636	145.116	0.9768798938	41.358	0.9854030727
4200	4987008	148.509	0.9765545228	41.425	0.9852658816
4300	4994204	150.525	0.9762847994	41.008	0.9850563246
4400	4999956	152.709	0.97607181	41.108	0.9850852938
4500	5006344	154.634	0.97582179	41.465	0.9848440669
4600	5012632	158.288	0.9755635261	41.677	0.984853768
4700	5018808	160.123	0.9753555287	41.701	0.9846242508
4800	5027048	163.175	0.9749863176	41.842	0.9846004837
4900	5035268	165.938	0.974648854	41.541	0.9842949525
5000	5041604	168.241	0.974393553	42.583	0.9842230794
5100	5049200	170.283	0.9740900955	42.411	0.9841920102
5200	5054460	173.574	0.9738928841	42.081	0.9838982243
5300	5060708	174.47	0.9736662756	43.327	0.9838437134
5400	5069212	177.548	0.9733844324	42.849	0.9838827082
5500	5076640	179.59	0.9730978457	43.427	0.983645194
5600	5082076	181.205	0.9729170962	42.816	0.9834428725
5700	5087392	183.69	0.9727201567	43.033	0.9833672782
5800	5094780	185.956	0.9724020029	43.816	0.98336623
5900	5100476	188.373	0.9721698468	43.602	0.9832098058
6000	5107876	191.306	0.9719545684	43.747	0.9832315913
6100	5113688	192.931	0.971786355	43.044	0.9829824411
6200	5120832	195.231	0.9714891058	43.709	0.9828528388
6300	5126856	197.278	0.9712668983	43.298	0.9828273214
6400	5133588	199.344	0.9710220704	43.133	0.9825491056
6500	5139936	201.997	0.9707657412	43.835	0.9826423437
6600	5147872	205.605	0.970444728	44.084	0.9824927536
6700	5155552	207.436	0.9701596822	44.169	0.9823107102
6800	5168224	212.352	0.969674574	45.158	0.9821708552
6900	5178472	216.028	0.969314559	44.362	0.9818212232
7000	5185924	218.95	0.9690220107	45.483	0.9816720167
7100	5192272	220.854	0.9688238171	44.714	0.9817428552
7200	5198968	222.808	0.9685556219	45.247	0.9815890452
7300	5205400	225.334	0.9683199699	44.376	0.981432917
7400	5211712	226.886	0.9680887417	45.794	0.9813673459
7500	5220484	229.573	0.96770039	45.561	0.9812384609
7600	5230028	234.677	0.9672645793	45.419	0.9809805714
7700	5236492	237.127	0.9670461021	45.869	0.9807781185
7800	5244924	244.402	0.9665479266	45.713	0.9806500013
7900	5253920	239.794	0.9660932507	46.826	0.9804711256
8000	5261732	242.194	0.9658908345	45.614	0.9804373489
8100	5270968	244.935	0.9656219184	45.821	0.9804171075
8200	5278372	246.618	0.9653371245	47.521	0.9802904441
8300	5286068	250.793	0.9649879945	46.868	0.98000142
8400	5292464	251.126	0.9648314867	47.087	0.9799147272
8500	5302092	255.207	0.964443788	47.258	0.9796272109
8600	5309112	258.433	0.964231139	48.061	0.9795613991
8700	5316080	259.692	0.9639824403	46.947	0.9796032865
8800	5324988	264	0.9636326619	47.402	0.9794179891
8900	5330496	265.259	0.9634896026	47.335	0.9792285285
9000	5336404	266.683	0.9632606846	47.41	0.9792130568
9100	5343316	269.997	0.963030232	48.083	0.9789471627
9200	5349752	273.872	0.9628057185	47.835	0.9788551812
9300	5356780	274.431	0.9625999587	47.651	0.978982609
9400	5362648	276.666	0.9624121195	47.848	0.9787971472
9500	5369092	280.121	0.9621589388	47.962	0.9786509388
9600	5375792	282.129	0.9619486623	47.549	0.9785665896
9700	5383960	286.07	0.9616273896	48.243	0.9783518277
9800	5391020	287.595	0.9614331354	48.694	0.9782103821
9900	5398124	293.178	0.9610449179	48.473	0.9781273286
10000	5405108	293.487	0.960943853	49.531	0.9780428107

==> fast_data/camera_ready_git/git_btrfs_hdd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4693192	40.79	0.995301231	36.338	0.9954235873
100	4697276	34.784	0.9953687327	35.96	0.9953704062
200	4702324	37.03	0.994880869	35.798	0.995337386
300	4710916	40.396	0.9943026477	35.953	0.9952903645
400	4717432	43.068	0.9938578248	46.594	0.9952753231
500	4723836	45.891	0.9933974762	46.319	0.9951861933
600	4729556	47.816	0.9931001054	46.653	0.9951288888
700	4706592	41.528	0.9940768658	45.878	0.9954060903
800	4715300	45.546	0.9933051221	45.631	0.995362292
900	4721772	48.312	0.992940031	45.691	0.9951893935
1000	4729184	51.103	0.9925295792	46.699	0.9951793328
1100	4735588	53.694	0.9921791551	46.096	0.9951687309
1200	4741596	56.191	0.9918360827	46.976	0.9951612972
1300	4751892	59.635	0.9913732815	47.352	0.9950542421
1400	4717864	48.209	0.9929043132	50.752	0.9953992993
1500	4723852	50.492	0.9925876905	46.37	0.9953404383
1600	4731008	52.992	0.9921834993	50.54	0.995303449
1700	4736404	54.873	0.9919573405	46.685	0.99526313
1800	4742716	56.656	0.9916643263	46.378	0.9952857854
1900	4748744	59.138	0.9913715242	47.357	0.9950996657
2000	4755156	61.312	0.9910402478	47.923	0.9951273801
2100	4762300	62.887	0.9908095025	40.211	0.995152805
2200	4767412	64.474	0.9905838634	47.151	0.9950930016
2300	4725788	52.211	0.9923267426	45.637	0.9953910272
2400	4731340	53.649	0.9920847957	46.733	0.9954126794
2500	4741108	56.327	0.9916324915	46.949	0.9952831114
2600	4748760	59.126	0.9912905908	46.141	0.9952557693
2700	4757456	62.775	0.9907631813	46.857	0.9951409888
2800	4765372	65.975	0.9903763977	48.056	0.9951907584
2900	4772828	68.657	0.9900106807	51.555	0.9950379771
3000	4780012	71.044	0.9896740296	51.989	0.9950701191
3100	4741488	57.296	0.9914426584	51.115	0.9954448536
3200	4749360	60.764	0.9910570074	46.26	0.9952989961
3300	4757520	63.173	0.9906842856	46.346	0.9953125425
3400	4767216	66.149	0.9902471933	51.117	0.9952677825
3500	4775532	69.281	0.9898923312	47.213	0.9952202322
3600	4783264	72.177	0.9895555657	47.548	0.9950927333
3700	4748260	60.322	0.9910878246	50.006	0.9953541305
3800	4758692	63.896	0.9905760478	47.144	0.9954351063
3900	4767052	66.529	0.9902071736	46.724	0.9953061647
4000	4774392	68.578	0.9899202272	46.956	0.9952175007
4100	4780940	71.011	0.9896591873	47.874	0.9952098699
4200	4759912	63.436	0.9907186612	47.448	0.9954466596
4300	4767112	65.463	0.9904296489	51.265	0.9953965991
4400	4772864	66.928	0.9901607776	47.368	0.9953133265
4500	4779244	68.895	0.9899159806	39.926	0.9952470147
4600	4785532	70.955	0.9896678705	47.627	0.9951717591
4700	4791708	72.662	0.9894426885	47.863	0.9951739989
4800	4799940	75.209	0.9890644436	50.917	0.9950420828
4900	4772064	66.293	0.9902613667	46.708	0.9954026864
5000	4778408	68.787	0.9899866703	44.18	0.9952781843
5100	4786004	70.805	0.9896370738	36.311	0.995325262
5200	4791256	72.513	0.9894117081	47.637	0.9951753701
5300	4797504	74.155	0.9891998061	50.976	0.9952313162
5400	4806008	76.387	0.9888291249	46.814	0.9951057774
5500	4813428	79.292	0.9885355782	47.835	0.9951004909
5600	4779244	68.409	0.990132735	47.4	0.9954302768
5700	4784560	69.499	0.9899283975	51.125	0.9953831504
5800	4791956	71.115	0.9895840095	50.831	0.9953429344
5900	4797644	72.985	0.9893383368	43.695	0.9952231179
6000	4805044	75.126	0.9890612774	45.965	0.9951547564
6100	4810856	76.596	0.9888319711	47.779	0.9951880555
6200	4817992	79.322	0.9885523594	51.299	0.9952228925
6300	4824016	81.079	0.9883060508	48.072	0.9951214145
6400	4830748	82.92	0.988064987	47.247	0.9950869268
6500	4792064	69.488	0.9898650214	48.38	0.9953694217
6600	4799992	71.212	0.9895432239	47.566	0.9953703938
6700	4807680	73.655	0.9892121526	47.759	0.9952673346
6800	4820352	77.919	0.9886983799	47.163	0.9951953677
6900	4830592	81.394	0.9882540121	48.519	0.9951935449
7000	4799092	70.544	0.9897960729	50.964	0.9954376043
7100	4805440	72.052	0.9895266975	48.185	0.995374097
7200	4812136	73.911	0.9892361295	51.547	0.9952387715
7300	4818560	76.185	0.988977787	48.22	0.9952603054
7400	4824872	78.586	0.9887109495	50.997	0.9951252285
7500	4833652	82.135	0.9882352646	51.159	0.9952230567
7600	4843188	85.553	0.9877712008	51.903	0.9950657234
7700	4849652	87.652	0.9875488434	52.108	0.9950228381
7800	4809972	73.485	0.9894134663	47.39	0.9954782153
7900	4818968	76.036	0.9890099116	47.16	0.9952783634
8000	4826772	78.249	0.9886852136	48.42	0.9953113098
8100	4814892	74.082	0.9894206414	47.254	0.99543763
8200	4822300	75.239	0.9891277324	47.267	0.9954263921
8300	4829988	77.363	0.9888036457	47.652	0.9953077985
8400	4836392	79.321	0.9885748577	47.248	0.9953408587
8500	4846020	82.652	0.988144851	47.942	0.9952401001
8600	4853040	84.923	0.9879227013	44.904	0.9951921191
8700	4860000	86.935	0.9876194758	47.787	0.995127575
8800	4827772	76.703	0.9890817614	47.939	0.9954451599
8900	4833280	77.487	0.9888941778	40.115	0.9954346073
9000	4839180	78.932	0.9886710171	47.778	0.9952782806
9100	4846092	81.323	0.9883690208	47.364	0.9953107221
9200	4852528	83.371	0.9881504585	48.212	0.9952752885
9300	4859564	85.715	0.9878803713	47.804	0.9952194169
9400	4836624	77.878	0.988977991	51.929	0.9953839547
9500	4843068	79.188	0.9887275952	47.884	0.9953516751
9600	4849768	81.604	0.9884629026	51.166	0.9953643748
9700	4857928	83.803	0.9881400775	51.239	0.9952933297
9800	4864988	86.064	0.9879109994	48.017	0.9952389076
9900	4843396	79.133	0.9889334399	46.938	0.9955328872
10000	4850380	80.682	0.9886701328	39.481	0.9954501774

==> fast_data/camera_ready_git/git_btrfs_ssd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4687460	15.312	0.9899248566	15.334	0.9905401579
100	4691544	14.671	0.9906582697	15.24	0.9899840444
200	4696592	14.916	0.9900500254	15.347	0.9899936318
300	4705192	14.954	0.9894776652	15.372	0.9898899787
400	4711708	14.886	0.9890780523	15.268	0.9897994067
500	4718112	15.178	0.988697449	15.475	0.9897516559
600	4723840	15.011	0.9884467178	15.593	0.9897093751
700	4729872	15.315	0.9881365391	15.584	0.9895681999
800	4738580	15.559	0.9875145039	15.636	0.9893930405
900	4745052	15.545	0.9873236696	15.777	0.9892993506
1000	4752472	15.401	0.9868574198	15.789	0.989128321
1100	4758876	15.619	0.9865425093	15.803	0.9891457714
1200	4764884	15.793	0.9863409405	15.959	0.9890136038
1300	4775188	15.953	0.9857968819	16.031	0.9888252958
1400	4780132	16.009	0.9855757426	16.292	0.9888178737
1500	4786112	16.053	0.9853087588	16.131	0.9889053538
1600	4793268	16.359	0.9849642484	16.216	0.988688901
1700	4798672	16.203	0.9847465554	16.163	0.9886187124
1800	4804984	16.131	0.9845015502	16.413	0.9884658542
1900	4811012	16.462	0.9842555924	16.527	0.9883969888
2000	4817432	16.545	0.984059775	16.611	0.9883185466
2100	4824576	16.686	0.9837297381	16.548	0.9883302128
2200	4829688	16.662	0.9835339479	16.602	0.9882360911
2300	4834728	16.578	0.9833152986	16.703	0.9881126154
2400	4840280	16.764	0.9830932947	16.71	0.9881723327
2500	4850048	16.835	0.9826836006	16.702	0.9877570141
2600	4857700	16.796	0.9824016607	16.968	0.9877639982
2700	4866404	17.183	0.981939515	16.975	0.9875931001
2800	4874320	17.103	0.9815549696	17.089	0.9873786449
2900	4881776	17.084	0.9812555212	17.296	0.9872976935
3000	4888960	17.293	0.9809121168	17.162	0.9870694379
3100	4896828	17.339	0.9805833994	17.354	0.9871694279
3200	4904700	17.489	0.980232469	17.52	0.9868172407
3300	4912852	17.574	0.9798767229	17.488	0.9866487962
3400	4922556	17.804	0.9794955055	17.754	0.9864766554
3500	4930872	17.881	0.9791588669	17.417	0.9862387264
3600	4938604	17.871	0.978831802	17.852	0.986036992
3700	4945948	18.162	0.9785067723	17.946	0.9859362262
3800	4956388	18.363	0.9780428545	17.97	0.9858519587
3900	4964748	18.026	0.9777485841	17.913	0.9858287169
4000	4972088	18.473	0.9774752185	18.086	0.9855965836
4100	4978636	18.343	0.9772247142	18.259	0.9855327027
4200	4987008	18.628	0.9769122595	18.345	0.9852302339
4300	4994204	18.506	0.9766372694	18.484	0.985464915
4400	4999956	18.8	0.9763875439	18.398	0.9850421012
4500	5006344	18.803	0.9761626318	18.579	0.9850865349
4600	5012632	18.933	0.9759208227	18.669	0.9847930671
4700	5018808	18.828	0.9756624715	18.744	0.9848114939
4800	5027048	18.762	0.9753187638	18.41	0.9846468329
4900	5035268	19.24	0.9749539134	18.842	0.9845647848
5000	5041604	19.061	0.9747067353	18.989	0.9844123172
5100	5049200	19.361	0.9744009825	19.029	0.9843139473
5200	5054460	19.486	0.9742128821	18.738	0.9842973259
5300	5060708	19.328	0.9739757702	18.894	0.984064579
5400	5069212	19.428	0.9736991479	19.125	0.9839664555
5500	5076640	19.628	0.9734139734	19.069	0.9837660886
5600	5082076	19.761	0.973212952	19.174	0.9839485638
5700	5087392	19.811	0.9730382692	19.405	0.9836480193
5800	5094780	19.636	0.9726975457	19.22	0.9834834944
5900	5100476	19.678	0.9724721239	19.543	0.983471932
6000	5107876	20.007	0.9722782352	19.638	0.9833012395
6100	5113688	20.153	0.9720644567	19.28	0.9833050345
6200	5120832	20.103	0.9718002745	19.68	0.9832061044
6300	5126856	19.928	0.9715569128	19.588	0.9829703825
6400	5133588	20.37	0.9713148932	19.822	0.982846421
6500	5139936	20.47	0.9710469606	19.792	0.982686859
6600	5147872	20.527	0.9707544166	19.921	0.9824751066
6700	5155552	20.611	0.970465128	20.054	0.9823535699
6800	5168224	20.678	0.9699816594	20.212	0.9822759585
6900	5178472	20.836	0.96955115	20.236	0.9821277198
7000	5185924	21.045	0.9692803487	20.153	0.9820564189
7100	5192272	21.211	0.969084354	20.505	0.9818899822
7200	5198968	20.65	0.9688279143	20.119	0.9817633674
7300	5205400	21.086	0.9685656352	20.593	0.9815399592
7400	5211712	21.478	0.9683229655	20.446	0.9815225378
7500	5220484	21.286	0.967878285	20.684	0.9814792944
7600	5230028	21.45	0.9674460546	20.949	0.9810893531
7700	5236492	21.336	0.9672292484	20.866	0.9811156835
7800	5244924	21.385	0.9669089087	20.938	0.9810450301
7900	5253920	21.774	0.9665262163	20.953	0.9808538336
8000	5261732	21.752	0.96622275	20.834	0.9806450184
8100	5270968	21.794	0.9660101699	21.365	0.9805634146
8200	5278372	22.369	0.9657819841	21.3	0.9804588931
8300	5286068	22.153	0.9654281554	21.414	0.9803314278
8400	5292464	22.194	0.9652297832	21.708	0.9802215003
8500	5302092	22.228	0.9648625566	21.639	0.9801585327
8600	5309112	22.236	0.9646407972	21.589	0.9798839398
8700	5316080	22.316	0.9643947085	21.661	0.980018655
8800	5324988	22.403	0.9640892398	21.67	0.9796727635
8900	5330496	22.603	0.9639027049	21.62	0.9796207287
9000	5336404	22.603	0.9637142647	21.93	0.9794905403
9100	5343316	22.744	0.9634535865	21.949	0.9793013158
9200	5349752	22.636	0.9632607069	22.156	0.9792545062
9300	5356780	23.103	0.9630332072	22.233	0.9791878062
9400	5362648	22.778	0.9628196574	22.097	0.9792661565
9500	5369092	23.353	0.9625890158	22.118	0.9789567916
9600	5375792	23.028	0.9623797618	22.11	0.9788746707
9700	5383960	23.378	0.9621317272	22.477	0.9786279952
9800	5391020	23.344	0.961930879	22.611	0.9785498022
9900	5398124	23.411	0.9616582714	22.571	0.9785436455
10000	5405108	23.167	0.9614430328	22.729	0.9784438967

==> fast_data/camera_ready_git/git_btrfs_ssd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4693192	12.048	0.9954152699	12.738	0.9956020217
100	4697276	11.243	0.9954896202	12.612	0.99543056
200	4702324	11.335	0.9948738238	12.337	0.9955646093
300	4710916	11.408	0.9943107786	12.612	0.9954513258
400	4717432	11.469	0.9938168243	12.72	0.9953553281
500	4723836	11.547	0.9934468694	12.612	0.9954587456
600	4702920	11.437	0.994340902	12.653	0.9955821833
700	4708960	11.352	0.994067154	12.552	0.9955506213
800	4717668	11.537	0.9933199974	12.647	0.995506158
900	4724140	11.626	0.9929494511	12.676	0.9954305002
1000	4731552	11.645	0.9926271293	12.663	0.9953580187
1100	4737956	11.728	0.9922228149	12.984	0.9953062772
1200	4743964	11.794	0.9919138917	12.833	0.9952527578
1300	4715936	11.534	0.9932872776	12.277	0.9956322424
1400	4720880	11.607	0.9930309824	12.625	0.9954258475
1500	4726868	11.63	0.992755933	12.787	0.9955156413
1600	4734024	11.744	0.9923272958	12.838	0.9954936705
1700	4739420	11.964	0.9920872334	12.721	0.9953958611
1800	4745732	12.03	0.9918129982	12.848	0.9954203046
1900	4751760	12.069	0.9915371253	12.697	0.9953374979
2000	4758172	12.124	0.9912500543	12.74	0.9952979058
2100	4765316	12.23	0.9910000791	12.966	0.9952290961
2200	4770428	12.23	0.990799306	12.879	0.9952323253
2300	4727140	11.87	0.9926269093	12.642	0.9955194932
2400	4732692	11.914	0.992440675	12.651	0.9955850305
2500	4742460	11.971	0.9919801234	12.361	0.9954703705
2600	4750112	12.042	0.9916719822	12.919	0.99546412
2700	4758808	12.129	0.9912300171	12.783	0.995346657
2800	4766724	12.192	0.9909113334	12.9	0.9953621996
2900	4774180	12.319	0.9905082192	12.968	0.9952080582
3000	4738392	12	0.9921634197	12.463	0.9954969671
3100	4746252	12.083	0.9918023085	12.892	0.9955474407
3200	4754124	12.11	0.9914683228	12.665	0.9953981988
3300	4762284	12.193	0.9910736279	12.715	0.9954943515
3400	4771980	12.251	0.9907404498	12.701	0.9953639507
3500	4780296	12.312	0.990364256	12.974	0.9953010386
3600	4788028	12.346	0.9900421965	12.842	0.9951912008
3700	4748552	12.025	0.9918771456	12.709	0.9955959903
3800	4758984	12.139	0.9914059604	12.78	0.9955491078
3900	4767344	12.214	0.9910603227	12.629	0.9954570756
4000	4774684	12.296	0.9908071538	12.862	0.9954936662
4100	4781232	12.342	0.990477101	12.843	0.9953805188
4200	4760204	12.15	0.9915539824	12.845	0.9956669854
4300	4767404	12.172	0.9914046957	12.976	0.9954965346
4400	4773156	12.301	0.9910316977	12.798	0.9955157255
4500	4779536	12.304	0.9908277246	12.552	0.9954150657
4600	4785824	12.386	0.9904847881	13.059	0.995343978
4700	4792000	12.42	0.9902349293	12.353	0.9953887535
4800	4800232	12.449	0.9899266989	13.117	0.995376151
4900	4769416	12.197	0.9912693111	12.878	0.9955947249
5000	4775760	12.275	0.9909773749	12.82	0.9954477302
5100	4783356	12.338	0.9906454132	12.642	0.9954604563
5200	4788608	12.371	0.9903821963	12.685	0.9955185784
5300	4794856	12.412	0.9901430344	12.849	0.9955313933
5400	4803360	12.456	0.9898602521	13.085	0.9953558558
5500	4810780	12.591	0.9895395624	12.991	0.9952895579
5600	4816216	12.599	0.9893799215	12.8	0.9952830784
5700	4782812	12.309	0.9908592152	12.944	0.9954889607
5800	4790208	12.378	0.9905346848	12.763	0.9955173102
5900	4795896	12.382	0.9902262512	12.959	0.9954353494
6000	4803296	12.446	0.9900152102	12.845	0.9953875129
6100	4809108	12.561	0.9897343112	13.007	0.9954401885
6200	4816244	12.589	0.9893926314	13.037	0.995379377
6300	4822268	12.602	0.9892040145	12.941	0.9953561425
6400	4829000	12.649	0.9889357373	13.12	0.9953033308
6500	4835348	12.708	0.98862345	13.051	0.9952627533
6600	4797996	12.367	0.9905107569	12.895	0.9955025962
6700	4805684	12.444	0.9901040874	12.925	0.9955429197
6800	4818356	12.506	0.9897225207	12.811	0.995393555
6900	4828596	12.658	0.9891322919	12.852	0.9953884594
7000	4836048	12.733	0.9888398179	13.154	0.9952717726
7100	4842396	12.793	0.9885610262	12.878	0.9952757487
7200	4849092	12.83	0.988308866	12.949	0.9952534068
7300	4803824	12.365	0.9904347797	12.595	0.9955866084
7400	4810136	12.437	0.9901960125	12.851	0.9955152955
7500	4818916	12.523	0.9896604839	12.622	0.9954791815
7600	4828452	12.61	0.9892073682	12.575	0.9954048386
7700	4834916	12.595	0.9890329021	13.463	0.9954146424
7800	4843348	12.723	0.9886495259	12.995	0.995333989
7900	4815612	12.446	0.9900259237	12.937	0.9954826065
8000	4823416	12.536	0.9896447015	12.533	0.9954885882
8100	4832652	12.584	0.9893817843	12.994	0.9954271026
8200	4840056	12.565	0.9891613502	12.879	0.9953970927
8300	4818216	12.421	0.9901509935	12.678	0.9956286096
8400	4824620	12.504	0.9898864202	12.901	0.9955121368
8500	4834248	12.59	0.9894280494	12.92	0.9954288353
8600	4841268	12.635	0.9892152922	12.912	0.9955391614
8700	4848228	12.686	0.9889004472	13.107	0.9953803529
8800	4857136	12.784	0.9885018622	13.139	0.9953865725
8900	4862644	12.815	0.9883633552	13.348	0.9952950154
9000	4833632	12.545	0.9897244981	12.764	0.9956635775
9100	4840544	12.57	0.9893719243	12.959	0.995545977
9200	4846980	12.631	0.9891101724	13.071	0.9954807588
9300	4854016	12.635	0.9888355823	13.264	0.9954034027
9400	4859876	12.774	0.9886282534	12.937	0.9953835671
9500	4837616	12.557	0.9896722512	12.835	0.9955207148
9600	4844316	12.639	0.9894529099	12.88	0.9954751585
9700	4852476	12.723	0.9890801929	12.961	0.9954843452
9800	4859536	12.687	0.988827726	12.874	0.9955736183
9900	4866640	12.785	0.9885629953	13.281	0.995357147
10000	4848848	12.588	0.9894195396	12.966	0.9955364139

==> fast_data/camera_ready_git/git_ext4_hdd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4711080	69.29	0.9235238506	73.055	0.9235263206
100	4716124	71.135	0.9227784206	85.579	0.9230825708
200	4721240	75.446	0.9222085455	87.594	0.9224966366
300	4729848	82.553	0.9214097363	91.5	0.9217872065
400	4736364	87.734	0.9207746257	90.419	0.9211573526
500	4742768	92.526	0.9199789224	92.837	0.92040754
600	4748496	97.937	0.9193091688	92.543	0.9197230332
700	4754528	103.484	0.9184823271	95.098	0.9189262021
800	4763236	112.408	0.9173708144	94.026	0.9178343758
900	4769708	118.863	0.9165347303	94.483	0.9170205295
1000	4777128	125.158	0.9157737364	94.076	0.9162181586
1100	4783528	130.456	0.9149251311	94.619	0.9153983629
1200	4789536	136.996	0.9141879243	95.235	0.914660459
1300	4799852	144.395	0.9133590013	97.391	0.9138510266
1400	4804796	149.568	0.9126433889	95.694	0.9131457245
1500	4810776	155.486	0.9118927799	96.731	0.9123820216
1600	4817940	162.173	0.9111073321	97.531	0.9115962771
1700	4823360	167.344	0.9103999129	96.419	0.9108921992
1800	4829744	172.874	0.9097830356	96.864	0.9102728657
1900	4835892	178.795	0.9090331955	96.616	0.9095248862
2000	4842728	185.243	0.9082291086	97.907	0.9087163808
2100	4850240	192.044	0.9075192846	98.353	0.9080425851
2200	4855576	197.206	0.9068696701	97.687	0.9073892868
2300	4860920	202.338	0.9062407214	99.684	0.9067853512
2400	4866712	208.794	0.9055539126	99.312	0.9060932198
2500	4876648	217.238	0.9047290604	100.897	0.9052749564
2600	4884372	224.018	0.9038824197	100.487	0.9044393626
2700	4893116	232.796	0.9029814552	100.481	0.903539997
2800	4901040	241.68	0.9020467125	102.245	0.9026201737
2900	4908504	249.829	0.9011754646	102.575	0.9017633262
3000	4915696	257.74	0.9002568732	103.198	0.9008386934
3100	4923568	264.739	0.8994815299	102.014	0.9000759483
3200	4931464	273.999	0.8985225192	104.353	0.8991238073
3300	4939648	282.052	0.8976388975	103.282	0.8982894169
3400	4949488	291.262	0.8965462704	105.527	0.8972419486
3500	4957856	298.815	0.895736523	104.761	0.8963514552
3600	4965732	307.934	0.8948204372	105.35	0.8954640459
3700	4973244	315.903	0.8939271566	105.599	0.8945621488
3800	4983860	325.637	0.893162107	105.167	0.8938084133
3900	4992480	331.939	0.8923170697	107.715	0.8929829879
4000	4999992	341.182	0.8910851623	107.67	0.892219218
4100	5006740	347.143	0.8908137537	108.111	0.8915031995
4200	5015272	355.137	0.8899237994	107.499	0.8906046848
4300	5022600	363.587	0.8891187514	108.116	0.8898123901
4400	5028432	370.596	0.8884123392	108.399	0.8890774458
4500	5034904	377.139	0.8877017834	110.939	0.8884061172
4600	5041264	384.476	0.8868887978	109.771	0.8875477654
4700	5047524	391.843	0.8860587302	109.025	0.8867622676
4800	5055828	400.783	0.8851993811	111.94	0.8858826014
4900	5064096	410.422	0.8843000418	112.725	0.8849587829
5000	5070456	420.597	0.8835615634	111.285	0.884265982
5100	5078060	424.895	0.8828391187	111.796	0.8835264725
5200	5083324	429.994	0.8822178675	112.141	0.8829067582
5300	5089572	437.356	0.8815541282	112.421	0.8822623567
5400	5098148	445.027	0.8806660629	114.085	0.8814153188
5500	5105584	453.387	0.8798814746	115.233	0.8806180768
5600	5111028	459.343	0.8792714581	113.728	0.8800559039
5700	5116360	468.228	0.8785845898	112.132	0.879331093
5800	5123752	473.279	0.8779235106	114.661	0.8786729124
5900	5129500	479.276	0.8772873692	114.814	0.8780516288
6000	5136916	485.699	0.8766464651	116.176	0.8774212928
6100	5142764	493.612	0.8760127827	114.059	0.8768741614
6200	5149980	499.215	0.8753383921	116.106	0.8761149256
6300	5156048	506.263	0.8747033891	115.557	0.8755238697
6400	5162860	513.223	0.8740199119	115.583	0.8748208769
6500	5169312	521.809	0.8732990306	115.278	0.8740982575
6600	5177424	530.171	0.8724485026	116.977	0.8732900634
6700	5185300	539.062	0.871562413	118.42	0.8724803207
6800	5198208	554.781	0.8704147933	120.65	0.8712704982
6900	5208680	561.11	0.8695039869	120.08	0.8703961849
7000	5216360	570.917	0.8687186484	119.263	0.8696856968
7100	5222880	580.412	0.8680981152	120.777	0.8689543094
7200	5229868	588.853	0.8673878269	121.41	0.8682776667
7300	5236456	595.027	0.8666724236	121.115	0.8675762616
7400	5242992	603.097	0.8658833747	123.309	0.8667768915
7500	5252012	614.408	0.8649295256	123.45	0.865827567
7600	5261796	626.299	0.8639285784	125.209	0.8648373976
7700	5268444	635.599	0.8632558861	124.679	0.8641687433
7800	5277040	643.185	0.8624184551	125.303	0.8633208495
7900	5286248	653.494	0.8614596289	127.118	0.8623600201
8000	5294224	663.983	0.8606400771	126.683	0.8615462563
8100	5303584	671.779	0.8600549959	126.203	0.860967868
8200	5311132	678.634	0.8592704294	127.884	0.8601776393
8300	5318996	690.116	0.8583872052	129.784	0.8593117296
8400	5325484	696.497	0.857678424	129.679	0.8586198868
8500	5335220	707.417	0.8568327993	131.127	0.8578085168
8600	5342296	714.444	0.8562773345	129.07	0.8572223964
8700	5349352	720.744	0.8556108521	130.202	0.8565815222
8800	5358364	732.13	0.8548460713	131.794	0.8558214836
8900	5363940	737.986	0.8541844022	130.066	0.8551731063
9000	5369896	745.071	0.8535994709	129.725	0.8545919402
9100	5376868	754.181	0.8530218687	131.914	0.8540278985
9200	5383360	762.16	0.8523766229	130.315	0.8533721795
9300	5390428	768.99	0.8517213138	133.977	0.8527315531
9400	5396360	776.8	0.8511183404	133.363	0.8521047812
9500	5402860	785.752	0.8504242286	134.615	0.8514259251
9600	5409608	791.589	0.8497766585	133.75	0.8507893807
9700	5417856	800.2	0.8490857761	136.598	0.8501163585
9800	5424944	808.249	0.8484249783	136.642	0.849458882
9900	5432064	819.147	0.847718424	136.617	0.8487221188
10000	5439060	822.856	0.8470906512	136.571	0.8480839848

==> fast_data/camera_ready_git/git_ext4_hdd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4711080	68.692	0.9236330059	71.159	0.9237046793
100	4716124	70.815	0.9228943926	84.448	0.9233086019
200	4721240	75.721	0.922309113	89.986	0.9227393426
300	4729848	82.754	0.9215283574	90.372	0.9220307266
400	4736364	87.16	0.9208880009	91.08	0.9213972919
500	4742768	92.516	0.9201034323	91.454	0.920638503
600	4748496	97.73	0.9194374634	92.786	0.9199628276
700	4725484	77.046	0.9229081901	94.401	0.919486308
800	4734232	86.327	0.9217765436	97.798	0.9183869611
900	4740704	91.723	0.9209359879	97.643	0.9175746175
1000	4748124	96.955	0.9201419706	98.795	0.9167856109
1100	4754524	103.735	0.9193010589	98.111	0.9159690041
1200	4760532	109.128	0.9185568165	100.414	0.9152470668
1300	4731848	79.325	0.923655187	100.555	0.9153255842
1400	4737516	82.57	0.9227721991	103.95	0.914592445
1500	4743520	87.046	0.9219890102	104.221	0.913853933
1600	4750676	92.882	0.9211846797	105.706	0.9130626189
1700	4756080	98.187	0.9204602113	103.956	0.9123728701
1800	4762392	103.599	0.9198252592	103.834	0.9117492983
1900	4768420	108.464	0.9190606753	105.386	0.9110154562
2000	4774840	113.626	0.9182546389	106.408	0.9102210828
2100	4781988	119.708	0.9175626107	107.116	0.9095517588
2200	4787100	125.203	0.9168878143	106.995	0.9088937253
2300	4745916	84.289	0.9231935842	109.53	0.908579617
2400	4751532	88.392	0.9224577595	110.658	0.9079177016
2500	4761316	95.341	0.9215512912	111.968	0.9070522621
2600	4768976	100.879	0.9206442436	114.54	0.9061913148
2700	4777680	108.019	0.9196923769	112.677	0.9052943708
2800	4785592	115.169	0.9186982137	113.746	0.9043696417
2900	4793056	122.359	0.9177926058	114.425	0.9034853543
3000	4800240	129.415	0.9168201493	115.125	0.902561836
3100	4759500	89.915	0.9230715218	115.663	0.9022556935
3200	4767436	96.654	0.9220191028	120.244	0.9013067069
3300	4775592	102.567	0.9210739409	119.052	0.9004245301
3400	4785364	110.587	0.9199018511	120.76	0.8993515451
3500	4793680	117.086	0.9190320431	119.425	0.8985874567
3600	4801416	123.457	0.9180915228	121.409	0.8976785741
3700	4767260	92.873	0.9230221009	122.577	0.8974062071
3800	4777784	98.15	0.9221295265	126.606	0.8966752214
3900	4786148	104.3	0.9212362132	127.691	0.8958890155
4000	4793488	110.347	0.9204149406	126.322	0.8950805591
4100	4776956	94.045	0.9230493102	128.745	0.8948430254
4200	4785448	99.535	0.9220465574	131.599	0.8939296052
4300	4792648	105.83	0.9211768642	131.775	0.8931095816
4400	4798396	111.398	0.920418441	134.428	0.8923687717
4500	4804792	116.149	0.9196382292	132.682	0.891661043
4600	4811084	122.411	0.9187474002	132.5	0.8907860822
4700	4817264	128.124	0.917865036	133.347	0.8899722626
4800	4787928	99.482	0.9227363072	137.974	0.8894954392
4900	4796192	105.967	0.9216955864	140.518	0.8885592956
5000	4802536	111.221	0.9208599004	140.845	0.8878092244
5100	4810136	117.126	0.9200124394	139.751	0.8871061597
5200	4815400	121.639	0.9193214049	140.968	0.8864744085
5300	4821648	126.789	0.9185702934	141.213	0.8858295334
5400	4830208	132.502	0.9175639846	142.253	0.884958142
5500	4801172	102.356	0.9225861247	147.167	0.8845767759
5600	4806632	106.911	0.9218550062	148.061	0.8839528915
5700	4811952	111.599	0.9210711687	167.131	0.8833012907
5800	4819336	117.441	0.9202911173	149.942	0.8826449966
5900	4825036	121.758	0.9195665205	148.962	0.8820425983
6000	4832428	127.504	0.918827734	152.647	0.8813821965
6100	4838240	132.592	0.9181050823	151.928	0.8807830054
6200	4845388	138.422	0.9173300467	152.362	0.8801037323
6300	4851412	143.259	0.9166175307	153.323	0.8794932771
6400	4810628	103.475	0.9229402182	160.118	0.8793687761
6500	4817064	108.172	0.9220639573	162.887	0.878674257
6600	4825024	113.89	0.9210794935	166.327	0.8778518573
6700	4832712	120.598	0.9200486355	165.37	0.8770083666
6800	4845392	130.427	0.918695876	169.395	0.8758782077
6900	4855644	137.898	0.9176449671	168.672	0.8749745093
7000	4863116	145.227	0.9167490897	170.71	0.8741738585
7100	4869460	150.589	0.9160326611	169.65	0.8735634435
7200	4876168	156.318	0.915253131	170.96	0.8728987512
7300	4823644	107.708	0.9225768248	176.25	0.8725702268
7400	4829984	112.549	0.9216821127	185.593	0.8717932969
7500	4838724	120.518	0.9205821585	185.706	0.8708536582
7600	4848276	128.792	0.9193969914	190.332	0.8698507561
7700	4854744	134.954	0.9186212311	189.252	0.8691824349
7800	4828060	108.612	0.9230674783	196.1	0.8691308401
7900	4837256	115.566	0.9218732267	206.074	0.8681548844
8000	4845068	122.235	0.9208758163	206.902	0.8673174653
8100	4854320	126.954	0.9201024422	207.631	0.8667401476
8200	4836440	109.935	0.9229903021	215.737	0.866615315
8300	4844248	116.147	0.9219470931	222.368	0.8657310295
8400	4850652	122.29	0.9210839485	229.302	0.8650012237
8500	4860288	129.972	0.9200125727	228.417	0.8641550748
8600	4867304	135.034	0.9193164226	231.534	0.8636025314
8700	4874272	141.021	0.9184984219	232.369	0.8629276311
8800	4851116	116.094	0.9224859029	243.675	0.8625177435
8900	4856640	119.94	0.9216848176	250.947	0.8618464138
9000	4862564	124.98	0.9209229825	251.838	0.8612562273
9100	4869476	129.781	0.9201924192	256.294	0.8606822838
9200	4875916	136.054	0.9193736313	257.129	0.8600262602
9300	4882948	141.572	0.918551332	260.083	0.8593736933
9400	4856816	114.494	0.9228221151	267.573	0.8591576375
9500	4863300	120.051	0.9219578559	278.289	0.8585009427
9600	4870008	126.255	0.9211333451	283.281	0.8578427435
9700	4878244	131.807	0.920218466	282.556	0.8571569988
9800	4885316	137.425	0.9193609858	285.96	0.856482968
9900	4861888	114.948	0.9232139511	290.535	0.8565290988
10000	4869124	119.843	0.9223167465	303.206	0.8558848167

==> fast_data/camera_ready_git/git_ext4_hdd_4gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4711080	69.29	0.9235238506	73.055	0.9235263206
100	4716124	71.135	0.9227784206	85.579	0.9230825708
200	4721240	75.446	0.9222085455	87.594	0.9224966366
300	4729848	82.553	0.9214097363	91.5	0.9217872065
400	4736364	87.734	0.9207746257	90.419	0.9211573526
500	4742768	92.526	0.9199789224	92.837	0.92040754
600	4748496	97.937	0.9193091688	92.543	0.9197230332
700	4754528	103.484	0.9184823271	95.098	0.9189262021
800	4763236	112.408	0.9173708144	94.026	0.9178343758
900	4769708	118.863	0.9165347303	94.483	0.9170205295
1000	4777128	125.158	0.9157737364	94.076	0.9162181586
1100	4783528	130.456	0.9149251311	94.619	0.9153983629
1200	4789536	136.996	0.9141879243	95.235	0.914660459
1300	4799852	144.395	0.9133590013	97.391	0.9138510266
1400	4804796	149.568	0.9126433889	95.694	0.9131457245
1500	4810776	155.486	0.9118927799	96.731	0.9123820216
1600	4817940	162.173	0.9111073321	97.531	0.9115962771
1700	4823360	167.344	0.9103999129	96.419	0.9108921992
1800	4829744	172.874	0.9097830356	96.864	0.9102728657
1900	4835892	178.795	0.9090331955	96.616	0.9095248862
2000	4842728	185.243	0.9082291086	97.907	0.9087163808
2100	4850240	192.044	0.9075192846	98.353	0.9080425851
2200	4855576	197.206	0.9068696701	97.687	0.9073892868
2300	4860920	202.338	0.9062407214	99.684	0.9067853512
2400	4866712	208.794	0.9055539126	99.312	0.9060932198
2500	4876648	217.238	0.9047290604	100.897	0.9052749564
2600	4884372	224.018	0.9038824197	100.487	0.9044393626
2700	4893116	232.796	0.9029814552	100.481	0.903539997
2800	4901040	241.68	0.9020467125	102.245	0.9026201737
2900	4908504	249.829	0.9011754646	102.575	0.9017633262
3000	4915696	257.74	0.9002568732	103.198	0.9008386934
3100	4923568	264.739	0.8994815299	102.014	0.9000759483
3200	4931464	273.999	0.8985225192	104.353	0.8991238073
3300	4939648	282.052	0.8976388975	103.282	0.8982894169
3400	4949488	291.262	0.8965462704	105.527	0.8972419486
3500	4957856	298.815	0.895736523	104.761	0.8963514552
3600	4965732	307.934	0.8948204372	105.35	0.8954640459
3700	4973244	315.903	0.8939271566	105.599	0.8945621488
3800	4983860	325.637	0.893162107	105.167	0.8938084133
3900	4992480	331.939	0.8923170697	107.715	0.8929829879
4000	4999992	341.182	0.8910851623	107.67	0.892219218
4100	5006740	347.143	0.8908137537	108.111	0.8915031995
4200	5015272	355.137	0.8899237994	107.499	0.8906046848
4300	5022600	363.587	0.8891187514	108.116	0.8898123901
4400	5028432	370.596	0.8884123392	108.399	0.8890774458
4500	5034904	377.139	0.8877017834	110.939	0.8884061172
4600	5041264	384.476	0.8868887978	109.771	0.8875477654
4700	5047524	391.843	0.8860587302	109.025	0.8867622676
4800	5055828	400.783	0.8851993811	111.94	0.8858826014
4900	5064096	410.422	0.8843000418	112.725	0.8849587829
5000	5070456	420.597	0.8835615634	111.285	0.884265982
5100	5078060	424.895	0.8828391187	111.796	0.8835264725
5200	5083324	429.994	0.8822178675	112.141	0.8829067582
5300	5089572	437.356	0.8815541282	112.421	0.8822623567
5400	5098148	445.027	0.8806660629	114.085	0.8814153188
5500	5105584	453.387	0.8798814746	115.233	0.8806180768
5600	5111028	459.343	0.8792714581	113.728	0.8800559039
5700	5116360	468.228	0.8785845898	112.132	0.879331093
5800	5123752	473.279	0.8779235106	114.661	0.8786729124
5900	5129500	479.276	0.8772873692	114.814	0.8780516288
6000	5136916	485.699	0.8766464651	116.176	0.8774212928
6100	5142764	493.612	0.8760127827	114.059	0.8768741614
6200	5149980	499.215	0.8753383921	116.106	0.8761149256
6300	5156048	506.263	0.8747033891	115.557	0.8755238697
6400	5162860	513.223	0.8740199119	115.583	0.8748208769
6500	5169312	521.809	0.8732990306	115.278	0.8740982575
6600	5177424	530.171	0.8724485026	116.977	0.8732900634
6700	5185300	539.062	0.871562413	118.42	0.8724803207
6800	5198208	554.781	0.8704147933	120.65	0.8712704982
6900	5208680	561.11	0.8695039869	120.08	0.8703961849
7000	5216360	570.917	0.8687186484	119.263	0.8696856968
7100	5222880	580.412	0.8680981152	120.777	0.8689543094
7200	5229868	588.853	0.8673878269	121.41	0.8682776667
7300	5236456	595.027	0.8666724236	121.115	0.8675762616
7400	5242992	603.097	0.8658833747	123.309	0.8667768915
7500	5252012	614.408	0.8649295256	123.45	0.865827567
7600	5261796	626.299	0.8639285784	125.209	0.8648373976
7700	5268444	635.599	0.8632558861	124.679	0.8641687433
7800	5277040	643.185	0.8624184551	125.303	0.8633208495
7900	5286248	653.494	0.8614596289	127.118	0.8623600201
8000	5294224	663.983	0.8606400771	126.683	0.8615462563
8100	5303584	671.779	0.8600549959	126.203	0.860967868
8200	5311132	678.634	0.8592704294	127.884	0.8601776393
8300	5318996	690.116	0.8583872052	129.784	0.8593117296
8400	5325484	696.497	0.857678424	129.679	0.8586198868
8500	5335220	707.417	0.8568327993	131.127	0.8578085168
8600	5342296	714.444	0.8562773345	129.07	0.8572223964
8700	5349352	720.744	0.8556108521	130.202	0.8565815222
8800	5358364	732.13	0.8548460713	131.794	0.8558214836
8900	5363940	737.986	0.8541844022	130.066	0.8551731063
9000	5369896	745.071	0.8535994709	129.725	0.8545919402
9100	5376868	754.181	0.8530218687	131.914	0.8540278985
9200	5383360	762.16	0.8523766229	130.315	0.8533721795
9300	5390428	768.99	0.8517213138	133.977	0.8527315531
9400	5396360	776.8	0.8511183404	133.363	0.8521047812
9500	5402860	785.752	0.8504242286	134.615	0.8514259251
9600	5409608	791.589	0.8497766585	133.75	0.8507893807
9700	5417856	800.2	0.8490857761	136.598	0.8501163585
9800	5424944	808.249	0.8484249783	136.642	0.849458882
9900	5432064	819.147	0.847718424	136.617	0.8487221188
10000	5439060	822.856	0.8470906512	136.571	0.8480839848

==> fast_data/camera_ready_git/git_ext4_hdd_4gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4711080	68.692	0.9236330059	71.159	0.9237046793
100	4716124	70.815	0.9228943926	84.448	0.9233086019
200	4721240	75.721	0.922309113	89.986	0.9227393426
300	4729848	82.754	0.9215283574	90.372	0.9220307266
400	4736364	87.16	0.9208880009	91.08	0.9213972919
500	4742768	92.516	0.9201034323	91.454	0.920638503
600	4748496	97.73	0.9194374634	92.786	0.9199628276
700	4725484	77.046	0.9229081901	94.401	0.919486308
800	4734232	86.327	0.9217765436	97.798	0.9183869611
900	4740704	91.723	0.9209359879	97.643	0.9175746175
1000	4748124	96.955	0.9201419706	98.795	0.9167856109
1100	4754524	103.735	0.9193010589	98.111	0.9159690041
1200	4760532	109.128	0.9185568165	100.414	0.9152470668
1300	4731848	79.325	0.923655187	100.555	0.9153255842
1400	4737516	82.57	0.9227721991	103.95	0.914592445
1500	4743520	87.046	0.9219890102	104.221	0.913853933
1600	4750676	92.882	0.9211846797	105.706	0.9130626189
1700	4756080	98.187	0.9204602113	103.956	0.9123728701
1800	4762392	103.599	0.9198252592	103.834	0.9117492983
1900	4768420	108.464	0.9190606753	105.386	0.9110154562
2000	4774840	113.626	0.9182546389	106.408	0.9102210828
2100	4781988	119.708	0.9175626107	107.116	0.9095517588
2200	4787100	125.203	0.9168878143	106.995	0.9088937253
2300	4745916	84.289	0.9231935842	109.53	0.908579617
2400	4751532	88.392	0.9224577595	110.658	0.9079177016
2500	4761316	95.341	0.9215512912	111.968	0.9070522621
2600	4768976	100.879	0.9206442436	114.54	0.9061913148
2700	4777680	108.019	0.9196923769	112.677	0.9052943708
2800	4785592	115.169	0.9186982137	113.746	0.9043696417
2900	4793056	122.359	0.9177926058	114.425	0.9034853543
3000	4800240	129.415	0.9168201493	115.125	0.902561836
3100	4759500	89.915	0.9230715218	115.663	0.9022556935
3200	4767436	96.654	0.9220191028	120.244	0.9013067069
3300	4775592	102.567	0.9210739409	119.052	0.9004245301
3400	4785364	110.587	0.9199018511	120.76	0.8993515451
3500	4793680	117.086	0.9190320431	119.425	0.8985874567
3600	4801416	123.457	0.9180915228	121.409	0.8976785741
3700	4767260	92.873	0.9230221009	122.577	0.8974062071
3800	4777784	98.15	0.9221295265	126.606	0.8966752214
3900	4786148	104.3	0.9212362132	127.691	0.8958890155
4000	4793488	110.347	0.9204149406	126.322	0.8950805591
4100	4776956	94.045	0.9230493102	128.745	0.8948430254
4200	4785448	99.535	0.9220465574	131.599	0.8939296052
4300	4792648	105.83	0.9211768642	131.775	0.8931095816
4400	4798396	111.398	0.920418441	134.428	0.8923687717
4500	4804792	116.149	0.9196382292	132.682	0.891661043
4600	4811084	122.411	0.9187474002	132.5	0.8907860822
4700	4817264	128.124	0.917865036	133.347	0.8899722626
4800	4787928	99.482	0.9227363072	137.974	0.8894954392
4900	4796192	105.967	0.9216955864	140.518	0.8885592956
5000	4802536	111.221	0.9208599004	140.845	0.8878092244
5100	4810136	117.126	0.9200124394	139.751	0.8871061597
5200	4815400	121.639	0.9193214049	140.968	0.8864744085
5300	4821648	126.789	0.9185702934	141.213	0.8858295334
5400	4830208	132.502	0.9175639846	142.253	0.884958142
5500	4801172	102.356	0.9225861247	147.167	0.8845767759
5600	4806632	106.911	0.9218550062	148.061	0.8839528915
5700	4811952	111.599	0.9210711687	167.131	0.8833012907
5800	4819336	117.441	0.9202911173	149.942	0.8826449966
5900	4825036	121.758	0.9195665205	148.962	0.8820425983
6000	4832428	127.504	0.918827734	152.647	0.8813821965
6100	4838240	132.592	0.9181050823	151.928	0.8807830054
6200	4845388	138.422	0.9173300467	152.362	0.8801037323
6300	4851412	143.259	0.9166175307	153.323	0.8794932771
6400	4810628	103.475	0.9229402182	160.118	0.8793687761
6500	4817064	108.172	0.9220639573	162.887	0.878674257
6600	4825024	113.89	0.9210794935	166.327	0.8778518573
6700	4832712	120.598	0.9200486355	165.37	0.8770083666
6800	4845392	130.427	0.918695876	169.395	0.8758782077
6900	4855644	137.898	0.9176449671	168.672	0.8749745093
7000	4863116	145.227	0.9167490897	170.71	0.8741738585
7100	4869460	150.589	0.9160326611	169.65	0.8735634435
7200	4876168	156.318	0.915253131	170.96	0.8728987512
7300	4823644	107.708	0.9225768248	176.25	0.8725702268
7400	4829984	112.549	0.9216821127	185.593	0.8717932969
7500	4838724	120.518	0.9205821585	185.706	0.8708536582
7600	4848276	128.792	0.9193969914	190.332	0.8698507561
7700	4854744	134.954	0.9186212311	189.252	0.8691824349
7800	4828060	108.612	0.9230674783	196.1	0.8691308401
7900	4837256	115.566	0.9218732267	206.074	0.8681548844
8000	4845068	122.235	0.9208758163	206.902	0.8673174653
8100	4854320	126.954	0.9201024422	207.631	0.8667401476
8200	4836440	109.935	0.9229903021	215.737	0.866615315
8300	4844248	116.147	0.9219470931	222.368	0.8657310295
8400	4850652	122.29	0.9210839485	229.302	0.8650012237
8500	4860288	129.972	0.9200125727	228.417	0.8641550748
8600	4867304	135.034	0.9193164226	231.534	0.8636025314
8700	4874272	141.021	0.9184984219	232.369	0.8629276311
8800	4851116	116.094	0.9224859029	243.675	0.8625177435
8900	4856640	119.94	0.9216848176	250.947	0.8618464138
9000	4862564	124.98	0.9209229825	251.838	0.8612562273
9100	4869476	129.781	0.9201924192	256.294	0.8606822838
9200	4875916	136.054	0.9193736313	257.129	0.8600262602
9300	4882948	141.572	0.918551332	260.083	0.8593736933
9400	4856816	114.494	0.9228221151	267.573	0.8591576375
9500	4863300	120.051	0.9219578559	278.289	0.8585009427
9600	4870008	126.255	0.9211333451	283.281	0.8578427435
9700	4878244	131.807	0.920218466	282.556	0.8571569988
9800	4885316	137.425	0.9193609858	285.96	0.856482968
9900	4861888	114.948	0.9232139511	290.535	0.8565290988
10000	4869124	119.843	0.9223167465	303.206	0.8558848167

==> fast_data/camera_ready_git/git_ext4_ssd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score	cleaner_time	cleaner_layout_score
0	4716776	22.272	0.9237692222	21.457	0.9235232771	3.164417028	0.7585646801
100	4721820	18.055	0.9230288203	18.767	0.9232359585	3.256171942	0.7511104609
200	4726936	18.122	0.9225096445	19.788	0.9226792277	3.348867893	0.7474777836
300	4735536	18.265	0.9218706264	19.937	0.9214235437	3.522223949	0.7401054571
400	4742052	18.382	0.9215657118	20.125	0.9213328332	3.610466957	0.7357146409
500	4748456	18.618	0.9202330832	20.272	0.9205622983	3.745912075	0.7271485209
600	4754176	18.87	0.9195671129	20.33	0.9199087771	3.864138126	0.7217482987
700	4760216	19.013	0.918736018	20.478	0.9190849954	4.004866123	0.7124302958
800	4768924	19.19	0.9180279002	20.56	0.9180244858	4.17203021	0.703960033
900	4775396	19.321	0.917048936	20.735	0.9171938389	4.305357933	0.6967674521
1000	4782808	19.469	0.916008113	20.963	0.9164197898	4.446910143	0.6913652211
1100	4789208	19.604	0.915177893	21.005	0.9155628864	4.598565102	0.6850625857
1200	4795216	19.707	0.9148433258	21.205	0.9148290967	4.719336033	0.6794821415
1300	4805524	20.095	0.9136893947	18.331	0.9140226518	4.884464026	0.6757356967
1400	4810468	20.217	0.9129101351	95.971	0.9133020613	5.000415802	0.6700065234
1500	4816456	20.299	0.9121580509	73.234	0.9125477828	5.119248867	0.6647637203
1600	4823620	20.382	0.9121155209	96.552	0.9117677366	5.257274866	0.6602698474
1700	4829072	97.986	0.9106597823	19.257	0.9110614886	5.392497063	0.6548017826
1800	4835448	20.695	0.9100459058	18.704	0.910445319	5.504775047	0.6524729211
1900	4841668	20.736	0.9100371129	21.352	0.9097080514	5.63496995	0.6482961598
2000	4848368	20.898	0.9084801021	22.136	0.9088981383	5.806540012	0.6437429433
2100	4855824	102.767	0.9077965702	21.095	0.9082201145	5.969573975	0.6409071475
2200	4861280	21.132	0.9075098517	19.095	0.9075577064	6.06370306	0.6379685198
2300	4866568	21.244	0.9065105896	43.199	0.9069660495	6.157587051	0.6346948915
2400	4872360	21.324	0.9060769196	100.958	0.9063042263	6.270235777	0.6315853936
2500	4882304	21.481	0.9056439935	22.666	0.9054643296	6.474276781	0.6287438973
2600	4890020	100.99	0.9041709545	20.095	0.9046170727	6.578011036	0.6230853013
2700	4898756	21.818	0.903507597	19.572	0.9037393285	6.75362587	0.6246624662
2800	4906696	21.907	0.9027011381	103.002	0.9027983186	6.939668894	0.6190279733
2900	4914160	22.073	0.9017033193	23.287	0.9019334012	7.119680882	0.6136343726
3000	4921344	22.304	0.9005999698	23.413	0.9010047525	7.27008009	0.6092213774
3100	4929208	22.403	0.9004693865	19.976	0.9002515818	7.40555501	0.6063142937
3200	4937088	22.502	0.8990324768	85.859	0.8993013138	7.584472179	0.6021058233
3300	4945280	22.68	0.8979242104	109.242	0.8984447367	7.750056982	0.5990872704
3400	4955112	105.326	0.8968377805	110.46	0.8973443238	7.972048998	0.5944225857
3500	4963492	23.07	0.8960306376	23.37	0.8965419823	8.102063894	0.5920790219
3600	4971364	23.166	0.8958770678	20.623	0.8956387923	8.273571968	0.589231799
3700	4978908	23.31	0.8942084924	85.389	0.8947539731	8.443928003	0.5850989866
3800	4989544	23.439	0.8936771332	24.654	0.8940126648	8.583549976	0.5852278601
3900	4998140	114.433	0.8926058339	24.74	0.893200651	8.758512974	0.5828791345
4000	5005644	23.754	0.8918164522	21.759	0.8924066199	8.927623987	0.579811672
4100	5012384	23.873	0.8914694559	21.207	0.8917064127	9.054630041	0.5772856452
4200	5020952	24.022	0.8902223428	84.432	0.8907960526	9.164336205	0.540133679
4300	5028256	113.681	0.8894581197	45.143	0.8899890076	9.350778818	0.5716968832
4400	5034068	24.279	0.8887178937	25.494	0.8892787764	9.466670036	0.5686977758
4500	5040532	120.126	0.8880451611	21.796	0.88858765	9.609946966	0.5671395412
4600	5046884	24.524	0.8876475565	23.485	0.8877283568	9.78651309	0.5637638903
4700	5053156	24.648	0.8867108051	116.937	0.8869387672	9.881477833	0.5601491419
4800	5061452	114.989	0.885559622	26.115	0.8860602848	10.08857489	0.5582238471
4900	5069696	24.991	0.8846026447	22.619	0.8851311209	10.22488904	0.5550923636
5000	5076064	25.09	0.8844156648	22.194	0.8844123763	10.37826419	0.5535116158
5100	5083680	25.221	0.8832101681	51.019	0.8836857523	10.54026914	0.5531528985
5200	5088948	25.335	0.882543538	55.808	0.8830849262	10.64596105	0.5515035114
5300	5095200	116.13	0.8819296296	24.725	0.882423207	10.76043105	0.5502405625
5400	5103768	25.629	0.8812223479	22.571	0.8811074054	10.92245698	0.5484585162
5500	5111204	25.697	0.8804653147	25.994	0.8807829361	11.07183504	0.5467407264
5600	5116640	25.806	0.8796167381	107.697	0.8801801515	11.20986199	0.5440327143
5700	5121972	25.944	0.8797225508	24.758	0.8790421154	11.33593488	0.541762716
5800	5129384	26.177	0.8782670453	22.851	0.8788530483	11.50794792	0.5415527971
5900	5135096	26.17	0.8776450769	101.938	0.8782272118	11.61626506	0.5403912143
6000	5142520	26.268	0.8777471157	27.62	0.8775791951	11.756181	0.5396174422
6100	5148376	126.718	0.876376521	25.73	0.8769697959	11.85798192	0.5382440643
6200	5155584	26.582	0.8759164444	23.305	0.8759520371	11.99672604	0.5383650451
6300	5161672	26.705	0.8750609168	97.351	0.8755233401	12.14757705	0.5369270237
6400	5168464	26.765	0.8750780618	28.129	0.8750083441	12.27553296	0.5361822537
6500	5174964	26.942	0.8737770416	27.126	0.874301631	12.42680502	0.5350452816
6600	5182988	27.041	0.8735698743	23.592	0.8734497845	12.58496094	0.5355812546
6700	5190892	27.201	0.8719471236	58.141	0.8726158923	12.76993513	0.5314444611
6800	5203872	27.425	0.8714103543	115.023	0.8714647178	13.0352211	0.5303127151
6900	5214348	27.693	0.8698762316	27.184	0.8705655156	13.19472313	0.5292276182
7000	5221976	27.742	0.8697229152	24.27	0.8697682363	13.3539629	0.5277039273
7100	5228520	27.86	0.8684854545	28.339	0.8691636258	13.49560118	0.5272183906
7200	5235396	28.02	0.868111387	130.111	0.8684617184	13.61468792	0.5254744405
7300	5242068	28.23	0.8671204216	25.517	0.8677680639	13.75576591	0.523782063
7400	5248628	28.275	0.8668869676	24.59	0.8669703745	13.91310501	0.5223154261
7500	5257584	28.459	0.865344729	34.119	0.8660162766	14.10682392	0.5200857828
7600	5267340	28.648	0.8643406359	132.711	0.8642991514	14.30017209	0.5189740513
7700	5273964	28.814	0.8636883403	26.222	0.8643444982	14.44358015	0.5176001082
7800	5282576	28.894	0.862883261	25.199	0.8635047331	14.63002896	0.5162634822
7900	5291832	29.049	0.8618906345	122.527	0.8625533517	14.82473707	0.5143568215
8000	5299796	29.244	0.8616580295	30.6	0.8617136741	15.00155807	0.5124735211
8100	5309132	29.427	0.8604972582	68.043	0.8611553413	15.12333393	0.5131557869
8200	5316664	29.559	0.8601964144	25.662	0.8603740187	15.29875398	0.511553436
8300	5324508	29.626	0.8590520343	29.677	0.8595095913	15.45140481	0.5097250938
8400	5331028	29.782	0.8588136343	109.109	0.8588048691	15.58137584	0.5080653677
8500	5340796	136.556	0.8572848078	31.436	0.8579509854	15.80532694	0.5072065258
8600	5347916	30.122	0.8567741515	26.699	0.8568714404	15.9147861	0.5072880857
8700	5354952	30.231	0.8562649715	26.151	0.856757896	16.07921219	0.5059835391
8800	5363972	30.373	0.8553030527	55.542	0.8560192051	16.2061789	0.5052675766
8900	5369564	30.461	0.8552181508	144.836	0.8553687256	16.36782789	0.5034195237
9000	5375520	140.996	0.8540578632	28.262	0.8547820656	16.47521496	0.5029380987
9100	5382488	30.773	0.8534838147	26.575	0.8542269999	16.60939193	0.5028440727
9200	5388952	30.826	0.8528470438	102.888	0.8535660052	16.7572999	0.5076841351
9300	5396028	31.045	0.8521937885	118.802	0.8529174835	16.89806294	0.5005889885
9400	5401920	31.093	0.8516198172	28.954	0.8523015232	16.99549484	0.4996890268
9500	5408416	31.298	0.8509136057	27.077	0.8506992935	17.17195797	0.4982863138
9600	5415168	31.29	0.8505542607	32.203	0.8510080595	17.32143021	0.497667059
9700	5423396	31.556	0.8495790009	32.882	0.8503079054	17.48436308	0.4968966441
9800	5430488	31.696	0.848918801	29.527	0.8496459183	17.62635088	0.4959451859
9900	5437592	31.79	0.8488695504	27.615	0.8489283767	17.78936601	0.4951852327
10000	5444596	31.834	0.8475877345	44.878	0.8483013607	17.94801402	0.4942428387

==> fast_data/camera_ready_git/git_ext4_ssd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score	cleaner_time	cleaner_layout_score
0	4711072	23.745	0.9235052745	20.935	0.9237509874	3.15853405	0.7590757736
100	4716116	20.416	0.9227177403	20.576	0.9234065034	3.274075031	0.7524669522
200	4721224	20.504	0.922294041	67.769	0.9228690986	3.350622892	0.7466250212
300	4729840	93.224	0.9213615122	74.945	0.9223842008	3.527281046	0.7407854448
400	4736356	96.085	0.9207618106	94.196	0.9215070459	3.630587101	0.7356027452
500	4742760	20.963	0.9201402589	107.424	0.9207428346	3.75652194	0.7267867604
600	4748488	21.002	0.9194248078	25.047	0.9200799427	3.195243835	0.7631399764
700	4725472	20.733	0.9227406119	25.444	0.9197180708	3.340204	0.7549097427
800	4734216	21.423	0.9216133731	25.003	0.9185427695	3.520766974	0.7436647416
900	4740696	21.959	0.9207458229	25.827	0.9176709353	3.65732789	0.7354087974
1000	4748116	22.044	0.920316144	25.181	0.9169422113	3.788455009	0.7283702213
1100	4754516	22.193	0.9193132271	26.143	0.9160799662	3.928655148	0.7214715328
1200	4760524	22.438	0.9183754322	24.796	0.9153456139	4.063225031	0.7151749991
1300	4770840	22.485	0.9175279484	26.517	0.9145461573	3.225825071	0.7719311567
1400	4732948	21.515	0.9234256542	24.576	0.9147612018	3.377396822	0.7630575464
1500	4739488	21.798	0.9226990165	22.969	0.9138219013	3.498546124	0.7554586217
1600	4746660	21.875	0.9217001299	23.16	0.9134603334	3.626481056	0.747884256
1700	4752064	21.983	0.921076898	25.57	0.912334647	3.745102167	0.7411209702
1800	4758376	22.087	0.9203701535	116.144	0.9117263135	3.862238884	0.7364842359
1900	4764404	22.273	0.9195610599	25.176	0.9109836738	3.987797976	0.7290378627
2000	4770824	22.423	0.9187467579	23.626	0.9101735086	4.103144884	0.7221207189
2100	4777968	22.602	0.9180672181	23.713	0.9095855709	4.248946905	0.7167119123
2200	4783080	22.654	0.9174017816	23.836	0.9088423836	4.388715029	0.710941514
2300	4788120	22.693	0.9167870815	23.919	0.9082273212	3.368016005	0.7727700437
2400	4747640	21.752	0.9231501742	24.046	0.9077202351	3.505139112	0.7658491549
2500	4757452	21.951	0.9219587294	24.166	0.9069077729	3.656491041	0.758695128
2600	4765112	22.033	0.9211864336	24.434	0.9060939296	3.79264307	0.7512881824
2700	4773816	22.169	0.9201146422	114.852	0.9051690149	3.949451923	0.7431708946
2800	4781732	95.418	0.9191279373	118.551	0.9042130391	4.146612167	0.7348691792
2900	4789196	97.184	0.9182074048	27.776	0.9034365645	3.370580912	0.7818128689
3000	4755144	21.922	0.9232681944	27.19	0.9032220932	3.543264151	0.7717444746
3100	4763224	22.011	0.9223886207	25.544	0.9024476488	3.729126215	0.764972067
3200	4771108	22.056	0.9214233111	97.265	0.9015026488	3.844922066	0.754702143
3300	4779260	22.325	0.9204258826	52.696	0.9006247397	4.017664909	0.7468120555
3400	4789028	22.51	0.9195132193	30.176	0.899569686	4.208884001	0.7368393702
3500	4797344	22.644	0.9184129601	26.277	0.8987739925	4.379039049	0.7307711865
3600	4805076	22.787	0.9174654143	121.446	0.8979247081	3.365935802	0.7888993006
3700	4769280	21.947	0.9231735793	86.386	0.8973274046	3.548899889	0.779629051
3800	4779748	22.09	0.9219772534	30.523	0.8966739543	3.710771084	0.7742550656
3900	4788108	22.249	0.9210208379	28.967	0.8957909631	3.850520849	0.7659919114
4000	4795448	22.425	0.9208873264	27.386	0.8950019871	4.00844121	0.7595368766
4100	4802000	22.559	0.9195809817	29.905	0.8944155809	3.496222019	0.7883860211
4200	4779168	21.994	0.9230016167	127.803	0.8939765239	3.675049067	0.7800698327
4300	4786420	94.338	0.9221298905	31.993	0.8935840854	3.80863595	0.7725513295
4400	4792176	22.235	0.9213752462	29.797	0.8926071262	3.937911987	0.7647868948
4500	4798568	22.314	0.9206079933	28.195	0.891814058	4.076957941	0.7578867003
4600	4804852	22.501	0.9197119338	30.814	0.8909542492	4.251029015	0.7502053244
4700	4811032	22.586	0.9188377607	121.49	0.8900601515	3.588654995	0.7895244319
4800	4784776	21.92	0.9234305737	30.67	0.8900396036	3.742338896	0.7804763102
4900	4793276	22.17	0.9223512674	29.011	0.8890026101	3.927172899	0.771643381
5000	4799624	22.199	0.9215842339	31.419	0.8882747794	4.050728083	0.7652944137
5100	4807220	22.268	0.9207156892	137.047	0.8875559039	4.195297003	0.7582940719
5200	4812480	22.507	0.9200378985	33.54	0.8869491206	4.324045897	0.7536061887
5300	4818728	22.664	0.9192929786	29.622	0.8864479745	3.503800869	0.8024902986
5400	4827292	22.907	0.9184832404	54.233	0.8853977926	3.658788919	0.7922673589
5500	4799844	22.039	0.9232327773	105.944	0.8851614925	3.832759857	0.7844350538
5600	4805340	97.666	0.9223432577	135.434	0.8845616224	3.930446863	0.7784578452
5700	4810672	96.192	0.921552897	32.244	0.8838939746	4.053400993	0.7715291357
5800	4818064	22.509	0.9207866584	30.577	0.8835730846	4.207613945	0.766506884
5900	4823760	22.542	0.9200778312	102.225	0.8826124395	4.320598841	0.7606709614
6000	4831160	22.743	0.9193323763	137.363	0.8819555163	4.455376148	0.75557632
6100	4836972	22.849	0.9186693213	32.632	0.8814248178	4.589369774	0.7499863331
6200	4806292	22.067	0.923580298	30.964	0.8814247597	3.584550858	0.8079764255
6300	4812748	22.207	0.9227407068	82.526	0.880802234	3.714842081	0.8023727479
6400	4819512	22.218	0.9220549071	103.299	0.8801316097	3.846975803	0.7955382429
6500	4825860	22.453	0.9212086227	35.777	0.8794512324	3.98178196	0.7895430788
6600	4833800	22.684	0.9202676434	31.851	0.8786244161	4.18138504	0.7817425997
6700	4841480	22.718	0.9191935878	73.763	0.8779987944	4.365871906	0.7731880755
6800	4854168	22.864	0.9179266668	144.342	0.8766139896	3.68935895	0.8102281153
6900	4822476	22.234	0.9229220108	36.738	0.8760877135	3.877803087	0.8025637414
7000	4829948	22.404	0.9219080591	34.444	0.8753096708	4.036741018	0.7946545461
7100	4836296	22.535	0.921224958	33.005	0.8747130315	3.463551044	0.7671835834
7200	4842996	22.676	0.9203612527	35.744	0.8740434904	3.59560895	0.7603743454
7300	4849428	98.625	0.9195432288	150.859	0.8733309695	3.721296072	0.7521994473
7400	4855740	22.921	0.9186729859	35.94	0.8725451729	3.858043909	0.742900408
7500	4864480	23.288	0.9175890914	33.685	0.8715968984	4.071896076	0.7344636503
7600	4874024	23.256	0.9165989575	36.386	0.8705718884	4.252659082	0.7243475841
7700	4831128	22.182	0.9229950162	38.374	0.8701798499	4.37428093	0.7171757531
7800	4839576	22.339	0.9220034366	36.515	0.8694963578	3.445545912	0.7745092322
7900	4848568	22.609	0.9209533432	34.687	0.8683641824	3.638441086	0.763655343
8000	4832404	22.203	0.9235742572	34.709	0.8685397946	3.808848858	0.7547159349
8100	4841832	22.307	0.922792299	87.998	0.8677219768	3.967254877	0.7497299283
8200	4849236	96.159	0.9218785258	110.317	0.8669426436	4.124619961	0.7420976327
8300	4856936	22.605	0.9208258107	39.388	0.8663433051	3.624857903	0.7720836595
8400	4863332	22.854	0.9199787624	35.644	0.8653375646	3.770771027	0.7640529621
8500	4872972	22.938	0.9189522621	138.143	0.8644884637	3.933123827	0.7547730528
8600	4879992	23.103	0.9182663654	157.371	0.8639425787	4.086169958	0.7501623751
8700	4848444	22.31	0.9231178891	39.845	0.8636143095	4.238569975	0.7431864212
8800	4857392	22.554	0.9221439272	36.346	0.8629025176	4.395411015	0.7360614581
8900	4862900	22.53	0.9214318682	36.407	0.8621928349	3.612429142	0.7800734218
9000	4868808	22.671	0.9206333382	36.786	0.8616029061	3.790507078	0.7738774897
9100	4875720	22.86	0.9199176802	41.005	0.8610828708	3.864695072	0.767979948
9200	4856124	22.303	0.9233419184	163.836	0.8607975402	4.011906862	0.7599900694
9300	4863180	100.153	0.9224618924	40.215	0.8601681798	4.147301197	0.7529568228
9400	4869052	22.633	0.9220500711	37.48	0.8594646091	3.623100042	0.7861341484
9500	4875496	22.76	0.9210281621	37.518	0.8587875599	3.74870801	0.7786537614
9600	4882196	22.807	0.920063272	66.286	0.8581342852	3.904077768	0.7716279741
9700	4890416	23.058	0.9191971622	42.171	0.8575198805	4.056509018	0.762891066
9800	4860812	94.471	0.9239529099	39.771	0.857605164	4.220818043	0.7564470481
9900	4868324	22.474	0.9231641643	38.313	0.8568830437	3.599803925	0.7925441782
10000	4875312	22.507	0.9221475962	64.525	0.8562535261	3.759564877	0.7859515557

==> fast_data/camera_ready_git/git_f2fs_hdd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4923912	53.709	0.9110962806	56.616	0.9124406665
100	4932824	58.239	0.9095411107	55.374	0.9117550644
200	4941040	72.405	0.908406369	55.481	0.9115146662
300	4953944	101.851	0.9068201424	55.565	0.9111749172
400	4963960	126.118	0.9055657832	56.133	0.9109827178
500	4974576	158.138	0.9041656477	56.286	0.9107928139
600	4983936	192.843	0.9029935764	56.166	0.9106424037
700	4994360	227.214	0.9012937257	56.784	0.9104529592
800	5009000	267.274	0.8990408542	55.737	0.9101731758
900	5020088	298.633	0.8972559066	57.923	0.9099482457
1000	5032012	327.071	0.895792697	56.029	0.9097402644
1100	5043176	355.213	0.8941594111	55.829	0.9095966565
1200	5053500	380.049	0.8927332298	58.55	0.9094042041
1300	5068832	411.651	0.891113509	57.94	0.9089221772
1400	5077660	429.335	0.889739581	58.912	0.9087564228
1500	5087820	461.143	0.8882749227	56.892	0.9085759246
1600	5099356	496.082	0.8866524435	60.913	0.9082607272
1700	5108656	514.824	0.8853453448	59.323	0.9081416467
1800	5118544	540.729	0.8841481718	59.354	0.9079521162
1900	5128880	563.481	0.8827238699	59.456	0.9077839262
2000	5139952	598.915	0.8811035084	59.733	0.9076280399
2100	5151236	617.51	0.8799720963	59.1	0.9074832866
2200	5160260	635.992	0.8790732696	60.275	0.907386327
2300	5168908	660.321	0.8783871657	59.609	0.9072136454
2400	5178508	678.389	0.8769902253	60.773	0.9070816656
2500	5193284	731.516	0.8746231514	61.504	0.9067990582
2600	5205872	760.076	0.8730672119	60.91	0.9064981811
2700	5219872	795.663	0.8715122852	61.033	0.9061161805
2800	5233084	839.326	0.8697425985	62.593	0.9058219924
2900	5245524	876.441	0.8678342492	62.195	0.9056190721
3000	5257964	923.172	0.8662539275	63.992	0.9053341049
3100	5270476	956.519	0.8646798586	60.989	0.9050723039
3200	5283796	991.615	0.8630691004	62.996	0.9047629722
3300	5297128	1033.698	0.8614028674	63.373	0.9044816034
3400	5312880	1080.83		0.8594863136	63.767	0.9040266436
3500	5326472	1092.367	0.8585187433	63.69	0.9037484276
3600	5339476	1125.309	0.8568719264	63.745	0.9034872766
3700	5351900	1168.619	0.8555218957	63.708	0.9032237559
3800	5367264	1222.267	0.8533493452	64.323	0.9029202178
3900	5380628	1244.231	0.8524368308	66.39	0.9026013794
4000	5392744	1278.654	0.8510577999	64.084	0.9024237957
4100	5403484	1307.57		0.8494108379	65.224	0.9022342185
4200	5417244	1329.967	0.8483277388	64.741	0.9019249377
4300	5429212	1386.596	0.8467521098	65.225	0.9017054642
4400	5439052	1401.314	0.8453621214	63.744	0.9015535807
4500	5449672	1436.436	0.8442513492	65.828	0.9013925375
4600	5460788	1478.697	0.8423847503	67.226	0.9011944662
4700	5471680	1506.617	0.8417322368	65.251	0.901041702
4800	5485228	1534.338	0.8400727048	66.757	0.900701483
4900	5499132	1581.143	0.8379176547	69.062	0.9004542898
5000	5509872	1616.574	0.8367731643	66.421	0.9002492213
5100	5522176	1642.609	0.8353922346	67.014	0.8999689303
5200	5531224	1661.535	0.834193953	68.305	0.8998448256
5300	5541608	1704.982	0.8327727349	65.929	0.8996607607
5400	5555576	1725.925	0.8318715798	66.987	0.8993706472
5500	5568072	1746.22		0.8308595875	69.741	0.8991849806
5600	5577900	1772.301	0.8300123582	67.622	0.8990646188
5700	5587616	1803.89		0.8285256192	68.919	0.8989618185
5800	5599608	1847.031	0.827057946	71.41	0.8986076838
5900	5609516	1872.961	0.8262402951	68.916	0.8984399005
6000	5621424	1907.973	0.8245834285	69.59	0.8982410807
6100	5631412	1923.482	0.8241373284	69.956	0.8980997137
6200	5643156	1960.704	0.822777263	70.059	0.8977942249
6300	5653332	1998.109	0.8213896243	70.187	0.8976091178
6400	5664604	2011.754	0.8204685021	69.178	0.8974093599
6500	5675560	2047.2		0.8189250953	70.068	0.8972216493
6600	5688920	2085.435	0.8175632911	71.178	0.8969268262
6700	5702172	2132.841	0.8156949056	70.313	0.8966469454
6800	5722360	2181.764	0.8141863073	71.145	0.8961548535
6900	5738588	2250.553	0.8123864982	70.6	0.8958048682
7000	5751048	2144.1		0.8117391135	70.011	0.8955468276
7100	5761324	2152.159	0.8100493294	71.788	0.8953672782
7200	5772384	2150.988	0.808812115	70.36	0.8951666622
7300	5783276	2137.856	0.8081915649	71.659	0.8949714475
7400	5794368	2158.851	0.8072581881	71.794	0.8948010676
7500	5808980	2189.878	0.8056041079	72.147	0.8945522956
7600	5824960	2234.072	0.8032055504	72.692	0.8941058876
7700	5835688	2237.251	0.8027807998	71.949	0.8939281702
7800	5849408	2249.097	0.8018798242	73.349	0.8935892825
7900	5864500	2321.931	0.7995905668	74.106	0.893238911
8000	5877596	2328.026	0.7980832971	73.323	0.8929538995
8100	5891536	2348.958	0.7973786441	73.975	0.8928277123
8200	5904004	2393.792	0.7959386536	73.536	0.892619938
8300	5917348	2429.724	0.7944972562	74.753	0.8923975659
8400	5928452	2464.836	0.7937151132	74.874	0.8922435521
8500	5944016	2536.888	0.7917819485	74.948	0.8919155561
8600	5954936	2557.985	0.7907390439	74.562	0.8917640273
8700	5966520	2585.005	0.7901552042	74.754	0.8915675523
8800	5980860	2641.777	0.7885288501	76.875	0.8912185128
8900	5990740	2693.524	0.7878982746	74.146	0.891089975
9000	6000756	2706.843	0.7872428225	75.611	0.8909641759
9100	6011848	2777.041	0.7854431294	74.742	0.8907342497
9200	6022956	2797.349	0.7842409551	75.773	0.8905600402
9300	6034736	2841.001	0.7838594077	77.048	0.8903630476
9400	6044912	2886.327	0.7826093862	77.584	0.8902175467
9500	6056260	2932.758	0.7811939989	77.121	0.8900178737
9600	6067628	2955.755	0.780328673	77.578	0.8898405177
9700	6081028	3004.551	0.779045435	76.554	0.8895612898
9800	6092952	3059.193	0.777392968	78.185	0.8894386553
9900	6105204	3075.18		0.7762943306	76.466	0.8892267621
10000	6116800	3124.524	0.7750148779	78.268	0.8890724474

==> fast_data/camera_ready_git/git_f2fs_hdd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	5095896	60.998	0.8526423826	173.002	0.8113646585
100	5104812	64.594	0.8513917767	142.197	0.8097206144
200	5113032	84.65	0.850370913	144.392	0.8102585128
300	5125948	115.882	0.8495039458	149.775	0.8093675618
400	5135968	144.934	0.8483082967	142.662	0.8081729592
500	5146580	183.097	0.8468380983	144.993	0.8067646603
600	5105192	79.356	0.8527903705	137.079	0.813556776
700	5117544	90.596	0.851011621	82.157	0.8388451193
800	5132196	130.667	0.8493324198	95.207	0.8401845777
900	5143184	164.354	0.8477569587	160.735	0.8077368191
1000	5154900	205.383	0.8463796485	153.403	0.8062242594
1100	5165788	243.978	0.8450118604	154.642	0.80363935
1200	5175824	271.932	0.8437375841	155.81	0.8035486655
1300	5191008	301.777	0.8425851493	156.382	0.8031601152
1400	5124372	100.625	0.851783442	153.819	0.8113776529
1500	5134648	119.398	0.8505506272	149.628	0.8099944548
1600	5146192	152.31	0.8493372284	156.397	0.8092925288
1700	5155452	180.24	0.8478481019	148.285	0.8084908826
1800	5165280	210.727	0.8469544958	140.01	0.8070280534
1900	5175412	245.502	0.8456998248	149.59	0.8056878642
2000	5186200	276.866	0.8441565855	144.827	0.8046509015
2100	5197196	303.122	0.8430195994	151.143	0.8029400783
2200	5205940	326.63	0.8419765839	154.48	0.8024340335
2300	5214440	347.381	0.840975121	148.74	0.8006531306
2400	5134944	112.748	0.8521895223	146.043	0.8123042279
2500	5149828	139.778	0.8506109	150.893	0.8107356031
2600	5162324	173.985	0.8492267562	151.681	0.8089287782
2700	5176256	216.421	0.8474857361	157.264	0.8075802764
2800	5189496	260.558	0.8459309697	148.19	0.8056096611
2900	5201944	296.178	0.8446011	145.027	0.8055323866
3000	5214388	327.47	0.8427787499	143.893	0.8030785442
3100	5148976	127.842	0.8521601847	158.005	0.8115813024
3200	5162384	161.458	0.8502924566	158.345	0.8101137451
3300	5175680	201.015	0.8487538433	154.711	0.80916225
3400	5191792	247.259	0.8469972341	150.354	0.8065765624
3500	5204880	283.553	0.8453491938	149.901	0.8052817322
3600	5217792	319.906	0.8439917266	159.04	0.8056745772
3700	5157416	140.114	0.8520926538	165.66	0.8115358072
3800	5172656	167.887	0.8508024666	143.879	0.8111207282
3900	5185768	200.214	0.8492938941	158.693	0.8093739191
4000	5197608	234.14	0.8478333831	148.679	0.8077222162
4100	5167116	145.736	0.8523464941	159.795	0.8122079379
4200	5180832	170.332	0.8506131231	160.16	0.8093646475
4300	5192692	203.215	0.8492378541	78.133	0.8373291625
4400	5202492	233.009	0.8479466371	151.179	0.8074456416
4500	5213052	271.337	0.8466787808	161.662	0.8069709057
4600	5224124	306.629	0.8450647819	115.277	0.8186162452
4700	5235016	336.944	0.843619808	151.116	0.8042054497
4800	5180732	163.233	0.8517267073	159.003	0.8119720972
4900	5194496	198.457	0.8500137086	153.596	0.8106579227
5000	5205204	229.314	0.8488712526	142.002	0.8096183556
5100	5217400	267.359	0.8473666375	154.206	0.8070705853
5200	5226336	295.946	0.8462570806	154.933	0.8059931644
5300	5236684	326.933	0.8448743749	158.348	0.8051898414
5400	5250796	360.955	0.8430666249	151.208	0.8038785044
5500	5194072	172.9	0.8518452333	153.911	0.8104926334
5600	5203280	192.563	0.8507322586	151.639	0.8111365818
5700	5212740	220.755	0.8492664692	156.284	0.8091853448
5800	5224424	251.688	0.8482685491	151.238	0.8091106593
5900	5233992	285	0.8468328145	142.035	0.8082309321
6000	5245576	316.845	0.8455854762	148.618	0.8069280862
6100	5255300	345.187	0.84455081	156.726	0.8050657922
6200	5196300	173.458	0.8530841337	138.727	0.8138324129
6300	5207172	186.788	0.8515992398	148.475	0.8110791585
6400	5218220	214.342	0.8503468887	157.466	0.8101364987
6500	5228988	245.563	0.848957405	158.644	0.8099721305
6600	5242160	285.549	0.8476014267	146.992	0.808353803
6700	5255240	329.688	0.8458339898	151.301	0.8065352504
6800	5275372	376.148	0.8435928972	151.657	0.8044734167
6900	5213260	188.073	0.8521440486	159.404	0.8115509075
7000	5225608	215.924	0.8506861384	146.37	0.8116538752
7100	5235880	240.712	0.8496781109	159.65	0.8092905183
7200	5246912	276.407	0.8484576823	155.801	0.8078370483
7300	5257776	309.46	0.8468480462	159.211	0.8077899535
7400	5268844	347.413	0.8453501268	145.528	0.8063064178
7500	5283456	386.191	0.8434480242	167.101	0.8039024419
7600	5299548	424.435	0.8415639087	155.576	0.8036326938
7700	5225504	203.863	0.8522791029	149.651	0.8131290669
7800	5239408	234.588	0.8505609357	135.65	0.8126382114
7900	5254512	284.199	0.8486123292	146.05	0.810235575
8000	5223612	201.429	0.8533417448	156.3	0.8141345941
8100	5237520	219.017	0.8518975278	147.564	0.8130986075
8200	5249992	249.138	0.8503981641	154.201	0.8118705916
8300	5263268	293.31	0.8486816757	157.686	0.8094171743
8400	5274300	330.18	0.847229764	151.777	0.8084600885
8500	5289728	370.341	0.8454516378	158.24	0.8060790745
8600	5300660	387.883	0.8423462235	150.334	0.8052060738
8700	5238720	215.961	0.8530724171	78.093	0.8426079121
8800	5253164	240.024	0.8514200474	147.9	0.812339159
8900	5262928	263.828	0.8502205757	159.177	0.8111057903
9000	5272780	293.282	0.8489689498	160.527	0.8099136968
9100	5283732	329.585	0.8476670045	155.161	0.8084973201
9200	5294532	364.238	0.8463991141	147.889	0.8081923027
9300	5252228	224.947	0.8526029676	157.412	0.8135576142
9400	5262244	248.673	0.8514827553	148.468	0.8128891323
9500	5273268	278.647	0.8498730379	149.346	0.8113222509
9600	5284436	312.301	0.8488738802	154.087	0.8098491049
9700	5297592	350.812	0.8472546204	159.175	0.8095413341
9800	5309280	381.473	0.8459683561	152.346	0.808177394
9900	5258220	225.577	0.8534041728	156.534	0.8140131245
10000	5269816	249.838	0.8517233659	141.885	0.8130605234

==> fast_data/camera_ready_git/git_f2fs_ssd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4923912	20.956	0.9112885515	19.842	0.9127357397
100	4932824	20.622	0.9097937747	19.929	0.9120529507
200	4941040	20.746	0.9086585771	19.941	0.911796535
300	4953944	20.937	0.9071232037	20.088	0.9114603827
400	4963960	21.143	0.9057753727	20.152	0.9112941565
500	4974576	21.304	0.9042945477	20.245	0.9111103756
600	4983936	21.446	0.9029768467	20.29	0.9109431498
700	4994360	21.645	0.9013648429	20.324	0.9107438562
800	5009000	21.943	0.899168405	20.463	0.9104606652
900	5020092	22.183	0.8975399177	20.517	0.910243832
1000	5031984	22.369	0.8960333195	20.704	0.910034325
1100	5043168	22.595	0.8943984206	20.687	0.9099143626
1200	5053508	22.856	0.8929634816	20.838	0.9096728807
1300	5068828	23.063	0.8913483381	20.791	0.9092136604
1400	5077656	23.249	0.8899909295	20.984	0.9090493136
1500	5087820	23.376	0.8884915953	21.136	0.9088731094
1600	5099360	23.61	0.8870628632	21.211	0.908552974
1700	5108656	23.746	0.8857169287	21.274	0.9084332328
1800	5118568	23.943	0.8845447553	21.275	0.9082356907
1900	5128880	24.087	0.8831158285	21.367	0.9080948189
2000	5139932	24.371	0.8815915064	21.429	0.9076054784
2100	5151240	24.539	0.8802805021	21.552	0.9077683286
2200	5160244	24.701	0.8790419217	21.633	0.9076897533
2300	5168916	24.897	0.8778727328	21.563	0.9075321956
2400	5178476	25.102	0.876322481	21.662	0.9070676862
2500	5193280	25.237	0.8750376901	21.802	0.9070750232
2600	5205876	25.399	0.8734299621	21.96	0.9064892949
2700	5219864	25.731	0.8717331011	21.983	0.9063960538
2800	5233084	25.965	0.8697079262	22.1	0.9061197817
2900	5245524	26.2	0.8682878791	22.124	0.9059260763
3000	5257964	26.469	0.8666115709	22.36	0.9056381693
3100	5270476	26.635	0.8651592843	22.477	0.9053580064
3200	5283796	26.964	0.8633684512	22.495	0.9050555252
3300	5297148	27.129	0.8617126553	22.562	0.9047491816
3400	5312880	27.437	0.8596450007	22.721	0.9043341163
3500	5326460	27.636	0.8582522111	22.84	0.9037433402
3600	5339508	27.929	0.8565935455	22.879	0.903751384
3700	5351932	28.178	0.8549900709	23.038	0.9034959032
3800	5367332	28.424	0.8535774133	23.007	0.9031987697
3900	5380680	28.544	0.8521318442	23.235	0.9028964498
4000	5392732	28.78	0.8507083525	23.309	0.9026947112
4100	5403428	29.007	0.8494561818	23.423	0.9024976752
4200	5417180	29.209	0.8478646049	23.539	0.9022073824
4300	5429180	29.406	0.8464245255	23.63	0.9019962367
4400	5439060	29.619	0.8451648575	23.703	0.9018122907
4500	5449704	29.806	0.8439089558	23.785	0.9016782417
4600	5460800	29.989	0.8424541806	23.745	0.9014731622
4700	5471660	30.241	0.8410120409	24.029	0.9013124793
4800	5485200	30.415	0.8394900571	24.036	0.90096915
4900	5499148	30.745	0.8378181575	24.205	0.9007344098
5000	5509880	30.877	0.8364741986	24.168	0.9005080882
5100	5522164	31.172	0.8351531772	24.346	0.9002487132
5200	5531204	31.214	0.8340313154	24.458	0.9001118294
5300	5541568	31.589	0.8328695498	24.444	0.8999154556
5400	5555564	31.797	0.8312980164	24.48	0.8996232215
5500	5568156	31.894	0.8298806514	24.614	0.8994544955
5600	5577956	32.137	0.8284039202	24.686	0.8990606978
5700	5587640	32.308	0.827133321	24.895	0.8992070157
5800	5599644	32.527	0.8261142539	24.879	0.8988903925
5900	5609520	32.712	0.8249504608	25.069	0.8986931519
6000	5621412	32.926	0.8237453377	25.232	0.8984955592
6100	5631368	32.831	0.8226094883	25.166	0.8983661944
6200	5643056	33.159	0.8214208423	25.319	0.8980557814
6300	5653332	33.43	0.8202938852	25.469	0.8978586121
6400	5664560	33.632	0.819109938	25.403	0.8976794964
6500	5675564	33.871	0.8177584897	25.51	0.8974947119
6600	5688936	34.124	0.8163499295	25.549	0.8971802095
6700	5702188	34.42	0.8147663118	25.822	0.8966124632
6800	5722352	34.73	0.8128087263	25.918	0.8964287722
6900	5738604	34.936	0.8112107238	26.115	0.8960618654
7000	5751064	33.731	0.8090947697	26.167	0.8958037975
7100	5761344	143.673	0.8086618029	107.761	0.8953844925
7200	5772392	36.727	0.8076984437	29.96	0.8953843453
7300	5783272	150.42	0.8063286174	29.897	0.8951438644
7400	5794368	38.322	0.8051871773	30.103	0.894989405
7500	5808980	148.75	0.8033623933	30.139	0.8947783096
7600	5824968	40.126	0.8018417913	30.345	0.8943206368
7700	5835700	40.814	0.8006646934	30.524	0.8941363835
7800	5849416	41.647	0.7993872413	30.578	0.8938257805
7900	5864508	42.348	0.7977315909	30.697	0.893433055
8000	5877608	43.09	0.7963289315	30.406	0.8931769796
8100	5891544	43.413	0.7952707694	27.319	0.8930790417
8200	5904032	43.623	0.7940080494	27.366	0.8928638199
8300	5917372	43.869	0.7925457636	27.542	0.8926682882
8400	5928432	44.193	0.7913166619	27.599	0.8924768057
8500	5944024	44.457	0.7898207408	27.578	0.8921668947
8600	5954940	44.581	0.7888934086	27.863	0.8920075673
8700	5966536	44.731	0.7877684373	27.946	0.8918231886
8800	5980888	45.046	0.7864737643	28.055	0.8914768896
8900	5990744	45.288	0.7853301877	28.076	0.8910910853
9000	6000748	45.396	0.7842783258	28.363	0.8912105804
9100	6011928	45.514	0.7832778722	28.259	0.8909731767
9200	6022992	45.64	0.7821502473	28.435	0.8908156391
9300	6034740	45.975	0.781043835	28.405	0.8906108801
9400	6044908	46.183	0.7799954697	28.733	0.8904648159
9500	6056252	46.437	0.778826334	28.744	0.8902810338
9600	6067616	46.479	0.7776960327	28.881	0.8900864933
9700	6081008	46.759	0.7765354742	29.149	0.8898015555
9800	6092940	46.964	0.7753585525	29.017	0.8896722715
9900	6105192	47.112	0.77413639	29.145	0.8894927839
10000	6116824	47.414	0.7730361376	29.411	0.8893348843

==> fast_data/camera_ready_git/git_f2fs_ssd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4923912	24.036	0.9110247147	24.648	0.9125383137
100	4932824	21.681	0.9095073583	24.835	0.9123735417
200	4941040	21.855	0.9086742484	24.779	0.911654495
300	4953944	22.139	0.9070779763	24.743	0.910945491
400	4963960	22.329	0.9058774074	24.766	0.9108662025
500	4974576	22.588	0.9041418119	25.043	0.9105656293
600	4983936	22.705	0.9029703288	25.205	0.9107472406
700	4944616	21.766	0.9090603011	24.305	0.9120682418
800	4959244	22.11	0.9068415964	24.489	0.9116353129
900	4970264	22.289	0.9051288472	24.747	0.911452592
1000	4981984	22.656	0.9034436197	24.784	0.9111669443
1100	4992864	22.989	0.9020711796	25.121	0.9111646146
1200	5002992	23.121	0.9003725504	25.297	0.9105798646
1300	5018192	23.372	0.8986397795	25.221	0.9103581683
1400	4952520	21.848	0.9091443546	23.653	0.9123506652
1500	4962828	22.203	0.907739672	24.216	0.9120316041
1600	4974356	22.323	0.9060271129	24.293	0.91138041
1700	4983636	22.531	0.9046417898	24.301	0.9111919598
1800	4993468	22.673	0.9037463482	24.652	0.9113241293
1900	5003620	22.989	0.902019614	25.036	0.9110747036
2000	5014420	23.248	0.9003451967	24.76	0.9109360746
2100	5025416	23.553	0.8990854392	25.13	0.9108482893
2200	4958756	21.92	0.9100012438	24.097	0.9120654496
2300	4967752	22.099	0.908321398	24.209	0.9124149193
2400	4977064	22.273	0.9069515906	24.625	0.9121557011
2500	4991704	22.571	0.9054594729	24.783	0.9116555278
2600	5004184	22.883	0.9036984017	24.665	0.9112492259
2700	5018128	23.211	0.9016748957	25.184	0.9107346928
2800	5031344	23.42	0.8997655823	25.544	0.9102313638
2900	5043816	23.7	0.898155693	25.278	0.9108327958
3000	4979468	22.28	0.9081063531	24.397	0.9123223493
3100	4991988	22.551	0.9063147699	24.588	0.9116496818
3200	5005304	22.819	0.9043220136	24.978	0.9111852292
3300	5018620	23.23	0.9026342335	24.599	0.9112946874
3400	5034300	23.378	0.9006989214	25.276	0.9106999568
3500	5047824	23.761	0.8985905472	25.692	0.9101131461
3600	5060852	24.061	0.896909972	25.694	0.9104102741
3700	4990604	22.35	0.9078490248	24.565	0.9122075062
3800	5005800	22.643	0.9060836162	24.852	0.9118016321
3900	5018908	22.735	0.9044838456	24.813	0.9111905127
4000	5030752	23.121	0.9030027063	25.119	0.9112475508
4100	4997580	22.309	0.9086642376	24.347	0.9122628328
4200	5011232	22.577	0.9067154934	24.534	0.9120058411
4300	5023084	22.669	0.9046971081	24.672	0.9115497088
4400	5032848	23.187	0.9035810151	25.005	0.9114047891
4500	5043408	23.253	0.9017758584	25.836	0.9110430155
4600	4998864	22.278	0.9090853813	24.211	0.9129040197
4700	5010460	22.469	0.9076220502	24.468	0.9121867292
4800	5023968	22.757	0.905799286	24.884	0.9117408862
4900	5037832	23.033	0.903600388	24.739	0.911379507
5000	5048520	23.439	0.9024010055	24.93	0.9115958284
5100	5060724	23.541	0.9002885365	25.347	0.9116221276
5200	5069680	23.827	0.8993044146	25.908	0.911069146
5300	5079976	24.103	0.8979545967	25.666	0.9107122087
5400	5093912	24.353	0.8958722198	25.696	0.9104955982
5500	5023140	22.593	0.9075334995	24.401	0.9122329936
5600	5032784	22.763	0.9061779294	24.893	0.9118608566
5700	5042232	23.196	0.9045979783	24.834	0.9117430729
5800	5053904	23.33	0.9032697407	25.046	0.9122747923
5900	5063496	23.465	0.90216566	25.049	0.9115279823
6000	5075076	23.769	0.9004554573	25.259	0.9110721344
6100	5084796	23.769	0.8989411406	25.667	0.9107259321
6200	5024740	22.495	0.9091467902	24.442	0.9127281006
6300	5035676	22.705	0.9071807636	24.544	0.9122334632
6400	5046712	22.863	0.905836566	24.73	0.9121472642
6500	5057480	23.07	0.9042522636	25.245	0.9115732537
6600	5070648	23.416	0.9023847906	25.49	0.9112767886
6700	5083728	23.594	0.9005518991	25.777	0.9114517833
6800	5103784	23.886	0.8979866751	25.863	0.9103803363
6900	5041912	22.608	0.9079882482	24.91	0.9125122888
7000	5054396	23.029	0.9058285177	25.3	0.9122774175
7100	5064652	23.163	0.9044674663	24.907	0.9117415562
7200	5075700	23.503	0.9029584074	25.242	0.9117158285
7300	5086572	23.533	0.9015493862	25.633	0.911143594
7400	5097660	23.811	0.8998491936	25.801	0.9108644944
7500	5112284	24.144	0.897556877	26.271	0.910769417
7600	5043864	22.521	0.9088046696	24.523	0.9133437372
7700	5055508	22.911	0.907089131	24.74	0.9123694044
7800	5069236	23.076	0.9054408015	25.296	0.9120275538
7900	5084320	23.444	0.9030838565	25.626	0.9119315444
8000	5052844	22.702	0.908303276	24.641	0.9127906516
8100	5067108	23.017	0.9067077245	25.262	0.9125678526
8200	5079544	23.196	0.9047772022	25.397	0.9120917498
8300	5092824	23.38	0.9030960422	25.237	0.9120025831
8400	5103832	23.658	0.9013226864	25.858	0.9121352694
8500	5119288	24.124	0.8995650966	25.772	0.9116551073
8600	5130140	24.105	0.8982399538	26.017	0.9113205906
8700	5072436	22.837	0.9074165635	24.68	0.9125257023
8800	5086704	23.118	0.9059634277	24.989	0.9125467574
8900	5096456	23.462	0.9037232343	25.032	0.9123180924
9000	5106312	23.568	0.9025832272	25.671	0.9121715218
9100	5117244	23.752	0.9015081602	25.797	0.9114149575
9200	5077912	22.831	0.9077362325	24.663	0.9131269623
9300	5089596	23.108	0.9062181544	25.017	0.9129068431
9400	5099580	23.307	0.9048117056	25.519	0.9123710206
9500	5110680	23.581	0.9031343585	25.42	0.9125688777
9600	5121844	23.78	0.9012748453	25.522	0.9123923433
9700	5134996	24.166	0.8997674357	26.217	0.9117426519
9800	5081924	22.894	0.9085924902	24.657	0.9135025573
9900	5094796	23.035	0.9065823314	24.96	0.9125451931
10000	5106252	23.384	0.9051061244	25.047	0.9126814098

==> fast_data/camera_ready_git/git_xfs_hdd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4703364	106.984	0.9861959675	105.377	0.9864752085
100	4707784	100.513	0.985942237	112.021	0.9859647137
200	4713344	104.303	0.9850219967	114.675	0.9858685986
300	4722120	108.001	0.9838935326	116.547	0.9856544298
400	4728648	110.023	0.9830638992	115.117	0.9857426855
500	4735064	113.095	0.9820444427	114.802	0.9857570169
600	4740784	115.068	0.9812327512	114.67	0.985795526
700	4746836	117.123	0.9802264031	112.644	0.9858759357
800	4755584	121.258	0.9787482012	115.498	0.9855400435
900	4762188	124.564	0.9777044442	109.667	0.9859184326
1000	4769936	126.829	0.9766784128	116.535	0.9854613316
1100	4776848	128.475	0.9755305585	116.166	0.9853909926
1200	4783268	130.764	0.9745734237	114.764	0.9854225878
1300	4793896	133.532	0.9735284697	117.175	0.9854268514
1400	4798996	135.716	0.9726945484	113.239	0.9855705499
1500	4805072	138.687	0.9717758758	115.176	0.9852325859
1600	4812272	139.745	0.9708577295	114.203	0.985472455
1700	4817668	140.461	0.9700486091	116.956	0.985053951
1800	4823984	142.201	0.9693306412	116.951	0.9850315362
1900	4830012	144.493	0.968463747	119.363	0.9848355955
2000	4836424	145.719	0.9675445333	118.752	0.9852976964
2100	4843568	149.017	0.9667635669	112.913	0.9850369503
2200	4848684	149.398	0.9660177734	118.573	0.9847691607
2300	4853732	150.599	0.9653462021	119.884	0.9846948549
2400	4859284	152.841	0.9645837186	117.444	0.9845467864
2500	4869056	155.693	0.9636008224	119.047	0.9846202175
2600	4876764	157.724	0.9626303146	117.959	0.9845453664
2700	4885540	160.624	0.9614891398	119.022	0.9844810414
2800	4893656	164.607	0.9603175377	121.772	0.9843685319
2900	4901284	166.363	0.9592552856	117.555	0.984400581
3000	4908672	168.038	0.9581896147	119.627	0.9844606385
3100	4916664	170.422	0.9572816287	118.038	0.9844223318
3200	4924624	174.49	0.9561429561	115.9	0.984483294
3300	4932824	175.912	0.9551029353	120.913	0.9842276856
3400	4942580	178.933	0.9540045809	120.179	0.9840370917
3500	4950908	181.697	0.9531010228	119.664	0.9841904304
3600	4958644	187.026	0.9520326604	120.402	0.984069966
3700	4965988	189.384	0.9510665636	123.549	0.9845512585
3800	4976428	194.703	0.9500881746	120.201	0.9840505404
3900	4984808	195.932	0.9492140709	120.279	0.9838454592
4000	4992168	197.487	0.9483737127	122.072	0.9838880521
4100	4998792	200.61	0.947619286	120.302	0.9838110945
4200	5007264	204.362	0.9466450354	123.628	0.9843658524
4300	5014572	209.56	0.9457283351	123.92	0.984339825
4400	5020420	211.666	0.944910534	123.022	0.9843831713
4500	5026960	214.825	0.9441078292	122.24	0.9835997237
4600	5033392	217.69	0.9431655806	122.058	0.9841819822
4700	5039668	220.613	0.9423024794	120.109	0.9837109896
4800	5048020	222.648	0.9413013637	128.196	0.9840919568
4900	5056256	226.529	0.9402527355	127.842	0.9835075351
5000	5062640	234.774	0.9394323246	122.673	0.9834959439
5100	5070252	231.011	0.9385865926	127.069	0.9833993462
5200	5075528	232.418	0.937901901	119.18	0.9836526449
5300	5081808	234.311	0.9371372544	129.068	0.983311759
5400	5090368	237.039	0.9362078486	121.697	0.9832579404
5500	5097816	239.872	0.9353023538	129.185	0.9831678415
5600	5103276	242.348	0.9346331355	119.456	0.9834643802
5700	5108680	250.481	0.9338780623	128.862	0.9831005295
5800	5116128	247.915	0.933125978	128.37	0.9830397442
5900	5121896	250.279	0.9324268609	127.824	0.9830614796
6000	5129392	252.679	0.9316542754	128.967	0.9830837446
6100	5135264	255.749	0.9309455543	129.161	0.982982976
6200	5142476	257.368	0.9302081316	131.028	0.9835552945
6300	5148608	258.47	0.9295121179	128.837	0.9829290387
6400	5155468	260.679	0.9287464975	128.998	0.982969053
6500	5161900	263.392	0.9279275193	129.155	0.9829279949
6600	5169896	265.031	0.9270448458	130.404	0.9833934475
6700	5177632	268.004	0.9261105828	127.921	0.9828505379
6800	5190344	275.837	0.9248271233	132.467	0.9832917992
6900	5200620	273.92	0.9238376697	128.513	0.9827520879
7000	5208108	276.075	0.9229795402	129.598	0.9832321427
7100	5214492	277.706	0.9223231321	131.098	0.9826889361
7200	5221260	279.567	0.9215892903	128.421	0.9827385373
7300	5227744	281.984	0.9208240917	124.185	0.9829081869
7400	5234140	285.486	0.9199259778	128.625	0.9826553475
7500	5242988	289.969	0.9187282654	130.651	0.9826504803
7600	5252640	294.432	0.9175964726	123.334	0.9827923215
7700	5259184	308.878	0.9169009326	130.429	0.9824580311
7800	5267772	299.943	0.915997859	129.829	0.9825452641
7900	5276856	304.657	0.914885255	130.056	0.9823653953
8000	5284752	308.213	0.9140138333	141.065	0.9823062537
8100	5294028	313.237	0.9133434543	132.229	0.9823004014
8200	5301472	313.515	0.912518874	131.881	0.9822628904
8300	5309208	315.93	0.9114919877	128.245	0.9824300845
8400	5315652	317.394	0.9107344093	129.713	0.9821831875
8500	5325360	330.597	0.9097992536	127.585	0.9821673964
8600	5332460	323.254	0.909153625	132.852	0.9821326809
8700	5339484	327.694	0.9083927926	128.996	0.9821160785
8800	5348464	329.148	0.9075208298	129.008	0.9819985378
8900	5354012	331.489	0.9068185082	136.773	0.9825071095
9000	5359976	333.967	0.9061782951	131.562	0.9819200088
9100	5366976	338.3	0.9055349769	129.033	0.9819262481
9200	5373492	341.339	0.9048202759	131.56	0.9823728694
9300	5380572	343.738	0.9041042011	135.066	0.9821111336
9400	5386528	347.408	0.9034263306	128.261	0.9818678111
9500	5393036	349.551	0.9026876853	131.071	0.9817787393
9600	5399816	350.819	0.9019838652	134.073	0.9817863999
9700	5408060	360.395	0.9012413882	129.932	0.9818493547
9800	5415156	365.531	0.9005099913	131.553	0.9816604067
9900	5422300	374.907	0.8997322745	137.027	0.9821108888
10000	5429324	369.326	0.8990306381	132.741	0.9816461037

==> fast_data/camera_ready_git/git_xfs_hdd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4697616	101.026	0.986740412	108.461	0.986251706
100	4702036	102.715	0.985910152	113.963	0.9858676788
200	4707596	105.824	0.9849772799	114.916	0.985971971
300	4716384	109.278	0.9838854345	115.412	0.9858611652
400	4722904	111.78	0.9830497478	116.304	0.9858356273
500	4729316	114.26	0.9820594826	115.8	0.9856176684
600	4707380	103.492	0.9856170157	113.483	0.9860917613
700	4714128	108.945	0.9844856929	115.242	0.985807723
800	4723136	114.891	0.9829603092	115.879	0.9859027669
900	4729616	117.462	0.9819667083	116.739	0.9858334567
1000	4737040	119.717	0.9809980856	116.921	0.9857531418
1100	4743440	123.066	0.9799492335	116.146	0.9858017255
1200	4749452	125.137	0.9790440958	116.976	0.9855893186
1300	4759808	128.064	0.9780372902	117.939	0.9855063989
1400	4721456	109.487	0.9840277994	115.516	0.9859488664
1500	4728100	113.951	0.9829760303	112.052	0.9860258754
1600	4735364	117.783	0.982045081	116.476	0.9858922187
1700	4740780	120.386	0.9812197155	116.577	0.9858862257
1800	4747092	123.065	0.9804861203	116.4	0.9858136065
1900	4753120	125.454	0.9796001567	116.531	0.9857013316
2000	4759544	128.726	0.9786385805	116.836	0.9857346147
2100	4766700	130.823	0.9778338507	118.123	0.9855826732
2200	4771904	132.271	0.9770513125	117.365	0.9856555772
2300	4730364	110.249	0.9836099911	114.586	0.9860869404
2400	4736664	114.875	0.9826982497	118.055	0.9856501294
2500	4746632	118.501	0.9816341483	117.382	0.9859423062
2600	4754308	121.571	0.9806222182	116.653	0.9857994185
2700	4763012	125.742	0.9794355469	116.869	0.9857425663
2800	4770928	130.23	0.9782487767	117.249	0.9856940224
2900	4778404	132.046	0.9771900576	119.668	0.9856497234
3000	4785708	134.639	0.9760963561	119.102	0.9852554553
3100	4745444	114.269	0.9824498297	117.984	0.9855927702
3200	4753940	117.981	0.9811936338	117.938	0.98571517
3300	4762136	121.379	0.9800859428	116.543	0.9859465139
3400	4771856	125.468	0.9788945134	130.159	0.9857089767
3500	4780172	129.481	0.9779170017	118.304	0.9857083434
3600	4787916	133.029	0.9767844411	117.87	0.9856298026
3700	4755100	116.336	0.9816350934	116.513	0.9859203575
3800	4765972	120.038	0.9805086274	117.634	0.9857704159
3900	4774380	123.508	0.9795643177	118.251	0.9858277593
4000	4781720	127.375	0.9786645364	116.31	0.9857575042
4100	4788276	130.803	0.9778663938	115.785	0.9858121453
4200	4765212	117.467	0.9814006816	114.339	0.9861440468
4300	4772980	120.207	0.9803578634	117.42	0.9858688161
4400	4778788	122.547	0.9794732298	116.766	0.9858825566
4500	4785188	125.721	0.9786467458	118.479	0.9857546709
4600	4791484	130.157	0.977689552	118.319	0.9858696103
4700	4797664	133.23	0.9767772626	120.409	0.9856527014
4800	4805928	137.333	0.9756926248	118.924	0.9856771975
4900	4777440	121.352	0.9805463452	117.798	0.9859843427
5000	4784060	124.19	0.9796315379	116.807	0.9860097071
5100	4791680	126.899	0.9787387399	118.873	0.9857710875
5200	4796944	128.896	0.977998142	116.885	0.985917011
5300	4803212	132.556	0.9771671266	117.342	0.9849440776
5400	4811748	136.158	0.9760472258	118.49	0.9857961847
5500	4819188	139.134	0.9750479292	116.87	0.9857663637
5600	4824692	140.694	0.9742813319	118.059	0.9855402866
5700	4785816	120.459	0.9808174033	112.314	0.9861905632
5800	4794004	123.408	0.979848231	120.276	0.9855878819
5900	4799872	125.478	0.9790518411	120.21	0.9858493067
6000	4807296	128.924	0.978214503	119.674	0.9858235462
6100	4813108	130.396	0.9774800324	128.21	0.9856998294
6200	4820248	134.317	0.976652794	118.754	0.9859168991
6300	4826276	136.597	0.9758925002	129.588	0.9856484082
6400	4833012	139.446	0.9750389181	116.834	0.9858654191
6500	4796912	122.095	0.9803492363	115.808	0.9861562836
6600	4805640	124.638	0.9792333512	115.99	0.9858941215
6700	4813380	128.581	0.978213088	119.089	0.9858728632
6800	4826056	133.677	0.9767246106	116.568	0.9859373249
6900	4836312	136.84	0.975578053	123.602	0.985670163
7000	4843780	140.153	0.9746087237	120.562	0.9855439169
7100	4803856	122.384	0.9802798703	116.452	0.9859757586
7200	4811324	124.468	0.9793140234	118.372	0.9860475728
7300	4817944	127.488	0.9784315134	118.491	0.9859330035
7400	4824272	129.2	0.9774578469	116.161	0.9860107976
7500	4833040	133.437	0.9761074055	120.35	0.9858312003
7600	4842584	139.249	0.9748356983	116.925	0.9857237868
7700	4849064	142.869	0.9740079228	119.789	0.985337229
7800	4814804	124.923	0.9795466565	114.514	0.9863131397
7900	4824580	127.218	0.9781747439	117.624	0.9860931345
8000	4832436	129.996	0.9771865748	119.526	0.9858724613
8100	4841684	132.753	0.9764030392	118.26	0.9847351268
8200	4849088	134.679	0.9754494762	118.365	0.9858011039
8300	4828504	127.992	0.9784699384	124.174	0.9851831438
8400	4835076	129.742	0.9775790731	118.039	0.9857966111
8500	4844728	134.494	0.9764439893	118.285	0.9860214489
8600	4851760	134.185	0.9756915828	117.486	0.985900553
8700	4858736	138.873	0.9747971281	119.472	0.9856737744
8800	4867648	141.149	0.9737258543	119.944	0.9855998733
8900	4836376	127.513	0.978470598	117.983	0.9860559194
9000	4842672	129.421	0.9776638119	120.705	0.9857206659
9100	4849640	131.355	0.976904857	118.608	0.9860092321
9200	4856072	133.256	0.976085113	118.181	0.9860902142
9300	4863104	136.545	0.9752082006	117.063	0.9860443092
9400	4868972	138.939	0.9744348133	117.974	0.9859728082
9500	4842364	128.256	0.9787048031	116.762	0.9861418878
9600	4849768	130.837	0.9777488081	117.376	0.9860382756
9700	4858020	132.427	0.9768527543	117.97	0.9860127492
9800	4865084	135.648	0.9760056209	117.472	0.9861091581
9900	4847680	126.884	0.978819976	118.588	0.986012661
10000	4855456	129.544	0.9778508371	116.219	0.9862237286

==> fast_data/camera_ready_git/git_xfs_ssd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4703364	15.766	0.9854899844	14.917	0.9856508197
100	4707784	15.437	0.986390444	15.048	0.9853791101
200	4713344	15.537	0.985463269	15.154	0.9852093301
300	4722128	15.641	0.9843279277	15.182	0.9851516635
400	4728648	15.706	0.9835090292	16.558	0.9851510686
500	4735056	15.827	0.9824369296	15.321	0.9850785086
600	4740776	15.945	0.9815461606	15.432	0.9850233272
700	4746820	16.037	0.9805119745	15.443	0.9850155393
800	4755584	16.187	0.9789987252	15.491	0.9849695273
900	4762184	16.257	0.9779607759	15.51	0.9849056667
1000	4769888	16.396	0.9768865637	15.631	0.9848815404
1100	4776804	16.508	0.9757086471	15.676	0.9848085835
1200	4783244	16.592	0.9746896545	15.731	0.98478868
1300	4793912	16.74	0.9735612346	15.771	0.984746854
1400	4799028	16.827	0.9726879943	15.785	0.984633466
1500	4805084	16.894	0.9718094411	15.854	0.9846128794
1600	4812264	17.038	0.9707682085	15.875	0.9846038684
1700	4817668	17.124	0.9699825774	15.988	0.9844691468
1800	4823980	17.21	0.9692319242	15.99	0.984415873
1900	4830012	17.283	0.9683776673	15.996	0.9845916022
2000	4836424	17.388	0.9674127829	16.058	0.9842192446
2100	4843568	17.519	0.9665106336	16.127	0.9844558948
2200	4848684	17.559	0.9657672366	16.167	0.9841028395
2300	4853736	17.719	0.9650343063	16.186	0.9840846789
2400	4859292	17.715	0.9642756273	16.282	0.984034411
2500	4869068	17.856	0.9632516422	16.281	0.9839970655
2600	4876768	17.956	0.9622509487	16.355	0.9839480844
2700	4885556	18.112	0.961023195	16.379	0.9839140872
2800	4893632	18.219	0.9598984573	16.438	0.9838937017
2900	4901256	18.367	0.9587852336	16.497	0.9840082801
3000	4908648	18.454	0.9576689652	16.52	0.9838895263
3100	4916672	18.593	0.9566724058	16.691	0.983855005
3200	4924648	18.71	0.9554837523	16.663	0.9838433755
3300	4932832	18.784	0.9544827519	16.725	0.983774169
3400	4942580	18.972	0.9533284713	16.784	0.9837126385
3500	4950912	19.087	0.9523915079	16.857	0.9837458192
3600	4958644	19.2	0.9513089664	16.88	0.9836067148
3700	4965988	19.295	0.9503140756	16.92	0.9836740074
3800	4976424	19.454	0.9492639428	16.999	0.9835426933
3900	4984812	19.544	0.948344221	17.036	0.9835663572
4000	4992180	19.665	0.9474932732	17.075	0.983523818
4100	4998788	19.716	0.9467358532	17.12	0.9834977318
4200	5007256	19.882	0.9456486215	17.14	0.9834888809
4300	5014552	19.95	0.9447338155	17.231	0.9834096739
4400	5020396	20.095	0.9438851676	17.258	0.9834096752
4500	5026936	20.138	0.9430936106	17.418	0.983238681
4600	5033380	20.254	0.9420997487	17.31	0.9832966025
4700	5039688	20.376	0.9411680346	17.446	0.9831263833
4800	5048008	20.464	0.9401862992	17.436	0.9833577168
4900	5056272	20.626	0.9391201024	17.504	0.9831232497
5000	5062648	20.709	0.938261051	17.557	0.9829656737
5100	5070264	20.812	0.9374105246	17.592	0.9831184682
5200	5075528	20.873	0.9366911045	17.669	0.9829991329
5300	5081800	20.963	0.9359101976	17.665	0.9829675195
5400	5090356	21.106	0.9349720752	17.782	0.9829791499
5500	5097804	21.203	0.9340323074	17.814	0.9828701133
5600	5103280	21.332	0.9333163128	17.837	0.9828944241
5700	5108656	21.421	0.9325293711	17.855	0.9828400944
5800	5116136	21.473	0.9317573266	17.923	0.9828194709
5900	5121896	21.592	0.9309993031	17.973	0.9828237601
6000	5129392	21.652	0.9301864198	18.048	0.9826852571
6100	5135264	21.777	0.9294899566	18.052	0.9827231293
6200	5142512	21.839	0.92867098	18.09	0.982624404
6300	5148628	22.008	0.9279414338	18.161	0.982672709
6400	5155472	22.039	0.927151257	18.193	0.9825119567
6500	5161896	22.197	0.9263299843	18.227	0.9824983898
6600	5169884	22.3	0.9253837304	18.289	0.9824176582
6700	5177636	22.377	0.9244168974	18.329	0.9824393574
6800	5190344	22.618	0.9230881613	18.36	0.9824144752
6900	5200632	22.731	0.922063606	18.495	0.9823964103
7000	5208136	22.855	0.9211940317	18.551	0.9823366713
7100	5214520	22.902	0.9204990011	18.579	0.982342059
7200	5221256	23.742	0.919736624	18.555	0.982413208
7300	5227740	23.844	0.9189366084	18.682	0.9823773256
7400	5234128	24.02	0.9180031463	18.734	0.9822105612
7500	5242996	24.083	0.9167821051	18.799	0.9822187033
7600	5252648	24.203	0.9156078777	18.817	0.9821466275
7700	5259216	24.341	0.9148935689	18.882	0.9820671332
7800	5267756	24.437	0.9139742331	18.924	0.982045067
7900	5276856	24.625	0.9128049404	18.985	0.982089485
8000	5284736	24.654	0.9119162346	19.095	0.9819642537
8100	5294020	24.823	0.9112233115	19.11	0.9818710961
8200	5301488	24.992	0.9103630291	19.162	0.9819107068
8300	5309212	25.03	0.9093108575	19.201	0.9818175581
8400	5315644	25.441	0.9085163714	19.21	0.981733699
8500	5325360	25.591	0.9075345627	19.249	0.9817520911
8600	5332452	25.651	0.9068445935	19.342	0.9817469068
8700	5339476	25.736	0.9060674882	19.437	0.981623578
8800	5348448	25.864	0.9051669188	19.492	0.9816571481
8900	5353996	26.003	0.9044552084	19.526	0.9816220453
9000	5359968	26.036	0.9037825895	19.549	0.9817002141
9100	5366940	26.146	0.903081099	19.611	0.9814600018
9200	5373468	26.282	0.9023671236	19.619	0.9814446551
9300	5380588	26.34	0.9015983743	19.702	0.981486794
9400	5386516	26.422	0.900931462	19.785	0.9814230135
9500	5393032	26.721	0.9001198921	19.779	0.9814671843
9600	5399792	26.9	0.8994294515	19.844	0.9813988226
9700	5408028	27.017	0.8986674878	19.908	0.9813753456
9800	5415160	27.128	0.8979134162	19.939	0.9813698594
9900	5422328	27.21	0.8970865294	19.98	0.9814912536
10000	5429364	27.309	0.8963394421	19.979	0.9813582144

==> fast_data/camera_ready_git/git_xfs_ssd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4703364	15.805	0.9854333871	14.997	0.9856606904
100	4707784	15.419	0.9862926147	15.039	0.9853749643
200	4713344	15.533	0.9853391179	15.169	0.9851916538
300	4722120	15.614	0.9842730934	15.235	0.9851382025
400	4728648	15.687	0.9834967182	15.26	0.9851038304
500	4735056	15.832	0.9823488176	15.358	0.9851272328
600	4740776	15.884	0.9815095651	15.377	0.9850325191
700	4718920	15.519	0.9850410813	15.09	0.9852938453
800	4728020	15.694	0.9833494239	15.195	0.985146539
900	4734500	15.808	0.9823484138	15.298	0.9850879394
1000	4741916	15.857	0.981404851	15.426	0.9850900936
1100	4748316	15.993	0.9802605096	15.43	0.9850282044
1200	4754328	16.097	0.9793207705	15.442	0.9850193368
1300	4764672	16.206	0.9782879739	15.558	0.9849582191
1400	4727712	15.576	0.984292352	15.046	0.9852092534
1500	4734292	15.671	0.9832898019	15.182	0.9852301784
1600	4741532	15.793	0.9822404062	15.273	0.9851679187
1700	4746940	15.864	0.9813816477	15.351	0.9851109627
1800	4753252	15.955	0.9806015268	15.413	0.9851070587
1900	4759280	16.063	0.9797068102	15.44	0.985042052
2000	4765700	16.124	0.9787324472	15.481	0.9851414777
2100	4772872	16.217	0.9779700819	15.493	0.9850303089
2200	4778076	16.336	0.977056516	15.599	0.9849712751
2300	4736072	15.576	0.9840171479	15.06	0.9855147726
2400	4742348	15.694	0.9830652936	15.148	0.9853049844
2500	4752344	15.817	0.9819564283	15.271	0.9852279387
2600	4760020	15.899	0.9809858011	15.38	0.9851832625
2700	4768716	16.002	0.9797308134	15.478	0.9851033097
2800	4776636	16.17	0.9784872195	15.53	0.9850349346
2900	4784112	16.278	0.9773419754	15.534	0.9850618631
3000	4791416	16.409	0.9762008832	15.641	0.9849748531
3100	4750860	15.693	0.982818543	16.067	0.985444473
3200	4759388	15.84	0.9815099277	15.263	0.9852669381
3300	4767596	15.963	0.9803709	15.385	0.9852105669
3400	4777312	16.095	0.9790965655	15.545	0.9851410144
3500	4785628	16.198	0.9780436317	15.503	0.9851078294
3600	4793364	16.379	0.9768927669	15.547	0.9850547757
3700	4757276	15.716	0.982466764	15.124	0.9855766781
3800	4768512	15.824	0.9812596888	15.218	0.9853054763
3900	4777064	16.036	0.9801921398	15.343	0.9852360592
4000	4784408	16.123	0.9792412378	15.453	0.9851888449
4100	4790964	16.16	0.9784231993	15.452	0.9851715803
4200	4770428	15.79	0.9817587912	15.213	0.9855132612
4300	4778220	15.922	0.9806295157	15.281	0.9853064069
4400	4784056	16.067	0.9796286531	15.412	0.985249346
4500	4790448	16.11	0.9788294302	15.466	0.985212577
4600	4796744	16.215	0.9777788469	15.495	0.985168137
4700	4802928	16.287	0.9769273959	15.557	0.9851334352
4800	4811180	16.433	0.9757410058	15.598	0.9851210233
4900	4782956	15.908	0.9807796533	15.263	0.9853876833
5000	4789616	15.977	0.9797858406	15.315	0.9852892381
5100	4797240	16.088	0.9788615741	15.429	0.9852388011
5200	4802492	16.176	0.9781320784	15.496	0.985214181
5300	4808764	16.254	0.9772773772	15.531	0.985182046
5400	4817300	16.382	0.976089048	15.619	0.9851654854
5500	4824744	16.486	0.975090954	15.655	0.9850712723
5600	4830264	16.577	0.9743346023	15.684	0.9850756824
5700	4793096	15.908	0.9807155285	15.215	0.9855117998
5800	4801164	16.008	0.9797136088	15.333	0.9853141494
5900	4806952	16.108	0.9789293161	15.415	0.9852870193
6000	4814356	16.262	0.9780080282	15.508	0.9852384638
6100	4820168	16.287	0.9772230119	15.569	0.9852058204
6200	4827300	16.383	0.9763680618	15.595	0.9851790041
6300	4833328	16.466	0.9755710649	15.643	0.9851701114
6400	4840080	16.57	0.9747467435	15.72	0.9851265633
6500	4846512	16.642	0.9737876199	15.762	0.9850828104
6600	4808888	16.018	0.9797559825	15.302	0.985380303
6700	4816756	16.143	0.9786950523	15.448	0.9852912549
6800	4829436	16.319	0.9770981989	15.58	0.9852488132
6900	4839680	16.436	0.976025086	15.638	0.9851880855
7000	4847140	16.579	0.9749563918	15.715	0.985162463
7100	4853520	16.641	0.9742142745	15.75	0.9851080111
7200	4860324	17.086	0.9733238963	15.829	0.9850767492
7300	4814240	16.319	0.9801557753	15.271	0.9855287539
7400	4821164	16.436	0.9790500023	15.381	0.9853534434
7500	4830020	16.598	0.9776088397	15.515	0.9853112345
7600	4839564	16.754	0.9762831617	15.609	0.9852607747
7700	4846040	16.787	0.9754948921	15.685	0.9852343591
7800	4854484	16.92	0.9744670618	15.684	0.9851762266
7900	4826540	16.417	0.9789894712	15.341	0.9854515997
8000	4834560	16.542	0.9778605867	15.476	0.9853582447
8100	4843804	16.653	0.9770477196	15.545	0.9853739911
8200	4851208	16.735	0.9760470491	15.653	0.9853091475
8300	4828040	16.355	0.979776113	15.268	0.9857456673
8400	4835196	16.47	0.9787487391	15.396	0.9854807827
8500	4845100	16.6	0.9775132514	15.519	0.9853726861
8600	4852132	16.699	0.9767351572	15.61	0.9853461737
8700	4859100	16.809	0.9757635037	15.653	0.98531148
8800	4868012	16.932	0.9746830473	15.713	0.9853040906
8900	4873528	17.027	0.9737847163	15.831	0.9852390493
9000	4844048	16.491	0.9786408741	15.383	0.985552113
9100	4851360	16.593	0.977710125	15.477	0.9854532856
9200	4857824	16.695	0.9768833364	15.572	0.9853857705
9300	4864868	16.753	0.9760274281	15.636	0.9853708493
9400	4870728	16.872	0.9751711622	16.347	0.9853385111
9500	4847864	16.452	0.9789836456	15.449	0.9856810536
9600	4855300	16.588	0.9779464919	15.484	0.9853034553
9700	4863540	16.651	0.9770642465	15.571	0.9854832434
9800	4870604	16.776	0.9761245301	15.709	0.9853877591
9900	4877708	16.876	0.975142776	16.381	0.9853251525
10000	4859668	16.515	0.9782226327	15.402	0.9855729448

==> fast_data/camera_ready_git/git_zfs_hdd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4832703	421.299	0.9266935251	714.727	0.9252274961
100	4838866	441.541	0.923644334	252.205	0.9252450898
200	4844711	390.201	0.921634496	711.091	0.9245369359
300	4853955	472.988	0.9214637502	905.386	0.9265514038
400	4860901	461.819	0.9204930903	247.068	0.9227542079
500	4868119	611.806	0.9201417392	409.342	0.9219249803
600	4874375	488.162	0.9190713898	457.37	0.9209833439
700	4880906	425.872	0.9189369147	213.843	0.9218959048
800	4890305	477.511	0.9195027012	394.506	0.919485384
900	4897314	475.27	0.9184468591	424.27	0.9189828741
1000	4905472	468.06	0.9169658799	434.461	0.9191783058
1100	4912473	801.526	0.9158157463	417.052	0.9234971105
1200	4918935	457.894	0.9155799694	656.42	0.9230283843
1300	4929747	588.948	0.9144996545	893.842	0.9166701344
1400	4935115	634.383	0.913838959	211.348	0.9174153576
1500	4941954	817.248	0.911610112	714.365	0.9166453311
1600	4949699	865.916	0.9147433596	642.304	0.9191647141
1700	4955546	905.069	0.9110188859	505.574	0.9192757125
1800	4962569	919.277	0.9098162691	212.359	0.9151312484
1900	4969254	836.407	0.9103232147	231.266	0.9139906491
2000	4976613	803.409	0.9097487038	423.046	0.9127553388
2100	4984585	831.767	0.906489428	753.335	0.9171405063
2200	4990440	816.579	0.9052947295	779.839	0.9185453205
2300	4996116	844.307	0.9040612997	646.142	0.9164471664
2400	5002391	856.658	0.9037311094	607.374	0.9268005204
2500	5013220	1150.789	0.902232259	604.217	0.9118892984
2600	5021599	980.517	0.9035241721	1113.003	0.9199609054
2700	5030982	618.33	0.8997574629	554.636	0.9143064054
2800	5039547	640.549	0.9019154808	566.447	0.914079282
2900	5047946	646.333	0.8992676976	947.961	0.912812502
3000	5055733	663.547	0.9001550308	781.718	0.9078409136
3100	5064119	943.905	0.8982722312	383.137	0.9122143084
3200	5072617	1034.812	0.8977673688	238.305	0.9063954855
3300	5081238	712.068	0.8942526161	544.331	0.9051491753
3400	5091988	698.428	0.8949807658	705.301	0.9052946915
3500	5100981	690.966	0.8950982776	217.276	0.9045814086
3600	5109451	696.479	0.893140901	544.343	0.9037271727
3700	5117411	680.187	0.8947352698	417.891	0.9027649564
3800	5128918	732.459	0.8934865485	520.553	0.9022552453
3900	5138188	758.489	0.8936837074	586.182	0.9015741807
4000	5146259	745.387	0.8924979275	593.057	0.9063834972
4100	5153596	779.286	0.892679143	536.609	0.9046530526
4200	5162923	797.304	0.8901829728	500.45	0.9000397569
4300	5170946	1266.842	0.8876175774	419.256	0.8988802203
4400	5177645	821.538	0.8882233823	549.424	0.899027023
4500	5184703	1308.155	0.8879979006	621.672	0.8985218766
4600	5191841	819.147	0.8875115536	488.912	0.899568773
4700	5198678	822.902	0.8870280377	871.826	0.8974294443
4800	5207806	957.639	0.8858798454	1073.901	0.9016697704
4900	5216726	961.999	0.8843366336	492.469	0.8969403071
5000	5223456	945.812	0.8851523588	269.904	0.8959337787
5100	5231795	970.285	0.8828926505	533.822	0.8949547413
5200	5237459	1047.279	0.8822138613	452.153	0.8938223407
5300	5244411	1145.09		0.880789984	1089.858	0.8942041495
5400	5253707	1661.762	0.8793724127	455.885	0.8941191997
5500	5261728	915.852		0.8828127937	1103.137	0.8963424367
5600	5267586	1208.114	0.8806938805	863.731	0.8928403459
5700	5273388	1529.544	0.877973421	355.785	0.8928645824
5800	5281620	1581.937	0.8776371373	313.216	0.8911365231
5900	5287685	1609.255	0.8769387081	267.482	0.8887875977
6000	5295812	1541.282	0.8772881666	296.399	0.8910340636
6100	5302216	1681.403	0.8763981202	1475.014	0.893692615
6200	5309965	1672.746	0.8739982294	929.826	0.889885864
6300	5316817	1645.859	0.8756195463	1014.151	0.8912045211
6400	5324183	1764.767	0.8738364535	425.337	0.8888569071
6500	5331223	1903.314	0.8720640069	284.828	0.8868928445
6600	5340038	2062.483	0.8702703118	798.483	0.8882179516
6700	5348864	1709.083	0.8719014052	603.756	0.8875202414
6800	5362627	1799.653	0.8700410459	659.508	0.8875222967
6900	5373630	1648.212	0.8645429712	841.198	0.8850077867
7000	5381737	1239.442	0.8684944693	315.472	0.8852688378
7100	5388544	1436.985	0.8691974383	440.249	0.8841022886
7200	5395997	2100.715	0.8677407124	808.059	0.8845727053
7300	5402952	1811.095	0.8662871148	492.804	0.8856289704
7400	5409815	1750.582	0.8649517587	673.01	0.8803469951
7500	5419422	1469.612	0.8648110912	639.031	0.8788573844
7600	5429750	1180.367	0.8646257354	625.762	0.8826257589
7700	5437061	1646.433	0.8646649644	630.041	0.8807199288
7800	5446218	1710.562	0.8627279632	461.881	0.8810544262
7900	5456082	1489.964	0.8624238784	681.112	0.8803058113
8000	5464604	1865.241	0.8604928254	464.571	0.8786901199
8100	5474584	1385.29		0.860533833	574.966	0.8807452385
8200	5482904	1533.127	0.8613555177	1033.601	0.8779615626
8300	5491458	1906.797	0.8607654819	257.409	0.8793305572
8400	5498708	1421.869	0.8623775478	932.59	0.8747586398
8500	5509092	1826.178	0.8576565039	727.034	0.87528949
8600	5517008	1459.692	0.8574338748	558.335	0.8757770052
8700	5524662	1336.198	0.8596032037	825.14	0.8536537586
8800	5534368	1531.049	0.8571583959	585.118	0.8731145062
8900	5540428	1838.357	0.8549984324	1230.164	0.8742259371
9000	5546838	2248.533	0.854359393	1075.429	0.8664275264
9100	5554479	1811.8		0.8557631384	419.608	0.8737983899
9200	5561453	1969.048	0.8547680294	251.497	0.872901227
9300	5569036	1869.811	0.8522212082	312.847	0.8731417732
9400	5575371	2407.938	0.8500805265	332.095	0.8703773915
9500	5582351	2958.897	0.849136697	525.331	0.8711846293
9600	5589862	2616.626	0.8519822429	732.341	0.8674230352
9700	5598772	2447.755	0.8492442812	941.299	0.872410435
9800	5606618	2543.758	0.8469171797	544.345	0.8701467074
9900	5614381	2664.209	0.8476470192	1278.45	0.8524867696
10000	5621950	3700.31		0.8442211527	468.721	0.8676086966

==> fast_data/camera_ready_git/git_zfs_hdd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4832703	544.59	0.9280948312	801.145	0.9242276301
100	4838866	582.078	0.927276613	1107.135	0.932147948
200	4844711	637.573	0.9213560545	416.25	0.9230050529
300	4853955	700.886	0.9222166045	539.781	0.9223223804
400	4860901	706.972	0.9208987172	819.839	0.9233194708
500	4868119	714.074	0.9205878529	742.843	0.9231487856
600	4874375	680.57	0.9209352388	412.675	0.9283605606
700	4848708	696.884	0.9222162732	631.768	0.9294833317
800	4858495	727.325	0.9234177503	542.576	0.9307768996
900	4865512	845.17	0.9220540831	575.985	0.9251946152
1000	4873670	690.252	0.9215787136	506.906	0.9314706873
1100	4880671	691.866	0.921292856	477.935	0.9211031352
1200	4887125	760.831	0.9201455624	997.612	0.928799795
1300	4854008	1018.08	0.9234723126	523.149	0.9258329766
1400	4861274	745.894	0.923919409	932.821	0.933763647
1500	4868266	717.924	0.9214976949	454.221	0.923301186
1600	4876010	670.825	0.9211243159	985.638	0.9339889027
1700	4881849	696.296	0.9205800928	271.609	0.9229747533
1800	4888841	723.407	0.9222743539	447.161	0.9310917525
1900	4895430	784.248	0.9217731214	965.189	0.9274989906
2000	4902596	766.319	0.9189048692	486.734	0.9209222941
2100	4910265	918.48	0.9180683824	974.524	0.9168590127
2200	4915815	798.189	0.9184583623	454.203	0.9323776843
2300	4871212	672.82	0.9217099328	622.484	0.9293432903
2400	4877540	697.448	0.9239610387	492.958	0.9298207522
2500	4888129	741.665	0.9212076311	564.002	0.9323332236
2600	4896333	763.885	0.9223228897	687.115	0.9299613021
2700	4905635	711.967	0.9208770746	445.074	0.9212114295
2800	4914161	718.995	0.9194832966	715.009	0.9270986292
2900	4922560	746.864	0.918930367	529.667	0.92807149
3000	4882610	766.407	0.9239139069	558.033	0.9241706161
3100	4891280	734.065	0.9223074107	228.976	0.9247929249
3200	4899778	759.775	0.9228223596	928.486	0.9302513646
3300	4908399	676.894	0.921615396	391.69	0.9310515629
3400	4919141	769.542	0.9196130393	257.924	0.9219059905
3500	4928134	1130.564	0.9194927222	957.053	0.9265596764
3600	4886902	738.422	0.921358492	471.641	0.9241562745
3700	4896807	1006.388	0.921859556	454.513	0.9310964017
3800	4908338	674.58	0.9214641604	833.572	0.9235043057
3900	4917488	678.648	0.9221802599	856.52	0.9300128792
4000	4925343	687.951	0.9210585401	450.164	0.9218916596
4100	4902370	946.35	0.9230989289	656.041	0.9308735084
4200	4912029	738.458	0.9228249531	516.324	0.923443265
4300	4919852	749.065	0.9215539321	768.877	0.9239616514
4400	4926415	693.828	0.9216855967	670.443	0.9232204006
4500	4933265	686.103	0.9210757566	731.617	0.9302760242
4600	4940219	704.305	0.9209714171	419.757	0.9207541105
4700	4946928	1185.262	0.9193072223	255.719	0.9208231383
4800	4915006	771.101		0.922993627	438.055	0.9248401075
4900	4924087	705.143		0.9228415321	939.596	0.9338658095
5000	4930793	899.823		0.9215017122	258.808	0.923842755
5100	4939132	1192.624	0.9199071281	431.996	0.9306068708
5200	4944796	1215.33		0.9196117683	576.782	0.9224505818
5300	4951740	1262.206	0.9194427765	510.64	0.9240049525
5400	4961012	1276.157	0.9169926616	209.683	0.9208637413
5500	4928177	1194.535	0.9218812451	475.958	0.9240929521
5600	4934198	1444.426	0.922384792	1059.697	0.9235277912
5700	4939968	1461.942	0.9226078917	995.328	0.9319525485
5800	4948120	1272.374	0.9203956378	792.725	0.9236561597
5900	4954121	1257.884	0.9207128123	395.207	0.9225870886
6000	4962104	1284.001	0.9188178946	496.966	0.92146919
6100	4968436	1278.924	0.9185760301	524.536	0.9284833212
6200	4931691	1240.853	0.9222358416	686.742	0.9308835802
6300	4939973	1255.194	0.9220181278	582.598	0.9325437845
6400	4947268	1228.16		0.9219154836	479.615	0.9232841016
6500	4954117	1226.006	0.9204024027	642.203	0.927519579
6600	4962644	1184.258	0.9206759893	228.717	0.9235973401
6700	4971214	1243.233	0.9170952839	874.819	0.9220707719
6800	4984769	1291.611	0.9182755511	568.577	0.925767923
6900	4949750	1267.249	0.9230992278	261.658	0.9246057095
7000	4957802	1302.562	0.921754294	386.068	0.9236383209
7100	4964593	1279.637	0.9201999398	236.407	0.9236715407
7200	4972030	1285.024	0.9188717945	202.752	0.9234409759
7300	4978961	1222.048	0.9195383623	562.559	0.9269841971
7400	4985816	1539.777	0.9187996659	810.803	0.9219958301
7500	4995383	1264.648	0.917349555	691.477	0.9218529732
7600	5005671	804.439		0.9171622678	692.142	0.9205660992
7700	4955930	976.716		0.9224806661	555.252	0.9250534794
7800	4965475	1124.199	0.9226178515	480.145	0.9236752388
7900	4975171	1331.372	0.9208633451	400.84	0.9341533001
8000	4958491	730.138		0.9232898969	565.926	0.9330742569
8100	4969457	1174.417	0.923483025	421.835	0.9243984312
8200	4977682	825.487		0.9202721807	375.32	0.9241332493
8300	4986020	1246.705	0.9217027534	520.208	0.9234728671
8400	4993079	926.551		0.9195457354	355.972	0.9225679094
8500	5003318	1001.173	0.9194879792	898.047	0.924384642
8600	5011106	1145.685	0.9192560499	559.076	0.922130798
8700	4976194	1465.979	0.9232026552	624.142	0.9332356075
8800	4985879	1324.193	0.9226118681	775.778	0.9247315221
8900	4991875	1276.936	0.9213037217	792.881	0.9241181737
9000	4998221	1313.972	0.9208265647	213.631	0.9234591804
9100	5005838	1289.415	0.9192771094	558.216	0.9268834618
9200	4982674	1302.781	0.9227571392	225.589	0.9258402157
9300	4990594	1405.789	0.9222200261	496.903	0.9318597252
9400	4996913	1326.578	0.9210459882	396.678	0.9328156771
9500	5003869	1275.077	0.9211594246	426.91	0.9226659491
9600	5011332	1296.246	0.92059058	449.066	0.9299098298
9700	5020218	1333.617	0.9199505834	451.295	0.9218852191
9800	5027976	1237.295	0.9193221707	962.794	0.9219197311
9900	4993705	1467.202	0.9232100738	950.904	0.9247190867
10000	5001437	1302.917	0.9214730365	632.121	0.924029107

==> fast_data/camera_ready_git/git_zfs_ssd_20gb_gc_offresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4621297	42.267	0.9230248596	28.986	0.9247573789
100	4624165	42.297	0.9228822306	45.509	0.9269900495
200	4627689	42.456	0.9225503538	29.161	0.9239386797
300	4634154	43.221	0.9216073276	30.288	0.9236694888
400	4638876	42.931	0.9207660852	30.353	0.9229095257
500	4643348	43.273	0.920045757	32.174	0.9225391174
600	4647268	43.922	0.9194214053	30.309	0.9331044505
700	4650964	43.703	0.9186212602	45.631	0.9228189795
800	4656808	43.79	0.9171462574	31.371	0.9194841785
900	4660832	43.823	0.9168807657	31.128	0.9199487241
1000	4666440	44.173	0.9159426223	43.184	0.9194666245
1100	4670605	44.404	0.9150801457	44.658	0.9190961985
1200	4674483	44.439	0.9138576162	35.343	0.9257251251
1300	4682472	44.974	0.9127505426	32.246	0.9172312383
1400	4685274	44.854	0.9122612933	38.564	0.9168588918
1500	4689319	45.21	0.9113488283	43.117	0.9165967774
1600	4694336	45.206	0.9104642458	30.752	0.9198039225
1700	4697698	45.431	0.9097065444	35.588	0.916302401
1800	4702458	45.428	0.9088519251	48.025	0.9193578316
1900	4706319	45.221	0.9083949679	133.18	0.9187105175
2000	4710531	118.707	0.9072414402	86.41	0.9140506686
2100	4715553	110.009	0.9064616614	111.002	0.9166780501
2200	4718657	107.708	0.9068490194	51.745	0.9125925002
2300	4721952	100.156	0.9061447266	120.225	0.9131398357
2400	4725516	83.677	0.905500607	70.345	0.9214421702
2500	4732967	81.872	0.9045105516	68.772	0.9223698214
2600	4738134	73.119	0.9036067551	81.73	0.9115038253
2700	4744289	73.548	0.9025883129	57.104	0.9153864124
2800	4749556	72.692	0.9017897646	56.53	0.9102519453
2900	4754802	70.164	0.9007122719	80.46	0.908591215
3000	4759171	73.26	0.8999737912	32.194	0.907938341
3100	4764683	46.936	0.8990079172	43.689	0.9071343473
3200	4769746	47.138	0.8979536253	45.674	0.9071044752
3300	4775261	47.172	0.8970816716	31.977	0.9059338334
3400	4782141	47.3	0.8954672564	41.156	0.9060252801
3500	4788294	47.324	0.8951388084	50.3	0.9062570847
3600	4793551	47.381	0.8942525198	37.482	0.9034346036
3700	4798346	48.38	0.8931758921	43.749	0.9034578508
3800	4806992	47.691	0.892156855	48.09	0.9031653696
3900	4813219	48.024	0.8918584755	30.03	0.9017681187
4000	4818227	48.264	0.8910683291	34.111	0.9082642258
4100	4822826	49.231	0.8888680054	47.045	0.9030129862
4200	4828707	49	0.8887659434	33.164	0.9003078278
4300	4833611	49.113	0.8879303985	46.246	0.9034925306
4400	4837533	49.56	0.8870429708	147.961	0.9011890308
4500	4841770	145.594	0.8859672021	122.564	0.9001154956
4600	4845812	127.371	0.8851184291	95.299	0.8991218491
4700	4849346	106.042	0.8846339729	91.016	0.898230123
4800	4855398	85.175	0.8823029237	75.109	0.8986911445
4900	4860786	78.371	0.8826268753	65.424	0.8981756672
5000	4864760	79.3	0.8824209314	61.102	0.8973805452
5100	4870312	78.692	0.8812476839	42.081	0.8960486576
5200	4873601	79.081	0.8802844738	40.575	0.8942839174
5300	4877985	51.372	0.8803134838	31.863	0.8943813133
5400	4883712	51.523	0.8792533149	41.837	0.8939298096
5500	4888474	51.461	0.8785416985	42.845	0.8952127582
5600	4891821	53.322	0.8772284375	40.205	0.8948234514
5700	4894834	51.714	0.8771064292	33.042	0.8916324973
5800	4900504	52.114	0.8763059564	47.636	0.892218848
5900	4904044	52.219	0.8749943521	44.537	0.8912358175
6000	4909445	52.227	0.8745031419	39.829	0.8981532707
6100	4913224	75.789	0.8741278536	50.419	0.8927444698
6200	4918242	76.534	0.8736479418	38.599	0.8905859212
6300	4922495	77.045	0.8710432735	52.669	0.8931893159
6400	4927088	76.553	0.8721961354	75.003	0.8892551248
6500	4931127	76.607	0.8714112629	84.736	0.889287777
6600	4936458	79.914	0.870642197	80.219	0.8874095971
6700	4941788	77.334	0.8692447822	62.508	0.8879021145
6800	4951106	80.367	0.8663305066	85.976	0.8905632989
6900	4958483	80.794	0.8672051138	78.086	0.886106729
7000	4963482	81.18	0.8660556129	63.418	0.8872125043
7100	4967689	79.342	0.8656709687	85.152	0.8858646305
7200	4972565	81.55	0.8648275676	86.485	0.8843415581
7300	4976860	78.796	0.864686486	86.689	0.8854556546
7400	4980774	80.175	0.8637452671	91.797	0.8847567292
7500	4986558	80.136	0.8623876273	55.138	0.8848753843
7600	4993000	81.858	0.8617313937	80.684	0.8831927693
7700	4997602	83.55	0.8609113909	57.192	0.8823788533
7800	5003385	87.596	0.8591341174	83.609	0.881959838
7900	5009543	89.158	0.8581461433	48.526	0.8808321189
8000	5014682	84.344	0.8584333636	58.899	0.8804886094
8100	5021963	87.186	0.8573311503	88.034	0.8775320331
8200	5026856	88.507	0.8561059382	65.469	0.878683708
8300	5031661	87.619	0.8564122014	80.253	0.8777775976
8400	5035679	84.567	0.8552250159	65.399	0.8808004597
8500	5042515	86.771	0.8545416201	84.814	0.876965205
8600	5047856	82.477	0.8540202794	66.621	0.8773288248
8700	5052605	86.936	0.8532036735	59.743	0.8758739433
8800	5058890	85.469	0.8527551134	60.56	0.8761305885
8900	5062058	87.933	0.8520533065	53.518	0.8748657377
9000	5065926	87.165	0.8509848839	65.033	0.8759341383
9100	5071132	85.869	0.8505663994	76.357	0.8735305673
9200	5075306	88.664	0.8491812515	66.774	0.8750585379
9300	5080030	87.595	0.8494690955	89.305	0.8711863078
9400	5083751	86.358	0.8486949849	67.249	0.8765209627
9500	5087861	88.12	0.8478620537	86.889	0.8738968685
9600	5092588	89.24	0.8466852122	62.058	0.8721809606
9700	5098553	84.316	0.8464273235	69.282	0.8722351344
9800	5103307	87.205	0.8474469473	63.537	0.8716428315
9900	5107944	87.457	0.8466939031	75.939	0.8707480348
10000	5112642	84.958	0.8462749678	97.884	0.8709604489

==> fast_data/camera_ready_git/git_zfs_ssd_20gb_gc_onresults.csv <==
pulls_performed	filesystem_size	aged_time	aged_layout_score	clean_time	clean_layout_score
0	4621294	43.802	0.9231669588	37.38	0.9254040273
100	4624162	64.55	0.9232063726	74.967	0.9250344724
200	4627686	65.543	0.9225982115	54.05	0.9311020361
300	4634162	66.837	0.9217819142	75.897	0.9289618704
400	4638870	58.472	0.9210354324	45.778	0.9225278803
500	4643342	67.292	0.9194871267	69.061	0.922815988
600	4647263	67.971	0.9187735547	35.314	0.9216835035
700	4634114	55.76	0.9223671391	46.713	0.9312745922
800	4639985	65.424	0.9213994104	44.221	0.9307673374
900	4644036	63.908	0.9207455431	44.663	0.9307126242
1000	4649628	67.278	0.9196308899	48.04	0.9223466742
1100	4653793	68.882	0.9185969189	69.299	0.9298990583
1200	4657675	63.405	0.9179376085	74.264	0.9298871156
1300	4644044	66.449	0.9226115984	42.93	0.930807437
1400	4646893	66.089	0.9212609158	71.099	0.9246680027
1500	4650982	65.646	0.9206636416	55.967	0.9305287701
1600	4656002	67.096	0.9197411599	40.897	0.9309668026
1700	4659358	68.155	0.9191265907	70.218	0.9226080926
1800	4664124	61.752	0.9186105827	51.27	0.9216940292
1900	4667989	67.838	0.918051085	75.046	0.9302022958
2000	4672195	67.879	0.9171143945	57.322	0.9296238562
2100	4677225	62.972	0.9164179842	75.659	0.9211425721
2200	4653899	59.707	0.922432315	35.326	0.9251668896
2300	4657273	59.875	0.9224655782	44.167	0.9239446314
2400	4660847	65.695	0.9217455544	67.174	0.9246376667
2500	4668327	66.671	0.9201954128	49.32	0.9232647804
2600	4673483	61.536	0.9200805683	42.789	0.929377927
2700	4679663	61.372	0.919129707	34.135	0.9220349869
2800	4684916	67.728	0.9176360447	46.037	0.9205276069
2900	4666309	61.855	0.9223528788	50.093	0.9306833641
3000	4670686	66.004	0.9218504873	37.944	0.9238252108
3100	4676232	60.487	0.9208303431	55.324	0.9311454582
3200	4681282	62.344	0.9200630916	76.936	0.9307675282
3300	4686819	67.687	0.9189073018	58.367	0.9222104655
3400	4693693	63.521	0.9170305139	47.268	0.9205688664
3500	4699851	67.07	0.9169678051	77.468	0.9292459613
3600	4674448	66.504	0.923482022	50.651	0.9306409712
3700	4679471	67.365	0.9209104515	68.652	0.930323524
3800	4688146	66.146	0.9206855732	48.355	0.9241339238
3900	4694403	66.811	0.9205929751	73.385	0.9298933234
4000	4699404	66.329	0.9198240005	36.235	0.9230944266
4100	4687677	66.894	0.9228474705	77.091	0.9313849863
4200	4693573	66.971	0.921092367	72.113	0.9297850932
4300	4698522	67.438	0.9203242214	40.027	0.9235553199
4400	4702444	68.598	0.9196909573	41.598	0.9296871839
4500	4706685	68.93	0.918757282	70.638	0.9225039051
4600	4710745	69.072	0.9180382911	64.725	0.9289938651
4700	4696379	66.725	0.92191161	45.118	0.9240879275
4800	4702450	67.478	0.9205831901	79.06	0.9304107371
4900	4707856	67.218	0.9195589236	45.578	0.9221565019
5000	4711833	67.965	0.9191927802	64.944	0.9231942961
5100	4717394	68.004	0.9183717382	47.632	0.9220951197
5200	4720681	69.151	0.9179249942	49.27	0.9214225629
5300	4725077	67.6	0.9169039615	71.805	0.9212232175
5400	4707534	67.064	0.9222435714	43.245	0.9245749966
5500	4712331	67.162	0.9211164591	53.044	0.9245831144
5600	4715717	67.219	0.9201776069	56.995	0.9241444965
5700	4718731	67.739	0.9199884077	45.61	0.923168855
5800	4724405	69.859	0.9190531289	75.244	0.9227404107
5900	4727958	67.654	0.9184128541	63.491	0.9225903101
6000	4733351	68.676	0.9180104949	70.521	0.9286550834
6100	4716665	66.8	0.9226094292	39.088	0.9258494673
6200	4721838	67.054	0.9215545307	51.884	0.930111986
6300	4726106	68.839	0.920757228	51.379	0.9246566948
6400	4730738	66.968	0.9202417718	53.222	0.9295031313
6500	4734768	68.371	0.9195105243	44.219	0.9295454123
6600	4740106	67.838	0.9185563468	54.909	0.9293122138
6700	4745442	68.696	0.9173801742	73.189	0.9290203734
6800	4728254	65.24	0.922425039	51.278	0.9295307521
6900	4735667	67.101	0.9208440127	47.546	0.9292257735
7000	4740696	66.955	0.9201288347	60.858	0.929035119
7100	4744892	67.535	0.9192147286	70.966	0.9235085484
7200	4749784	68.279	0.9190445606	51.851	0.9291673999
7300	4754077	68.895	0.9183163552	51.859	0.9242425233
7400	4757999	68.437	0.9173845902	69.633	0.9215342668
7500	4763805	69.846	0.9163270362	54.025	0.9210198346
7600	4740482	66.951	0.9218967865	64.567	0.9255711422
7700	4745098	66.945	0.9204691627	69.816	0.9299943307
7800	4750914	67.548	0.9197382341	63.475	0.9245119757
7900	4757076	67.711	0.9191699963	78.639	0.9301970955
8000	4744921	69.046	0.9225148058	49.461	0.9248785585
8100	4752212	67.588	0.9209714676	38.751	0.9253352817
8200	4757144	67.071	0.9201548543	62.025	0.9242046708
8300	4761941	67.613	0.9193948938	38.619	0.923579844
8400	4765976	67.438	0.9185709774	74.138	0.9230294141
8500	4772822	67.761	0.9174521376	63.879	0.9220394817
8600	4754270	62.945	0.9229995873	71.686	0.9263197295
8700	4759187	67.07	0.9212772492	52.343	0.9255703119
8800	4765514	69.245	0.9206347662	39.352	0.924428599
8900	4768690	69.504	0.9200361355	69.682	0.9240046944
9000	4772550	68.416	0.9195804054	49.27	0.9232878084
9100	4764361	63.246	0.922139384	72.469	0.9298004784
9200	4768575	68.888	0.9217427471	57.128	0.9299184484
9300	4773345	67.865	0.9205182229	70.561	0.9295827744
9400	4777059	67.589	0.9198580953	49.901	0.9241483316
9500	4781179	67.824	0.9191767328	66.977	0.9237879574
9600	4785924	61.445	0.918701076	70.278	0.927315014
9700	4771628	66.91	0.9232016122	55.753	0.9294784013
9800	4776500	67.263	0.9214617716	43.802	0.9299942884
9900	4781178	67.696	0.9207522435	66.651	0.9248795956
10000	4785884	67.149	0.9199743923	76.383	0.9297662016

==> fast_data/ext4_filesize.csv <==
file_size fs_size clean_time
8192 135092 2.2095046043395996
12288 397236 4.000584602355957
16384 135092 1.1782259941101074 
20480 659380 4.7346203327178955

==> fast_data/ext4_git_filesize.csv <==
pulls_performed filesystem_size aged_time clean_time aged_layout_score clean_layout_score file_count
0 5244964 115.943 107.178 0.933192935344887 0.9289884317146236 90909
100 5250008 103.769 140.784 0.9326549315562483 0.9286245719681313 91636
200 5255124 107.260 116.252 0.932174422616584 0.9281354509348733 92399
300 5263724 108.993 119.802 0.9314228414366569 0.9274716231619441 93476
400 5270240 117.752 120.678 0.9308330091607362 0.9269142188539803 94352
500 5276644 120.142 121.177 0.9301088580381175 0.9262169543698696 95404
600 5282364 125.326 122.210 0.9294786823622515 0.9255998559185307 96309
700 5288404 132.966 121.952 0.9287288294704868 0.9248790210585027 97411
800 5297112 147.048 122.486 0.9276874130739773 0.9238794520053889 98889
900 5303584 149.799 123.835 0.9269235957747055 0.923117041777479 100018
1000 5310996 158.265 126.335 0.9262079639152827 0.922418431627051 101094
1100 5317396 166.656 124.235 0.92544271083331 0.9216484707333356 102217
1200 5323404 173.663 124.268 0.9247522659408609 0.9209907405884579 103222
1300 5333712 181.371 124.178 0.9239897362858467 0.9202332235357314 104435
1400 5338656 189.611 127.601 0.923328673034487 0.9195927986965265 105395
1500 5344644 196.878 126.476 0.9226312009535734 0.9189185567754715 106425
1600 5351816 202.977 124.535 0.9218925188551226 0.9182003025763597 107522
1700 5357228 209.110 123.885 0.9212544902901695 0.9175612440486314 108488
1800 5363620 215.068 127.044 0.9206851641195575 0.916990679410591 109367
1900 5369824 221.934 125.052 0.920001407226708 0.9163144240926513 110393
2000 5376564 228.692 126.102 0.9192730703641152 0.9155677059441543 111486
2100 5384020 239.282 125.660 0.9186605442938739 0.9149400371184717 112447
2200 5389452 242.340 127.118 0.9180636383572598 0.9143269186769974 113340
2300 5394748 246.891 127.835 0.9175131736129793 0.913781943058011 114180
2400 5400540 252.448 127.385 0.9168938465638637 0.913164325389636 115115
2500 5410476 261.505 132.434 0.9161308971798164 0.9124176875928978 116332
2600 5418232 269.988 129.559 0.9153528787575225 0.9116518629489652 117537
2700 5426944 279.613 131.584 0.9145090694649001 0.910830956645103 118846
2800 5434884 290.344 127.293 0.9136457115802867 0.9099806324206109 120177
2900 5442348 295.586 128.152 0.9128362120996094 0.90919233447288 121421
3000 5449532 305.043 131.109 0.911980806275144 0.9083567666797514 122730
3100 5457400 313.277 129.393 0.9112580742120276 0.9076586487463135 123877
3200 5465288 323.325 132.593 0.9103684337519568 0.9067741064887997 125242
3300 5473468 333.541 130.634 0.90954549093604 0.9059773312463456 126524
3400 5483312 342.657 134.117 0.9085684537775692 0.9049695911681356 128096
3500 5491700 352.506 140.600 0.907828693250869 0.9042260657452346 129289
3600 5499560 361.971 133.568 0.9069928439163786 0.9033958882179266 130582
3700 5507072 371.613 137.151 0.9062151380460368 0.9025937472936694 131821
3800 5517716 385.378 134.934 0.9055379007758468 0.9019025090184056 132979
3900 5526320 388.611 133.376 0.9048128015413305 0.9011348190977541 134167
4000 5533824 396.527 144.750 0.9041190152496645 0.9004060369813944 135292
4100 5540492 404.859 135.026 0.9035002601843862 0.8997711982327036 136286
4200 5549060 414.759 146.475 0.9027040070259545 0.8989673092250415 137572
4300 5556448 423.433 139.659 0.9019895625943994 0.8982243426378008 138738
4400 5562288 429.557 138.801 0.9013496357689628 0.8975730381379721 139752
4500 5568764 434.716 135.001 0.9006945116394605 0.8969265388709572 140795
4600 5575116 444.941 139.684 0.8999482097749362 0.8961520263818702 141993
4700 5581332 450.265 143.025 0.8992078714264511 0.8954100661663383 143169
4800 5589624 461.988 139.934 0.8984198791761184 0.8945992771368594 144465
4900 5597896 473.962 154.157 0.897566974997342 0.8937445507706779 145839
5000 5604264 491.652 140.217 0.8968932128008588 0.8930842700251761 146930
5100 5611864 489.061 136.834 0.8962032137677213 0.892430639729925 148080
5200 5617120 493.570 141.375 0.8956283503619537 0.8918676676720546 149001
5300 5623384 503.910 139.851 0.8950063178127997 0.8912657582531799 150025
5400 5631964 511.350 145.733 0.8941824366392679 0.8904491629437927 151394
5500 5639392 521.308 146.816 0.8934461297996018 0.8897463189639879 152611


==> fast_data/ext4_warm_cache.csv <==
pulls	1024mb_time	1024mb_layout	1280mb_time	1280mb_layout	1536mb_time	1536mb_layout	2048mb_time	2048mb_layout	768mb_time	768mb_layout	cold_time	cold_layout	cold_clean_time	cold_clean_layout	betrfs_time	betrfs_layout
0	65.729	0.7288609241	68.362	1		66.799	1		67.008	1	69.893	0.6605588639	69.29	0.7588005039	73.055	0.7594835528	10.89389895	0.9914149555
100	68.271	0.8797321179	70.321	1		69.158	1		69.304	1	70.161	0.7698181632	71.135	0.7497836996	85.579	0.7537816803	12.1786185	0.9908077902
200	72.615	1		74.419	1		73.66	1		73.72	1	75.178	0.7923566648	75.446	0.7436651377	87.594	0.7480406652	11.9890021	0.9907434192
300	78.057	1		80.812	1		79.844	1		79.962	1	81.117	0.7377376688	82.553	0.7370955242	91.5	0.7417320432	12.40922721	0.9915789474
400	83.801	1		86.053	1		84.302	1		85.069	1	86.145	0.7374046315	87.734	0.7313559111	90.419	0.7349543089	12.05168929	0.9917593004
500	88.562	1		90.72	1		89.419	1		90.611	1	91.961	0.7332318377	92.526	0.7234099706	92.837	0.7279111806	12.18746274	0.9919535222
600	93.09	1		94.961	1		94.602	1		95.269	1	96.12	0.7319804912	97.937	0.7171768035	92.543	0.7214589957	12.10285594	0.9922946176
700	97.997	1		100.41	1		100.251	1		100.243	1	101.396	0.7335280474	103.484	0.7093285953	95.098	0.7131378961	11.95113345	0.9919403809
800	107.072	1		109.21	1		108.767	1		108.851	1	110.755	0.7232491011	112.408	0.6995073327	94.026	0.7046017334	11.82495344	0.9923469388
900	113.485	1		115.843	1		114.567	1		114.809	1	117.079	0.7170051391	118.863	0.6922238576	94.483	0.697316327	12.2990591	0.9921047816
1000	119.17	1		121.634	1		120.758	1		121.233	1	123.205	0.7112163985	125.158	0.6867363786	94.076	0.6916660247	11.34901514	0.9920289488
1100	126.087	1		128.31	1		127.457	1		126.966	1	128.955	0.696598705	130.456	0.6799454858	94.619	0.6182692931	11.89475207	0.9926547744
1200	132.2	1		134.857	1		133.232	1		133.165	1	135.164	0.6910815075	136.996	0.6744940391	95.235	0.6798286637	11.69630899	0.9922821154
1300	138.935	1		141.482	1		140.468	1		140.331	1	143.323	0.6894134143	144.395	0.6708143861	97.391	0.6757961586	11.91291287	0.9926248197
1400	145.184	1		146.976	1		145.764	1		145.189	1	148.54	0.6775609087	149.568	0.6651188897	95.694	0.6703983019	11.58997542	0.9930342521
1500	150.243	1		153.506	1		152.797	1		152.505	1	157.116	0.6862130117	155.486	0.6599596373	96.731	0.6652741514	11.69390598	0.9929665627
1600	157.759	1		159.597	1		158.18	1		158.163	1	160.868	0.685171386	162.173	0.6556345518	97.531	0.6602584958	11.92529062	0.992481868
1700	163.583	1		165.272	1		163.346	1		163.529	1	165.543	0.6800794624	167.344	0.6501512749	96.419	0.6566395585	11.76605954	0.9923859534
1800	168.773	1		170.448	1		169.262	1		169.937	1	172.4	0.677638191	172.874	0.6475571278	96.864	0.6534113172	11.85081567	0.9920613079
1900	175.081	0.3950953678	177.129	1		174.987	1		175.42	1	178.7	0.674499407	178.795	0.6429035569	96.616	0.6486527214	11.97186243	0.9918528961
2000	181.272	1		183.554	1		181.545	1		181.336	1	184.211	0.6762087912	185.243	0.6383126441	97.907	0.6438860909	13.22904459	0.9912186634
2100	188.323	1		189.548	1		187.794	1		187.744	1	192.528	0.6747963019	192.044	0.6349450429	98.353	0.6415142462	13.54209395	0.9905003167
2200	193.697	1		195.073	1		193.894	1		193.935	1	196.915	0.6700051223	197.206	0.6310960541	97.687	0.6373588809	13.56615281	0.990204321
2300	199.949	0.7402597403	200.589	1		199.343	1		198.043	1	202.39	0.6675243301	202.338	0.6277626333	99.684	0.6919021442	14.24947829	0.9896764661
2400	203.738	0.5395918367	206.209	1		204.351	1		204.026	1	208.447	0.653466777	208.794	0.6241436706	99.312	0.6317162644	15.40564951	0.9893980268
2500	211.893	0.6529257296	213.338	1		212.584	1		211.809	1	215.731	0.65090093	217.238	0.6221543254	100.897	0.6368419572	15.05833837	0.9893586373
2600	218.969	0.6489003118	221.494	1		219.175	1		219.308	1	224.496	0.6505714156	224.018	0.6180984434	100.487	0.6251136478	15.69744747	0.9888643409
2700	227.514	0.6450398672	230.024	1		227.457	1		227.907	1	232.574	0.642175376	232.796	0.6171661092	100.481	0.587113597	15.48428269	0.9889378589
2800	236.503	0.622425541	238.902	1		236.032	1		234.932	1	241.87	0.6389460125	241.68	0.6109510086	102.245	0.6182180431	16.42726564	0.9887993678
2900	242.886	0.6243657749	246.493	1		243.306	1		243.273	1	247.501	0.642456734	249.829	0.6067831187	102.575	0.6139661017	16.03603247	0.9891979476
3000	250.167	0.6137154792	254.826	1		250.764	1		251.514	1	256.185	0.6416711027	257.74	0.6020769672	103.198	0.6092708988	15.85344451	0.9891470524
3100	258.26	0.6146064232	262.061	1		258.896	1		258.538	1	263.495	0.6343839942	264.739	0.5993275102	102.014	0.6070569862	15.94282331	0.9889432844
3200	266.989	0.6226996688	271.416	1		267.471	1		267.321	1	272.875	0.631708907	273.999	0.5949428752	104.353	0.6027622543	15.50587404	0.9892317922
3300	276.893	0.6189821183	279.415	1		275.278	1		274.762	1	281.647	0.6259172568	282.052	0.5917829155	103.282	0.5993550564	15.62971096	0.989145291
3400	284.39	0.6183330515	288.165	1		283.886	1		283.569	1	289.023	0.6242858231	291.262	0.5876092545	105.527	0.5948112445	15.73529805	0.98915469
3500	291.937	0.6095285093	295.339	1		292.01	1		291.26	1	296.599	0.6099456171	298.815	0.5849635153	104.761	0.5928886638	15.71249527	0.9893586162
3600	300.918	0.607339531	304.122	1		299.743	1		300.418	1	305.231	0.610256273	307.934	0.5812597976	105.35	0.58464257	15.89119098	0.9896745838
3700	309.78	0.6037498792	313.179	1		308.3	1		307.367	1	312.484	0.6053205446	315.903	0.5777431097	105.599	0.5855366787	15.27572689	0.9898937433
3800	317.19	0.6077431097	321.165	1		317.858	1		316.5	1	323.869	0.6021247285	325.637	0.5770559874	105.167	0.6018283279	15.18184636	0.9897767638
3900	324.972	0.6029407016	329.069	1		323.491	1		323.349	1	328.028	0.5967479944	331.939	0.5747733677	107.715	0.582121105	15.29242842	0.9897567583
4000	331.946	0.601915542	335.527	1		330.424	1		330.474	1	336.412	0.5885689916	341.182	0.5721211227	107.67	0.5804321447	15.48127601	0.9898999749
4100	340.095	0.6005204461	342.76	1		337.806	1		337.531	1	342.928	0.5893744305	347.143	0.5694365282	108.111	0.5774331146	15.70110589	0.9900253849
4200	348.154	0.5908008842	351.201	1		346.122	1		345.447	1	350.61	0.5895460608	355.137	0.5671120112	107.499	0.575166561	15.23536744	0.9900373431
4300	356.119	0.5893944426	359.209	1		353.405	1		353.263	1	361.159	0.587519119	363.587	0.5636734852	108.116	0.5715116655	15.24980727	0.9900490183
4400	365.875	0.5925514453	367.258	1		362.2	1		360.833	1	364.831	0.5840461582	370.596	0.5611974669	108.399	0.569794314	15.40733498	0.9900866256
4500	369.24	0.5928987561	373.374	1		366.621	1		365.387	1	372.6	0.5839109976	377.139	0.5589312948	110.939	0.5671000329	14.80278807	0.9903596443
4600	377.279	0.5860433354	380.665	1		375.153	1		374.245	1	380.316	0.5821061265	384.476	0.5558415048	109.771	0.5634614421	15.12483637	0.9904387245
4700	383.973	0.5867828814	387.819	1		381.403	1		380.853	1	385.399	0.5785506537	391.843	0.5528906357	109.025	0.5606685734	14.95057898	0.9904145111
4800	393.714	0.5844083423	396.847	1		390.669	1		390.094	1	395.942	0.5707953583	400.783	0.5473633402	111.94	0.5579679531	14.7489558	0.9903666245
4900	401.463	0.5788102271	405.88	0.5398297791	399.818	1		398.501	1	406.314	0.571111702	410.422	0.5479191568	112.725	0.5560245147	14.70299877	0.9907212776
5000	409.337	0.5776591294	413.561	0.5875079669	411.55	1		411.533	1	416.871	0.5685095091	420.597	0.5460873826	111.285	0.5541031618	14.63014372	0.9905042608
5100	415.932	0.576898762	419.862	0.6918441598	413.217	1		413.042	1	419.888	0.5634651775	424.895	0.5452847531	111.796	0.5531901099	14.47208457	0.9912351656
5200	423.436	0.5769689319	426.969	0.6992924091	419.591	1		419.041	1	426.537	0.560010995	429.994	0.5439224712	112.141	0.551886154	14.44364944	0.9906108327
5300	428.689	0.5738056897	433.211	0.3994239078	426.715	1		426.524	1	432.453	0.5588022342	437.356	0.5420870159	112.421	0.5496585253	14.29770031	0.9909606396
5400	440.876	0.5763811498	440.827	0.4847328244	433.74	1		433.315	1	438.628	0.5630509923	445.027	0.5399312102	114.085	0.5475210392	14.71195631	0.9908774219
5500	444.397	0.5706988503	449.218	0.459515214	442.281	1		442.364	1	449.06	0.5582656	453.387	0.5377533478	115.233	0.5453255388	14.63390372	0.9909922459
5600	449.71	0.5742570056	455.567	0.5211139868	448.755	1		447.664	1	455.832	0.5516266879	459.343	0.5362518556	113.728	0.5442517813	14.43477838	0.9910091405
5700	457.223	0.5713059793	462.8	0.5297532656	457.93	1		460.013	1	467.034	0.5538357297	468.228	0.5344480639	112.132	0.5419185823	14.46949571	0.9909743168
5800	464.278	0.5601620242	468.541	0.5426541976	464.337	1		464.104	1	467.134	0.5547355173	473.279	0.5340216944	114.661	0.5585934399	14.2512146	0.9910099529
5900	471.447	0.5566346359	475.474	0.5405293482	471.087	1		470.67	1	474.95	0.5466469823	479.276	0.5328557353	114.814	0.5405387752	14.40637825	0.9913380391
6000	478.095	0.5622808259	482.231	0.5469877834	478.378	1		477.936	1	481.682	0.5588026346	485.699	0.5318367193	116.176	0.5397104229	13.91500042	0.9912588948
6100	484.62	0.5538587381	489.222	0.5544235833	484.644	1		484.602	1	489.724	0.5512111544	493.612	0.5306160591	114.059	0.5386062118	14.52334298	0.9909633641
6200	492.735	0.5553146656	495.672	0.5663518391	491.343	1		491.635	1	495.473	0.5399993085	499.215	0.5307149413	116.106	0.5385435469	14.2381253	0.9912940876
6300	498.876	0.5546160912	503.296	0.5629439743	497.301	1		497.843	1	500.248	0.5432380084	506.263	0.5294843442	115.557	0.5374609536	14.0247141	0.9915495642
6400	506.233	0.5534171572	510.937	0.5726449482	505.192	1		505.75	1	507.083	0.5472811447	513.223	0.5284969803	115.583	0.5361683177	14.18800833	0.991525159
6500	512.666	0.5478429639	518.444	0.5804969343	512.317	1		512.242	1	517.518	0.5432093166	521.809	0.5275113734	115.278	0.5349548589	13.91029528	0.9915305692
6600	524.765	0.5562350727	526.719	0.580585875	521.616	1		523.057	1	524.579	0.5404403088	530.171	0.5255924267	116.977	0.5334729731	14.2658571	0.9913118586
6700	531.494	0.5448294733	536.501	0.604771149	530.815	1		530.765	1	535.945	0.5439799266	539.062	0.5238827887	118.42	0.531328773	14.0640406	0.9915101337
6800	544.651	0.5414151424	548.867	0.5898558107	544.713	1		543.905	1	551.743	0.5381087764	554.781	0.5233370392	120.65	0.5312106237	14.30697196	0.9916107711
6900	553.475	0.5523090127	559.141	0.5648954928	553.938	1		552.405	1	557.968	0.540284564	561.11	0.5221041394	120.08	0.547406063	14.34125531	0.9913105399
7000	561.093	0.5518318096	566.374	0.5630978677	561.221	1		561.337	1	564.467	0.5356836619	570.917	0.5204090955	119.263	0.5027550085	15.03171716	0.9915455241
7100	568.928	0.5551855559	572.848	0.5600985264	567.537	1		567.095	1	569.875	0.5404693839	580.412	0.5194600289	120.777	0.5276006567	14.30980846	0.9915052443
7200	576.048	0.5551975754	579.824	0.5533743148	574.545	0.7762810721	572.778	1	577.369	0.5294090139	588.853	0.518010543	121.41	0.5259714437	13.72473301	0.991610269
7300	582.9	0.5501855485	588.43	0.5514915933	581.861	1		580.961	1	585.272	0.5382375455	595.027	0.5167027529	121.115	0.5242420828	13.95289958	0.9919735905
7400	590.453	0.5538319438	597.438	0.5497147879	590.102	0.5368663594	590.677	1	592.498	0.5253060954	603.097	0.5145069407	123.309	0.522033172	14.09294604	0.9916706505
7500	600.338	0.5402146853	607.262	0.5472310308	600.551	1		599.617	1	604.339	0.5319855114	614.408	0.51236502	123.45	0.5340027248	14.1353878	0.9916061458
7600	610.941	0.5458630203	618.288	0.5426076316	611.691	1		611.783	1	613.196	0.519468587	626.299	0.5110799235	125.209	0.5163206496	14.20418394	0.9916110838
7700	622.819	0.5400756612	625.277	0.5446020164	618.783	0.6719216899	620.641	1	631.611	0.5277773659	635.599	0.5098873366	124.679	0.517482991	13.7894857	0.9921521977
7800	628.469	0.545586508	634.561	0.543605459	628.607	0.6211583748	627.373	1	636.011	0.517329497	643.185	0.5083854215	125.303	0.5247998558	13.97253412	0.9922919034
7900	638.565	0.5425938922	645.35	0.5337344752	637.989	0.5396453342	637.581	1	647.502	0.5165804148	653.494	0.5066553684	127.118	0.5296633957	14.50247876	0.9921119992
8000	647.22	0.5432144459	654.683	0.5341315018	645.43	0.5354494305	646.505	1	656.893	0.5135283957	663.983	0.5048776433	126.683	0.5128461313	14.0514496	0.9920811169
8100	655.867	0.5198028208	662.488	0.5239334297	654.813	0.5320983465	654.346	1	667.583	0.500162046	671.779	0.5053999792	126.203	0.478535677	13.50445925	0.992174994
8200	664.773	0.5295736402	671.572	0.5258405856	662.829	0.5643434768	664.82	1	676.621	0.4954161967	678.634	0.5039428861	127.884	0.5115058625	14.15063335	0.9921403673
8300	673.127	0.5318118501	680.547	0.5232380249	674.461	0.5641546198	674.086	1	684.657	0.4943177502	690.116	0.5021284558	129.784	0.5122175076	14.19036927	0.99195632
8400	682.228	0.5313087476	687.599	0.523516043	679.736	0.56103887	680.786	1	689.307	0.4945014647	696.497	0.5006565697	129.679	0.5084198863	13.37172667	0.9923695179
8500	699.882	0.5210086613	697.393	0.5166802116	692.66	0.5564673747	693.601	1	703.522	0.4914190737	707.417	0.4997159067	131.127	0.5073367894	13.46354985	0.9923254217
8600	696.001	0.5213518107	703.796	0.5181337226	696.393	0.5566034428	699.167	1	705.76	0.4931876316	714.444	0.499440382	129.07	0.507118191	13.54338342	0.9925636389
8700	707.309	0.5158770891	711.611	0.5129804169	705.267	0.555580144	705.833	1	714.138	0.4929867827	720.744	0.4983499572	130.202	0.5225329114	13.87623312	0.9925276493
8800	712.995	0.5170375196	721.085	0.5115374993	712.35	0.5479120698	714.408	1	724.762	0.4921759619	732.13	0.497636974	131.794	0.5052494134	13.6676521	0.9924610953
8900	721.861	0.5162093169	727.843	0.5121938782	719.199	0.5491433513	719.874	1	729.953	0.4899589345	737.986	0.4960895891	130.066	0.5038020578	13.76777849	0.9923273657
9000	728.703	0.5152963813	734.676	0.5132991634	727.698	0.5442740019	730.348	1	734.786	0.4893391318	745.071	0.4952944253	129.725	0.509376756	13.7724765	0.9926146731
9100	735.354	0.5145769291	743.059	0.5092660901	734.848	0.5389855388	735.539	1	743.085	0.4882816433	754.181	0.4948822907	131.914	0.4841024242	13.62605643	0.9926870868
9200	741.826	0.5131499871	749.366	0.5101035394	742.972	0.5402649468	742.214	1	751.81	0.4869811164	762.16	0.4937778924	130.315	0.5013107201	13.38081449	0.9924487343
9300	750.274	0.5125896493	756.857	0.5039176248	750.363	0.519824786	750.463	1	759.451	0.4856162489	768.99	0.4927864449	133.977	0.5006132453	13.6399678	0.9926271395
9400	759.027	0.4994297507	766.407	0.5106626002	757.821	0.5178479959	757.408	1	767.771	0.4850988831	776.8	0.4921213022	133.363	0.4998159158	13.42141121	0.9927773027
9500	765.319	0.5031089508	772.839	0.5106590705	766.27	0.5092631563	766.395	1	773.525	0.4866301619	785.752	0.4910138464	134.615	0.4986443223	13.20989137	0.9923273657
9600	773.05	0.4994568427	781.739	0.5065686218	773.553	0.5238469223	773.561	1	783.39	0.482431345	791.589	0.4900515388	133.75	0.4973939317	13.01654337	0.9924487343
9700	783.044	0.4909913482	789.005	0.5104317691	781.385	0.5137519557	782.16	1	790.19	0.4819919929	800.2	0.4892558885	136.598	0.5056432321	13.25245006	0.9926271395
9800	790.913	0.4952252551	796.554	0.5141895838	788.985	0.5184839233	790.518	1	795.706	0.4819265081	808.249	0.4883082044	136.642	0.5067446944	12.82454698	0.9925276493
9900	799.36	0.4951609234	807.72	0.5132119187	802.317	0.5180656934	798.842	1	810.523	0.4801872842	819.147	0.4872045388	136.617	0.4949403761	12.91979842	0.9926146731
10000	807.113	0.4997215331	813.594	0.5117422786	806.383	0.5114700445	808.191	1	814.138	0.4788924656	822.856	0.4864624861	136.571	0.4928917303	12.86083109	0.9927773027

==> fast_data/hdd_alpha_bw.csv <==
read_size_bytes num_reads time_seconds
4096 1000 18.371356
4096 1000 18.354530
4096 1000 18.321050
8192 1000 18.282864
8192 1000 18.271293
8192 1000 18.257582
16384 1000 18.447829
16384 1000 18.422699
16384 1000 18.430853
32768 1000 18.147464
32768 1000 18.155646
32768 1000 18.169065
65536 1000 18.762338
65536 1000 18.759119
65536 1000 18.720361
131072 1000 18.719558
131072 1000 18.686067
131072 1000 18.677575
262144 1000 21.103554
262144 1000 21.161664
262144 1000 21.128176
524288 1000 22.663137
524288 1000 22.668260
524288 1000 22.671122
1048576 1000 26.024165
1048576 1000 26.015637
1048576 1000 25.998791
2097152 1000 32.524952
2097152 1000 32.524699
2097152 1000 32.499457
4194304 1000 46.464327
4194304 1000 46.417123
4194304 1000 46.458467
8388608 1000 73.745375
8388608 1000 73.719918
8388608 1000 73.744458
16777216 1000 125.574475
16777216 1000 125.532081
16777216 1000 125.531309
33554432 1000 228.533486
33554432 1000 228.515544
33554432 1000 228.530965
67108864 1000 433.107581
67108864 1000 433.124932
67108864 1000 433.114249
134217728 1000 840.573341
134217728 1000 840.565706
134217728 1000 840.555885
268435456 1000 1657.828862
268435456 1000 1657.761627
268435456 1000 1657.786111
536870912 1000 3281.725971
536870912 1000 3281.385621
536870912 1000 3281.478889
1073741824 1000 6592.768764
1073741824 1000 6593.080511
1073741824 1000 6593.017322


==> fast_data/inter_hdd.csv <==
round	betrfs_time	betrfs_layout	btrfs_time	btrfs_layout	ext4_time	ext4_layout	f2fs_time	f2fs_layout	xfs_time	xfs_layout	zfs_time	zfs_layout
0	34.22951198	0.9984762563	32.27333999	0.9946646348	65.67550755	0.9343103378	89.08572316	0.8656912927	94.56456256	0.9883994027	65.1741662	0.9374404108
5	34.49430585	0.9984480654	41.3920598	0.9918701938	89.08165383	0.934429036	185.0895429	0.8523198839	110.7720141	0.9785918869	94.95900989	0.9371650942
10	34.72010708	0.9984701053	61.18723536	0.9877639107	116.1739383	0.9338230657	243.0938485	0.8665353634	140.7890899	0.972222147	116.481519	0.937103934
15	36.01687837	0.998370172	79.64385295	0.9829218419	137.8596234	0.9337314498	155.9262435	0.8655645677	158.0831785	0.9678107015	134.8764977	0.9368724888
20	35.81222415	0.9983244107	105.8419743	0.9776133051	154.9030182	0.9337484604	242.7627797	0.8675842899	162.2531037	0.9653610746	155.9370985	0.9367922168
25	34.1526711	0.9985389804	106.7511196	0.9791781333	172.9054058	0.9336099436	246.6624813	0.8666581117	164.2077968	0.9637323476	172.9725084	0.9365260743
30	34.15246487	0.998467116	141.1672425	0.9734126727	197.4741285	0.9333610834	225.8346076	0.8682102785	161.4252248	0.9624741002	193.5101433	0.9362994409
35	34.24487758	0.9984793745	168.416213	0.9693953146	219.7772441	0.9332681652	261.9139442	0.8708536482	160.3841953	0.9614082099	219.8474617	0.9362596891
40	34.16514301	0.9984897045	190.2769237	0.9658622827	243.2423544	0.9332092396	319.78108	0.8648793805	158.9413614	0.9597294355	235.7553089	0.9361917222
45	34.18776894	0.9984634566	212.9872632	0.9627243867	263.8699973	0.9331324189	345.8716993	0.8673663471	159.2415392	0.9574647089	293.219681	0.9354817277
50	34.19451785	0.9984987031	227.4017124	0.9598896016	286.55669	0.9329074864	410.951684	0.8668908465	161.191627	0.9550325414	315.3881557	0.9353057566
55	35.57332253	0.998222644	244.6834197	0.9576590972	308.5536327	0.9329259118	390.1941247	0.8707768842	165.5090311	0.9535331593	308.4205101	0.9356161517
60	33.48747158	0.9985152517	258.9756348	0.9563318737	331.8569582	0.9328671795	537.0361145	0.8660242711	170.8868651	0.9509676802	334.3089597	0.9352994175
65	33.55696559	0.9984804224	277.6410048	0.9556922284	352.1232665	0.9326881496	481.4785442	0.8683576154	175.562536	0.9484620323	381.9840789	0.9346083854
70	33.95864844	0.9984838091	283.8367739	0.9552082571	374.2054281	0.9327205058	455.7809587	0.8704555061	178.2275307	0.9459333047	380.097101	0.9347145042
75	33.36983585	0.998502207	297.4877706	0.9551472382	399.5930309	0.9325945139	512.8658803	0.8675851231	181.9169648	0.9436236364	401.3191357	0.9336841948
80	7.581532717	0.9947178181	308.4720056	0.9544974706	422.3224158	0.9325312559	583.3817837	0.8687539041	186.2574534	0.9416028343	416.6174071	0.9337845317
85	34.92628431	0.9983731336	319.718297	0.9545625307	449.992497	0.9324320794	590.6755874	0.8686992834	188.5506935	0.9392942978	465.4051514	0.9299033683
90	7.635184288	0.994981748	329.7535813	0.9542140195	470.7770171	0.9322183511	631.6863885	0.8689388547	191.4207213	0.9369325204	498.8496077	0.9335546521
95	30.30997801	0.9986911939	339.6715043	0.9541675044	498.0773435	0.9322298383	702.919574	0.8681465698	194.480731	0.9348374526	546.0646517	0.9283804972
100	5.398509741	0.9911305318	339.6715043	0.9541675044	498.0773435	0.9322298383	702.919574	0.8681465698	194.480731	0.9348374526	546.0646517	0.9283804972

==> fast_data/inter_ssd.csv <==
round	betrfs_time	betrfs_layout	btrfs_time	btrfs_layout	ext4_time	ext4_layout	f2fs_time	f2fs_layout	xfs_time	xfs_layout	zfs_time	zfs_layout
0	21.58911347	0.9984310623	12.5660584	0.9946329415	18.13691998	0.9344969825	24.11545634	0.8725018703	15.35109138	0.9889061116	17.51225877	0.9374348149
5	21.96818066	0.9984121867	12.97536302	0.9912438492	16.27623081	0.9338148372	33.10691166	0.8699573961	15.66068864	0.9800778695	17.3979218	0.9369862306
10	21.85254335	0.9984421002	13.62591767	0.9861881941	17.50965118	0.9339150367	21.74613833	0.8719711376	15.93365836	0.9740542843	29.0958097	0.9368908187
15	21.46131778	0.9984304675	14.37270427	0.9832975587	17.55026531	0.9338203096	90.35853577	0.8702847673	16.12773633	0.9700931138	19.89944744	0.9366121985
20	22.46172023	0.9983017748	14.85462785	0.9787981534	16.41443491	0.9337663075	21.60450983	0.8721037472	16.23485303	0.9672385741	18.99530172	0.9365083727
25	22.3396368	0.998312706	15.22088408	0.9749368733	17.34743333	0.9337130871	190.5756574	0.8676186794	16.31110406	0.9649956871	19.89246726	0.9363561702
30	21.85979319	0.9983406225	15.07881999	0.9713775759	18.642452	0.9334770774	22.00445199	0.872079926	16.45172119	0.9631243469	19.9214077	0.9361654291
35	21.92975068	0.998331114	15.53923798	0.967229357	16.46914625	0.9334743144	159.8885961	0.8678788259	16.34725785	0.9621587473	19.87399173	0.9358476927
40	22.25537014	0.9982113149	18.42872596	0.9635263336	18.2969439	0.9333364569	22.65289569	0.8718215119	17.92889977	0.9606189216	19.88915205	0.9357051785
45	21.83915377	0.9985303396	17.57246947	0.9604622014	77.8428793	0.933290987	23.38262773	0.8706284257	17.84705162	0.9583799233	19.87423086	0.9358434603
50	21.42663622	0.9983289911	17.37929392	0.9598150828	17.57261753	0.9331211712	23.42784977	0.8714221043	18.68967247	0.9559678677	19.36271358	0.9358291174
55	21.05698228	0.9984236672	16.59877896	0.9593625418	18.29663849	0.9330283049	23.32423019	0.8718184505	18.83642268	0.9532964578	18.5200479	0.9354375144
60	20.8182826	0.998262495	16.20899367	0.9578519246	18.37868309	0.9329310542	79.37846351	0.8600833423	17.42529392	0.9511598101	19.8446002	0.9353956508
65	22.00844765	0.9983638549	73.12312651	0.9571907786	16.5927732	0.9328148216	21.79104567	0.8720712099	78.95246124	0.9487584941	19.93887115	0.9352124163
70	20.91610456	0.9983066662	75.56470871	0.9562918789	17.60354233	0.9328256339	30.22232747	0.858509923	18.92338085	0.9462065418	60.26321173	0.9351376338
75	21.83752418	0.9984853021	17.32351828	0.9555066857	17.46575642	0.932733729	151.2355592	0.8553264753	17.12130308	0.943328345	19.88608551	0.9351382853
80	20.68490505	0.998571841	16.58756447	0.9548035881	18.59505749	0.9325409089	23.64790773	0.8703548678	17.36147141	0.9424487118	29.7342906	0.9346880924
85	21.6649549	0.9984871906	17.60734844	0.9546868282	16.67797971	0.9325120152	24.29923534	0.8720002303	18.93749738	0.940067895	19.87339568	0.9343080646
90	21.3424468	0.9984564194	77.63452625	0.9543151479	18.32002997	0.9323949423	23.89787316	0.8675711154	19.20598555	0.9369361158	19.37149715	0.9344660214
95	20.55480886	0.9986087124	18.01288605	0.9543052016	79.77853465	0.9324080081	22.64793611	0.8721047621	18.43745303	0.9348868439	18.58821964	0.9343754135
100	21.78142357	0.9984950859	18.01288605	0.9543052016	79.77853465	0.9324080081	22.64793611	0.8675711154	18.43745303	0.9348868439	18.58821964	0.9343754135

==> fast_data/intra_hdd.csv <==
round betrfs_time betrfs_layout btrfs_time btrfs_layout ext4_time ext4_layout f2fs_time f2fs_layout xfs_time xfs_layout zfs_time zfs_layout
0 43.1060791 0.999 60.34898758 1  89.65110779 0.9845201238 32.74703026 0.9692780338 9.667158127 0.998447205 17.3869133 0.963190184
1 8.919000626 0.999 60.73689461 0.9707692308 55.04202843 0.9679878049 45.99905014 0.9546142209 40.22288322 0.9694189602 129.4798851 0.9660493827
2 47.93095589 1.000 63.96794319 0.9560606061 46.2269783 0.9534534535 46.35691643 0.9403874814 48.74610901 0.9548192771 115.2119637 0.9660493827
3 44.92592812 0.999 58.17914009 0.9417910448 54.67581749 0.9393491124 45.6199646 0.9265785609 40.84706306 0.940652819 76.73597336 0.9660493827
4 41.36896133 1.000 11.86418533 0.9279411765 89.5049572 0.9123563218 45.31908035 0.9131693198 41.42689705 0.9269005848 87.00108528 0.9660493827
5 41.39208794 1.000 11.936903 0.9144927536 63.74907494 0.8994334278 28.66792679 0.9001426534 41.71490669 0.9135446686 99.06101227 0.9660493827
6 9.442090988 1.000 12.27498055 0.9014285714 68.28284264 0.8868715084 28.52296829 0.8874824191 42.54603386 0.9005681818 82.47995377 0.9670781893
7 76.02405548 1.000 12.16197014 0.8887323944 118.680954 0.8746556474 45.08185387 0.8751733703 42.69099236 0.8879551821 86.14802361 0.9660493827
8 43.0932045 1.000 12.50720024 0.8763888889 61.22899055 0.8627717391 44.71993446 0.8632010944 43.05696487 0.8756906077 94.03204918 0.9660493827
9 35.91895103 0.999 12.59207726 0.8643835616 78.0518055 0.8512064343 28.06591988 0.8515519568 51.74303055 0.863760218 87.48006821 0.9660493827
10 60.5340004 1.000 39.25299644 0.8527027027 111.9759083 0.8399470899 44.54898834 0.8402130493 44.66915131 0.8521505376 141.972065 0.9670781893
11 53.34806442 1.000 40.46916962 0.8413333333 120.7811832 0.8289817232 27.85110474 0.8291721419 52.81281471 0.8408488064 140.5348778 0.9660493827
12 10.0710392 1.000 19.74201202 0.8302631579 71.95496559 0.8182989691 52.65784264 0.8184176394 60.39214134 0.8298429319 156.0800076 0.9660493827
13 70.98698616 1.000 39.05892372 0.8194805195 63.31396103 0.8078880407 77.55303383 0.8079385403 53.47394943 0.819121447 108.7899208 0.9660493827
14 39.33215141 1.000 41.69797897 0.808974359 80.33299446 0.7977386935 94.16294098 0.7977243995 60.97197533 0.8086734694 102.2338867 0.9660493827
15 45.39203644 0.999 42.64807701 0.7987341772 74.63598251 0.7878411911 69.50211525 0.7877652934 44.95882988 0.798488665 20.85018158 0.9660493827
16 47.38903046 1.000 41.95618629 0.78875  90.29889107 0.7781862745 43.87187958 0.7780517879 46.65803909 0.7885572139 99.09796715 0.9660493827
17 43.32304001 1.000 27.80485153 0.7790123457 132.7619553 0.7687651332 69.0331459 0.7685749086 69.22721863 0.7788697789 134.4361305 0.9660493827
18 29.50906754 1.000 37.59407997 0.7695121951 76.14707947 0.759569378 93.91999245 0.7593261131 69.51594353 0.7694174757 70.09911537 0.9660493827
19 48.5200882 1.000 42.6440239 0.7602409639 77.19683647 0.7505910165 69.21601295 0.7502972652 61.47384644 0.7601918465 75.2658844 0.9670781893
20 43.29800606 1.000 41.41402245 0.7511904762 78.00912857 0.7418224299 93.57690811 0.741480611 62.12711334 0.7511848341 110.1469994 0.9660493827
21 54.92091179 0.999 39.40296173 0.7423529412 86.24005318 0.733256351 93.63079071 0.7328687573 72.91507721 0.7337962963 85.56199074 0.9660493827
22 41.43619537 1.000 39.80016708 0.7337209302 137.8951073 0.7248858447 102.8151512 0.7244546498 74.36680794 0.7254004577 94.16294098 0.9660493827
23 55.79996109 1.000 35.95614433 0.7252873563 145.840168 0.7167042889 94.22016144 0.7162315551 74.08595085 0.7171945701 116.6238785 0.9660493827
24 72.41511345 1.000 46.38600349 0.7170454545 129.6441555 0.7087053571 101.7160416 0.7081930415 74.52988625 0.7091722595 101.2129784 0.9660493827
25 45.32504082 1.000 60.54019928 0.708988764 138.4470463 0.7008830022 101.5970707 0.7003329634 96.20094299 0.7013274336 129.0171146 0.9660493827
26 80.06906509 1.000 68.55201721 0.7011111111 147.685051 0.693231441 84.99312401 0.6926454446 75.03604889 0.693654267 104.1779518 0.9660493827
27 47.89400101 0.999 25.36296844 0.6934065934 89.66302872 0.6857451404 101.5920639 0.6851248643 76.53188705 0.6861471861 151.6110897 0.9670781893
28 94.06805038 1.000 68.43590736 0.6858695652 132.7497959 0.6784188034 84.8031044 0.6777658432 81.59804344 0.6788008565 91.46809578 0.9660493827
29 60.65487862 1.000 86.30013466 0.6784946237 81.80308342 0.6712473573 118.0279255 0.6705632306 93.77884865 0.6716101695 101.5510559 0.9660493827
30 68.20392609 1.000 81.7360878 0.6712765957 75.59704781 0.6642259414 106.495142 0.6635120925 77.76212692 0.6645702306 122.3099232 0.9670781893
31 48.80905151 1.000 88.11497688 0.6642105263 133.6610317 0.6573498965 84.5310688 0.6566077003 107.7368259 0.6576763485 109.0610027 0.9660493827
32 45.28307915 1.000 51.45406723 0.6572916667 133.8250637 0.6506147541 87.10289001 0.6498455201 92.82398224 0.6509240246 109.9789143 0.9660493827
33 57.41000175 0.999 89.33997154 0.6505154639 75.63591003 0.6440162272 70.38116455 0.6432212029 81.13694191 0.6443089431 141.217947 0.9674922601
34 50.25410652 1.000 93.94311905 0.6432212029 76.02906227 0.6375502008 70.14894485 0.6367305752 108.2890034 0.6378269618 144.1438198 0.9674922601
35 47.20807076 1.000 90.97409248 0.6367305752 117.0740128 0.6312127237 70.71900368 0.6303696304 79.35404778 0.6314741036 256.3729286 0.9667182663
36 86.22407913 1.000 50.15587807 0.6303696304 77.56114006 0.625  88.52005005 0.6241345203 79.62417603 0.6252465483 180.7689667 0.9674922601
37 84.81287956 1.000 97.53417969 0.6252465483 117.8131104 0.6189083821 87.46290207 0.6180215475 80.26695251 0.619140625 172.8801727 0.9674922601
38 39.57295418 0.997 96.92502022 0.619140625 78.05585861 0.6129343629 148.1990814 0.6120271581 80.80792427 0.6131528046 89.80703354 0.9667182663
39 40.52495956 1.000 82.34000206 0.6125603865 109.4851494 0.6070745698 132.4532032 0.6061479347 81.21705055 0.6072796935 132.7669621 0.9674922601
40 106.7020893 0.999 101.3159752 0.6049618321 79.75196838 0.6013257576 147.8688717 0.6003805899 105.9730053 0.6015180266 88.46282959 0.9667182663
41 90.24691582 0.999 85.04796028 0.6015180266 94.3479538 0.595684803 132.4820518 0.5947219604 99.90215302 0.5958646617 193.5110092 0.9667182663
42 49.17597771 0.999 98.05798531 0.5953051643 126.8520355 0.5901486989 132.7838898 0.5891690009 82.07511902 0.5903165736 114.4850254 0.9674922601
43 57.13796616 0.999 102.8389931 0.5903165736 81.22396469 0.5847145488 132.4779987 0.5837187789 127.8688908 0.5848708487 183.2690239 0.9667182663
44 42.0460701 1.000 95.85189819 0.5843317972 164.0589237 0.579379562 103.1110287 0.5783684693 90.96217155 0.5795246801 79.87594604 0.9667182663
45 91.74084663 0.999 84.69200134 0.5795246801 144.3178654 0.5741410488 114.8099899 0.5731153497 91.18890762 0.5737556561 95.81685066 0.9667182663
46 92.99206734 0.999 52.87718773 0.5737556561 81.93087578 0.5689964158 139.7850513 0.5679567957 92.24510193 0.5691202873 83.82582664 0.9674922601
47 50.07195473 0.999 98.22893143 0.5691202873 190.9527779 0.5639431616 139.8398876 0.5628902765 92.58008003 0.5640569395 181.6120148 0.9667182663
48 50.76694489 0.999 104.3980122 0.5640569395 82.84807205 0.5589788732 78.17101479 0.557913351 99.77388382 0.5590828924 160.9120369 0.9667182663
49 51.39303207 1.000 103.7230492 0.5590828924 100.099802 0.5536181343 78.11808586 0.5530236635 93.07599068 0.5541958042 83.31799507 0.9667182663
50 44.01493073 0.999 43.20597649 0.5541958042 100.687027 0.5493079585 147.7770805 0.5482189401 121.7429638 0.5493934142 165.4520035 0.9667182663
51 37.48106956 0.999 90.06094933 0.5493934142 77.10599899 0.5445969125 96.48394585 0.5434969854 93.54305267 0.5446735395 169.6660519 0.9667182663
52 68.48287582 0.999 90.69418907 0.5446735395 93.64795685 0.5399659864 146.4691162 0.5388556789 94.02394295 0.5400340716 172.6410389 0.9667182663
53 45.05801201 0.999 88.08708191 0.5400340716 153.2280445 0.5354131535 154.7808647 0.5342929721 117.2809601 0.535472973 69.36907768 0.9667182663
54 61.35606766 1.000 72.0808506 0.535472973 85.9940052 0.5309364548 129.9681664 0.529806885 94.93494034 0.5309882747 60.73498726 0.9674922601
55 47.24502563 0.999 99.43294525 0.5309882747 103.716135 0.5265339967 129.914999 0.5253955037 101.0489464 0.5265780731 120.8291054 0.9674922601
56 124.6089935 0.999 88.51504326 0.5273178808 136.3639832 0.5222039474 158.260107 0.5210569777 109.885931 0.5222405272 59.13305283 0.9674922601
57 52.55007744 0.999 85.11400223 0.522559475 95.22891045 0.5179445351 158.1990719 0.5167895168 95.89099884 0.5179738562 165.6229496 0.9667182663
58 56.90002441 0.999 89.38598633 0.5202922078 95.54886818 0.5137540453 146.780014 0.5117599351 96.27699852 0.5137763371 65.21296501 0.9667182663
59 45.8920002 1.000 100.2030373 0.5161030596 139.2168999 0.5096308186 158.2529545 0.5084609186 191.3089752 0.5096463023 51.7270565 0.9667182663
60 57.30700493 0.999 102.216959 0.5119808307 88.49191666 0.5055732484 158.4098339 0.5043964828 97.27501869 0.5055821372 84.74206924 0.9674922601
61 52.48904228 0.999 90.48509598 0.5079239303 105.7929993 0.5015797788 166.6140556 0.5003965107 102.875948 0.5015822785 47.58405685 0.9682662539
62 46.85306549 0.999 94.09618378 0.5031446541 141.0479546 0.4968701095 166.6219234 0.4964594807 98.16980362 0.4976452119 199.3238926 0.9667182663
63 67.23880768 0.999 96.19498253 0.4988308652 91.50505066 0.4937791602 166.6460037 0.4925839188 134.3798637 0.4937694704 105.8368683 0.9667182663
64 38.77711296 1.000 96.61698341 0.4953632148 116.797924 0.4899691358 166.6588783 0.4887683966 98.76990318 0.4899536321 104.0129662 0.9667182663
65 92.87595749 0.999 89.34688568 0.4911742134 85.96801758 0.4862174579 166.6100025 0.4850115296 98.96302223 0.486196319 216.1109447 0.9677419355
66 47.16801643 0.999 94.32196617 0.4881949733 114.5370007 0.4817905918 144.8690891 0.4813119756 135.0297928 0.4824961948 217.0789242 0.9671215881
67 56.79011345 0.999 95.59297562 0.4841149773 100.95191 0.4788838612 166.5980816 0.477668433 154.1359425 0.4788519637 106.7888737 0.9671215881
68 111.4120483 0.999 104.8719883 0.4797601199 134.7060204 0.4752994012 166.5990353 0.4740796394 99.80392456 0.4752623688 205.4419518 0.9671215881
69 89.49780464 1.000 90.39711952 0.4761904762 151.3381004 0.4717682021 166.5759087 0.4705443699 100.1839638 0.4717261905 223.3960629 0.9671215881
70 128.7550926 0.999 101.3929844 0.474112426 118.9091206 0.4682890855 87.75115013 0.467061436 100.402832 0.4682422452 233.1700325 0.9677419355
71 108.8888645 0.999 104.6020985 0.4692082111 95.16596794 0.4648609078 148.9598751 0.4632892805 121.7861176 0.4648093842 168.4219837 0.9671215881
72 74.30410385 0.999 101.6888618 0.4672011662 217.5569534 0.4614825581 126.1968613 0.4602479942 123.0862141 0.461426492 222.6810455 0.9671215881
73 105.6981087 0.999 99.93195534 0.4627621114 121.9370365 0.4581529582 165.6000614 0.4569152788 102.8370857 0.4577617329 154.1981697 0.9671215881
74 65.73295593 1.000 81.01201057 0.4591690544 104.2220593 0.4548710602 134.3250275 0.4536304817 111.3138199 0.4544802867 230.3831577 0.9677419355
75 121.8421459 0.999 104.7408581 0.4561653599 90.14201164 0.4516358464 143.0010796 0.4503925767 111.8209362 0.4515669516 119.8050976 0.9671215881
76 45.26782036 0.999 102.2810936 0.4532019704 96.60196304 0.4484463277 150.4900455 0.447200567 157.337904 0.4483734088 153.799057 0.9677419355
77 75.78611374 0.999 111.7098331 0.450911641 308.3369732 0.4453015428 158.821106 0.4440534835 112.4119759 0.4452247191 136.8210316 0.9677419355
78 92.03004837 0.999 98.25205803 0.4472222222 105.8549881 0.4422005571 106.1751843 0.4409503843 113.0280495 0.4421199442 224.5020866 0.9677419355
79 66.46203995 1.000 106.2629223 0.4440607735 123.1911182 0.439142462 114.235878 0.4378903539 113.4419441 0.4390581717 235.227108 0.9671215881
80 58.51101875 0.999 100.9659767 0.4417009602 149.075985 0.4361263736 115.1888371 0.4348725017 113.6569977 0.4357388316 147.518158 0.9671215881
81 44.22187805 0.998 112.9598618 0.4389911384 108.9439392 0.4328561691 99.82299805 0.4318959617 114.4220829 0.4330601093 134.1080666 0.9671215881
82 75.97780228 0.996 112.3590469 0.4354293442 108.0951691 0.4302168022 98.6328125 0.4289598912 167.4258709 0.4301221167 200.6511688 0.9677419355
83 78.93109322 0.996 113.8441563 0.4315436242 108.6080074 0.4273216689 166.7180061 0.4260634706 115.0808334 0.4272237197 209.800005 0.9677419355
84 62.56198883 0.998 111.6430759 0.4290473018 117.3560619 0.4244652406 140.3169632 0.4232059021 142.8530216 0.4243641232 136.1861229 0.9671215881
85 48.56491089 0.999 114.9101257 0.4263925729 133.9538097 0.4216467463 145.1039314 0.4203864091 176.5179634 0.4215425532 275.0217915 0.9671215881
86 96.78411484 0.998 105.7500839 0.4239631336 109.2979908 0.4188654354 146.1441517 0.4176042356 158.8890553 0.4187582563 161.0639095 0.9671215881
87 84.20801163 0.996 114.9070263 0.4208115183 110.6128693 0.4161205767 145.8730698 0.4148586456 116.4991856 0.4160104987 117.4600124 0.9677419355
88 55.97901344 0.999 117.7098751 0.4180754226 186.2068176 0.4134114583 145.7929611 0.4121489223 116.9140339 0.4132985658 242.0110703 0.9671215881
89 82.98397064 0.996 111.841917 0.415374677 111.6628647 0.4107373868 128.839016 0.4094743673 209.9578381 0.4106217617 210.3412151 0.9671215881
90 153.2618999 0.996 116.2660122 0.4125560538 112.183094 0.4080976864 145.9879875 0.4068343005 177.4759293 0.407979408 218.4760571 0.9671215881
91 116.8339252 0.996 115.557909 0.4090330789 145.2610493 0.4054916986 129.1739941 0.4042280589 117.9430485 0.405370844 127.2239685 0.9677419355
92 97.89800644 0.998 113.7149334 0.407079646 336.8499279 0.4029187817 145.7371712 0.4016549968 162.9230976 0.4027954257 242.8340912 0.9677419355
93 81.5911293 0.996 117.7101135 0.4041483344 122.3900318 0.4003783102 146.3868618 0.3991144845 160.943985 0.4002525253 219.7771072 0.9677419355
94 67.84391403 0.999 102.0140648 0.4025  121.888876 0.3978696742 146.0559368 0.395859473 155.2050114 0.39625  166.3730145 0.9677419355
95 128.5908222 0.996 112.349987 0.3983890954 114.4990921 0.395392279 146.2528706 0.3941286696 119.2629337 0.3947696139 209.2809677 0.9671215881
96 97.64504433 0.997 119.3130016 0.3967960567 114.1979694 0.3929455446 130.1999092 0.391682185 120.1660633 0.3928128872 148.3259201 0.9671215881
97 93.34993362 0.996 118.803978 0.3937538273 122.895956 0.3905289053 146.8198299 0.3892658853 200.373888 0.3903940887 288.2370949 0.9673913043
98 82.38697052 0.997 119.8120117 0.391965916 189.496994 0.3881418093 146.5818882 0.3868792152 171.2939739 0.3877675841 273.072958 0.9673913043
99 61.61308289 0.998 124.3729591 0.388050694 116.6069508 0.3857837181 146.9991207 0.3840535606 120.6719875 0.3856447689 281.3279629 0.9679089027
100 61.61308289 0.998 124.3729591 0.388050694 116.6069508 0.3857837181 146.9991207 0.3840535606 120.6719875 0.3856447689 281.3279629 0.9679089027


==> fast_data/intra_ssd.csv <==
round betrfs_time btrfs_time ext4_time f2fs_time xfs_time zfs_time
0 12.67313957 13.24701309 13.40293884 12.9840374 11.96408272 22.08518982
1 12.77112961 13.64707947 12.00294495 12.22586632 11.97195053 27.78697014
2 12.93706894 13.59701157 13.12708855 12.31098175 11.68513298 26.24702454
3 12.97903061 13.39793205 13.21911812 12.36605644 11.79790497 25.57420731
4 13.15808296 13.59820366 14.18590546 12.74013519 11.94596291 25.80904961
5 13.2420063 13.66400719 14.10794258 12.0279789 12.30597496 24.94215965
6 13.44013214 15.21086693 14.20378685 14.08195496 13.6051178 24.75309372
7 13.59915733 15.16294479 14.44506645 14.15419579 14.0619278 27.75788307
8 13.66114616 15.23184776 14.71996307 14.6009922 13.90981674 23.93698692
9 13.8361454 15.2990818 14.69111443 14.78981972 14.26410675 27.75502205
10 14.19615746 15.40613174 15.16914368 15.05899429 14.35709 26.49211884
11 14.3020153 15.10906219 15.28692245 15.34605026 14.6241188 30.60293198
12 14.41597939 15.26021957 15.45190811 15.12503624 14.64486122 29.53696251
13 14.58406448 14.89400864 15.65217972 15.40589333 14.82415199 28.5859108
14 14.7550106 15.02394676 15.54989815 15.4979229 14.950037 26.39818192
15 14.89901543 15.55895805 15.67387581 15.49196243 15.12813568 29.86311913
16 15.05684853 15.59782028 15.81192017 15.63191414 15.26904106 24.44291115
17 15.10500908 15.55609703 15.89989662 15.70701599 15.24114609 28.74493599
18 15.17701149 15.39707184 15.9971714 16.03794098 15.50006866 28.99599075
19 15.45286179 15.3260231 16.39509201 15.96593857 15.70391655 23.75817299
20 15.54107666 15.55895805 16.26205444 16.08085632 15.66314697 24.5320797
21 15.72990417 15.73181152 16.28184319 16.17693901 17.8091526 25.10905266
22 15.9869194 15.72203636 16.56198502 16.21603966 16.98517799 24.96814728
23 15.9599781 15.58303833 16.67189598 16.28398895 17.26198196 24.61194992
24 16.26801491 15.71106911 16.51310921 16.50810242 16.59798622 25.32505989
25 16.29805565 15.76113701 16.75081253 16.42394066 18.1889534 24.41382408
26 16.39604568 16.28804207 16.74699783 16.66688919 18.56184006 25.05016327
27 16.58582687 16.30783081 16.85094833 16.61992073 18.15700531 24.33896065
28 16.75200462 16.55006409 17.11010933 16.84999466 18.29385757 24.98793602
29 16.84880257 16.27707481 17.09485054 17.02594757 18.90802383 24.27697182
30 17.00496674 16.15786552 17.14301109 16.92080498 17.28320122 25.54917336
31 17.31395721 16.55006409 17.40503311 16.90793037 18.67485046 24.04308319
32 17.51494408 16.51287079 17.41719246 17.21596718 18.80407333 25.29811859
33 17.76599884 16.91102982 17.40193367 17.1649456 18.98002625 26.84116364
34 17.74692535 17.17996597 17.73381233 17.2970295 19.1681385 25.3329277
35 17.83514023 16.89505577 17.75288582 17.17400551 19.40393448 25.88796616
36 17.92907715 17.19093323 17.76313782 15.87700844 19.30522919 26.55220032
37 18.12601089 17.4241066 18.0079937 17.72379875 19.4671154 25.87485313
38 12.99500465 17.62199402 17.9309845 17.80295372 19.61994171 26.20196342
39 13.11087608 17.5280571 18.20397377 17.83108711 19.92702484 26.19886398
40 13.19003105 18.07999611 18.29600334 17.99798012 17.10414886 26.11112595
41 13.33999634 17.66419411 18.46909523 17.9169178 20.03002167 26.82900429
42 13.34309578 17.71903038 18.4981823 18.27597618 20.86520195 25.68793297
43 13.60702515 17.87495613 18.78595352 18.40496063 20.27201653 26.72696114
44 13.63015175 18.26715469 18.846035 18.3839798 20.2088356 27.60195732
45 13.72790337 18.31007004 18.7869072 18.54991913 20.23601532 26.90196037
46 13.931036 18.24998856 18.98622513 18.6560154 20.48182487 26.56793594
47 13.9901638 18.50104332 19.18196678 18.85485649 20.86210251 26.86595917
48 14.03617859 18.63408089 19.18506622 18.95809174 20.76506615 26.79109573
49 14.2159462 19.05107498 19.33503151 19.43397522 20.90001106 26.44205093
50 14.22905922 19.26398277 19.42110062 19.28210258 21.30413055 26.24607086
51 14.39380646 19.05989647 19.65808868 19.53911781 21.02708817 27.74000168
52 14.35995102 18.90587807 19.69790459 19.32215691 21.11983299 26.84783936
53 14.49799538 19.4208622 20.14684677 19.53101158 21.24595642 26.91888809
54 14.63007927 19.15287972 20.15304565 19.78802681 21.68607712 27.26006508
55 14.65797424 17.67277718 20.24507523 19.74201202 20.16115189 25.90703964
56 14.77193832 19.62685585 20.18404007 21.15011215 21.70300484 26.91912651
57 14.81389999 19.98186111 20.67804337 17.6320076 20.35188675 27.55498886
58 14.9409771 19.81091499 20.65610886 20.17617226 22.32003212 26.94702148
59 14.97602463 19.94800568 20.88594437 19.86789703 22.17197418 26.28707886
60 15.05994797 19.63114738 21.10385895 20.57600021 22.5918293 27.18400955
61 15.23995399 20.18713951 21.01492882 20.74790001 21.34799957 26.39389038
62 15.28096199 20.02191544 21.5651989 20.83897591 22.63116837 26.97014809
63 15.43402672 20.35689354 21.53396606 20.97415924 22.8369236 27.06885338
64 15.44284821 20.12395859 20.72787285 20.48707008 22.80306816 27.18997002
65 15.65885544 20.79510689 21.63696289 21.2430954 22.87983894 29.25610542
66 15.67411423 20.53594589 21.93403244 21.59118652 23.15688133 29.27207947
67 15.78402519 21.13008499 22.05896378 21.48604393 23.53596687 30.23409843
68 15.96498489 20.64108849 22.15719223 21.66318893 23.39601517 30.17115593
69 15.98596573 20.83110809 22.06707001 21.80504799 23.60320091 30.33781052
70 16.04509354 21.17204666 22.32909203 22.05586433 24.0790844 29.84690666
71 16.30091667 21.21806145 22.43185043 22.13215828 24.24716949 30.52210808
72 16.34478569 21.23498917 22.39513397 22.38488197 23.92911911 29.90603447
73 16.2858963 21.75784111 23.04196358 22.62115479 24.32203293 30.48992157
74 16.54100418 21.48604393 22.94111252 21.31915092 22.08089828 29.41608429
75 16.53909683 21.73805237 23.0691433 22.60708809 24.66201782 29.41679955
76 16.61491394 21.9180584 20.29204369 22.69792557 24.57809448 30.21097183
77 16.76607132 22.2029686 23.37694168 23.06103706 24.70088005 30.6289196
78 16.79992676 22.49288559 23.41508865 23.1449604 24.96790886 30.46894073
79 16.84999466 23.54812622 23.63085747 23.30994606 25.16508102 29.04081345
80 16.99900627 22.56798744 23.65684509 21.99983597 25.22206306 29.83307838
81 17.53687859 22.47285843 24.45912361 23.79798889 25.4650116 29.87003326
82 23.59509468 22.08805084 24.15800095 23.78702164 25.56705475 30.89213371
83 23.95296097 22.57609367 24.18804169 23.82016182 25.48980713 30.51710129
84 23.79798889 22.35293388 24.23286438 24.1549015 25.85101128 28.88607979
85 23.96678925 22.77398109 24.27506447 23.98204803 22.93300629 30.67994118
86 24.17492867 22.90582657 24.51586723 24.17492867 26.02505684 29.92892265
87 24.26886559 23.09799194 24.86395836 24.42908287 26.4840126 30.21001816
88 24.44815636 22.89009094 24.76406097 25.06089211 26.36694908 30.86304665
89 24.68013763 23.55504036 24.99914169 24.94192123 23.84209633 30.41386604
90 24.70684052 23.31709862 25.16698837 25.14910698 23.61893654 30.97605705
91 24.91497993 24.10197258 25.12598038 24.96385574 26.75890923 29.77395058
92 18.64385605 23.61917496 25.38895607 25.07710457 26.82113647 30.26604652
93 25.54106712 23.89597893 25.73299408 25.09212494 26.96204185 30.10582924
94 25.53892136 24.04403687 25.77900887 25.31313896 27.40597725 31.15701675
95 25.72393417 23.93698692 21.28100395 25.54798126 27.42505074 30.81512451
96 25.65097809 24.07884598 26.03983879 25.81000328 27.68206596 30.4069519
97 25.83503723 23.98705482 26.1528492 25.84505081 27.61888504 30.83300591
98 19.27089691 24.36804771 26.20220184 26.21412277 27.79579163 31.86106682
99 26.22699738 24.09911156 26.27897263 26.05509758 28.12600136 31.92901611
100 26.22699738 24.09911156 26.27897263 26.05509758 28.12600136 31.92901611


==> fast_data/intra_ssd_raoff.csv <==
round betrfs_time betrfs_layout btrfs_time btrfs_layout ext4_time ext4_layout f2fs_time f2fs_layout xfs_time xfs_layout zfs_time zfs_layout
0 12.48717308 0.9838709677 12.66407967 1 14.37520981 0.9829721362 11.3594532 0.9692780338 10.46586037 1 11.97719574 0.9677419355
1 11.40189171 0.9841149773 12.61878014 0.9692307692 13.63992691 0.9527439024 11.63983345 0.9546142209 10.67399979 0.9707692308 14.05763626 0.9680741504
2 11.18302345 0.983618764 12.78781891 0.9545454545 14.02258873 0.9384384384 11.62004471 0.9403874814 10.81299782 0.9560606061 14.01591301 0.9680741504
3 11.65294647 0.9838591343 13.13352585 0.9402985075 14.29104805 0.924556213 11.74259186 0.9265785609 10.92004776 0.9417910448 13.88049126 0.9680741504
4 13.04626465 0.9840925524 13.24915886 0.9264705882 15.00654221 0.8979885057 11.97123528 0.9131693198 10.9333992 0.9279411765 14.01519775 0.9680741504
5 13.15498352 0.9836182336 13.54408264 0.9130434783 13.54956627 0.8852691218 13.08846474 0.9001426534 11.6584301 0.9144927536 14.0645504 0.9680741504
6 13.37504387 0.9838483146 14.35375214 0.9 13.86904716 0.8729050279 12.87412643 0.8874824191 12.47119904 0.9014285714 14.00232315 0.9680741504
7 13.60845566 0.9840720222 14.47153091 0.8873239437 13.62371445 0.8608815427 12.90369034 0.8751733703 12.43972778 0.8887323944 14.20688629 0.9680741504
8 13.60630989 0.9836177474 14.53089714 0.875 13.76605034 0.8491847826 12.89749146 0.8632010944 12.26305962 0.8763888889 14.06764984 0.9680741504
9 13.89741898 0.9838383838 14.80841637 0.8630136986 14.63460922 0.8378016086 13.05389404 0.8515519568 14.19067383 0.8527027027 13.88335228 0.9680741504
10 13.97013664 0.9840531561 14.99962807 0.8513513514 15.73491096 0.8267195767 13.14902306 0.8402130493 14.07885551 0.8413333333 14.04690742 0.9680741504
11 14.03307915 0.9836173001 15.03181458 0.84 16.45684242 0.815926893 13.17024231 0.8291721419 14.41884041 0.8302631579 14.1711235 0.9680741504
12 14.35613632 0.9838292367 15.38896561 0.8289473684 16.58630371 0.8054123711 13.52286339 0.8184176394 14.43648338 0.8194805195 14.00017738 0.9680741504
13 14.5046711 0.9840357599 15.28334618 0.8168831169 16.58320427 0.7951653944 12.52913475 0.8079385403 14.58001137 0.808974359 14.02664185 0.9680741504
14 14.67466354 0.9836168872 15.9239769 0.7961538462 17.03166962 0.7851758794 13.97371292 0.7977243995 15.01727104 0.7987341772 14.07384872 0.9680741504
15 14.67299461 0.9838207841 15.73491096 0.7860759494 14.9166584 0.7754342432 14.07575607 0.7877652934 15.10095596 0.78875 14.20378685 0.9680741504
16 14.84775543 0.9840196681 16.13879204 0.77625 14.79578018 0.7659313725 14.40930367 0.7780517879 14.99843597 0.7790123457 14.06478882 0.9680741504
17 17.76623726 0.9836165049 16.11161232 0.7666666667 14.97912407 0.7566585956 14.71281052 0.7685749086 14.96505737 0.7695121951 14.07623291 0.9680741504
18 15.2130127 0.9838129496 16.16430283 0.7573170732 15.14863968 0.7476076555 14.76502419 0.7593261131 15.30647278 0.7602409639 14.23835754 0.9680741504
19 15.22064209 0.9840047393 22.63045311 0.7481927711 15.14697075 0.7387706856 14.60933685 0.7502972652 15.91515541 0.7511904762 14.06431198 0.9680741504
20 15.39564133 0.9836161498 16.02673531 0.7392857143 15.39373398 0.7301401869 14.79744911 0.741480611 15.56754112 0.7423529412 14.27793503 0.9680741504
21 15.56897163 0.983805668 16.20745659 0.7305882353 15.5339241 0.7217090069 14.97006416 0.7328687573 15.10119438 0.7337209302 14.15157318 0.9680741504
22 15.72322845 0.9839908519 16.57438278 0.7220930233 15.10238647 0.7134703196 14.78171349 0.7244546498 15.41543007 0.7252873563 14.32013512 0.9680741504
23 16.06464386 0.9836158192 16.62325859 0.7137931034 15.27929306 0.7054176072 15.07210732 0.7162315551 16.18385315 0.7170454545 14.34206963 0.9680741504
24 16.18599892 0.9837988827 15.69700241 0.7056818182 15.57016373 0.6975446429 15.09380341 0.7081930415 15.78497887 0.708988764 14.37330246 0.9680741504
25 16.25776291 0.9839779006 16.65592194 0.697752809 15.58113098 0.6898454746 15.406847 0.7003329634 16.25919342 0.7011111111 14.24026489 0.9680741504
26 16.36123657 0.9836155106 16.2191391 0.69 15.65766335 0.6823144105 14.49418068 0.6926454446 15.56110382 0.6934065934 14.37592506 0.9650924025
27 16.56031609 0.9837925446 16.28279686 0.6824175824 15.79761505 0.6749460043 15.5711174 0.6851248643 15.70796967 0.6858695652 14.21642303 0.9621289662
28 16.68047905 0.9839657937 15.72561264 0.675 15.77591896 0.6677350427 15.54870605 0.6777658432 15.60878754 0.6784946237 14.31512833 0.9680741504
29 16.93344116 0.9841353781 16.76797867 0.6677419355 15.98262787 0.6606765328 15.38801193 0.6705632306 15.76828957 0.6712765957 14.46533203 0.9680741504
30 17.12322235 0.9837866109 17.09032059 0.6606382979 16.02697372 0.6537656904 15.68078995 0.6635120925 17.20571518 0.6642105263 14.29986954 0.9680741504
31 17.22788811 0.9839544513 16.15571976 0.6529968454 15.90967178 0.6469979296 16.0343647 0.6566077003 16.14141464 0.6572916667 14.2416954 0.9680741504
32 17.42219925 0.9841188525 16.16692543 0.6435233161 16.16668701 0.6403688525 16.02292061 0.6498455201 17.11797714 0.6505154639 14.29867744 0.9680741504
33 17.57216454 0.9837810441 17.27890968 0.6317395727 16.27230644 0.6338742394 16.31402969 0.6432212029 16.32714272 0.6425661914 16.33810997 0.9682416731
34 17.72403717 0.9839438033 17.67301559 0.6304568528 16.2127018 0.6275100402 16.03055 0.6367305752 16.39270782 0.6360887097 16.17836952 0.9682416731
35 17.9977417 0.9841033284 17.65584946 0.6234939759 16.33453369 0.6212723658 16.08777046 0.6303696304 16.63088799 0.629740519 16.32809639 0.9682416731
36 18.0618763 0.9837758112 17.29083061 0.6179104478 16.59870148 0.6151574803 16.46566391 0.6241345203 16.47019386 0.6241345203 16.42370224 0.9682416731
37 18.12911034 0.9839337877 16.76607132 0.6157635468 16.69359207 0.6091617934 16.28494263 0.6180215475 16.90554619 0.6180215475 16.26682281 0.9667697063
38 12.90273666 0.9934762349 17.1983242 0.6079766537 16.78419113 0.6032818533 16.41750336 0.6120271581 16.8941021 0.6120271581 16.43204689 0.9682416731
39 13.17477226 0.9944598338 17.96865463 0.6021194605 16.85380936 0.5975143403 16.48902893 0.6061479347 16.87526703 0.6067307692 16.41964912 0.9682416731
40 13.12279701 0.9936014625 16.90626144 0.5975143403 16.8530941 0.5918560606 16.81375504 0.6003805899 17.00973511 0.6003805899 16.33119583 0.9682416731
41 13.37003708 0.9945652174 17.77744293 0.5896226415 17.11750031 0.58630394 16.97063446 0.5947219604 18.02706718 0.5952830189 16.36695862 0.9682416731
42 13.39530945 0.9937163375 17.29679108 0.58630394 17.09628105 0.5808550186 16.90006256 0.5891690009 18.01776886 0.5897196262 16.31879807 0.9682416731
43 13.53120804 0.9937777778 17.20476151 0.5813953488 17.16923714 0.5755064457 17.95768738 0.5831792976 17.21596718 0.5831792976 16.42656326 0.9682416731
44 13.53335381 0.9947136564 17.68088341 0.5760368664 17.50469208 0.5702554745 17.14134216 0.5783684693 17.5652504 0.5773101555 16.33930206 0.9682416731
45 13.76342773 0.9938864629 17.87734032 0.5702554745 17.68231392 0.5650994575 17.41147041 0.5731153497 17.71616936 0.5736363636 17.81392097 0.9659969088
46 13.67092133 0.9948051948 18.02277565 0.5650994575 17.70234108 0.5600358423 17.31753349 0.5679567957 17.65346527 0.566427289 16.42084122 0.9682416731
47 13.8669014 0.9939965695 17.99225807 0.5610412926 17.77267456 0.555062167 17.3664093 0.5628902765 17.72618294 0.5633928571 16.36219025 0.9682416731
48 13.89694214 0.994047619 18.02754402 0.5560498221 18.0850029 0.5501760563 17.57740974 0.557913351 17.6551342 0.557913351 16.53122902 0.9682416731
49 13.93437386 0.9949409781 18.29171181 0.5497797357 17.94552803 0.5453752182 17.87543297 0.5530236635 18.04375648 0.5525394046 16.53075218 0.9682416731
50 14.09745216 0.9941520468 20.81751823 0.5428571429 18.07785034 0.5406574394 17.75479317 0.5482189401 17.62914658 0.5486956522 16.49141312 0.9682416731
51 14.18662071 0.9950289975 19.01650429 0.5395869191 18.22853088 0.5360205832 17.79341698 0.5434969854 18.20492744 0.5434969854 16.40629768 0.9659969088
52 14.31059837 0.9942528736 19.02866364 0.5363558597 18.12458038 0.531462585 17.89045334 0.5388556789 18.21327209 0.5388556789 17.24910736 0.9682416731
53 14.54234123 0.9942996743 19.15979385 0.5309060119 18.48387718 0.525210084 18.21303368 0.5342929721 18.03803444 0.5338409475 16.44635201 0.9682416731
54 14.6317482 0.9951534733 19.21629906 0.5260067114 18.49675179 0.5225752508 18.53895187 0.529806885 19.30332184 0.5293624161 16.56842232 0.9682416731
55 14.59383965 0.9943910256 19.6454525 0.5203319502 18.62859726 0.5182421227 18.23186874 0.5253955037 18.37468147 0.5258333333 16.66426659 0.9659969088
56 14.71567154 0.9952343129 20.01357079 0.5169002473 18.54324341 0.5139802632 18.44525337 0.5210569777 18.59760284 0.5201978566 16.56317711 0.9682416731
57 14.7395134 0.9944838455 21.01683617 0.5126737531 18.74709129 0.5097879282 18.37086678 0.5163666121 18.61524582 0.5163666121 16.50857925 0.9682416731
58 14.8370266 0.9945269742 20.38860321 0.5105863192 19.06585693 0.5056634304 18.68367195 0.5125913891 18.61357689 0.5125913891 16.7620182 0.9682416731
59 15.01297951 0.9953452289 19.83594894 0.5052377115 19.13046837 0.5016051364 18.58139038 0.5084609186 18.72897148 0.5084609186 16.60490036 0.9682416731
60 14.96243477 0.9946112394 19.77133751 0.500798722 19.13070679 0.497611465 18.73469353 0.5043964828 18.78356934 0.5043964828 16.67356491 0.9659969088
61 15.28787613 0.995423341 19.83833313 0.4972244251 19.19555664 0.4936808847 19.06609535 0.5003965107 19.14572716 0.4996041172 16.70074463 0.9682416731
62 15.32435417 0.9947009841 20.00045776 0.4937007874 19.49381828 0.4898119122 19.30475235 0.4964594807 19.77229118 0.4964594807 16.65186882 0.9682416731
63 15.43664932 0.9947407964 20.39599419 0.4894613583 19.55795288 0.4860031104 19.27280426 0.4925839188 19.07062531 0.492199688 16.68858528 0.9682416731
64 15.36822319 0.9955257271 20.33233643 0.4868217054 19.8507309 0.4822530864 19.72675323 0.4887683966 19.21749115 0.4876352396 16.8223381 0.9682416731
65 15.64049721 0.9948224852 20.53618431 0.4826789838 20.10607719 0.47856049 19.54102516 0.4850115296 19.80996132 0.4835249042 18.79572868 0.9683426443
66 15.61069489 0.9955947137 20.73812485 0.4801223242 20.03192902 0.4749240122 19.88697052 0.4813119756 19.67120171 0.4802130898 18.6316967 0.9677819083
67 15.73061943 0.9948979592 20.88546753 0.475 20.2498436 0.4713423831 20.0521946 0.477668433 19.57511902 0.47586727 18.78237724 0.9683426443
68 15.72775841 0.994934877 20.19786835 0.4707207207 20.48635483 0.4678143713 20.14923096 0.4740796394 19.68336105 0.4723053892 18.75686646 0.9683426443
69 15.89870453 0.9956927495 21.06904984 0.4686098655 20.58625221 0.4643387816 20.11847496 0.4705443699 20.02263069 0.4705443699 18.75138283 0.9683426443
70 16.01028442 0.9950106914 21.10886574 0.4651335312 20.75600624 0.4609144543 20.1690197 0.4663710273 19.95134354 0.4660265879 18.7163353 0.9683426443
71 16.18647575 0.9957567185 21.07858658 0.4617083947 20.99704742 0.4575402635 20.40290833 0.4636296841 20.31707764 0.4612573099 18.79429817 0.9683426443
72 16.22247696 0.9936797753 21.47102356 0.4576642336 20.75004578 0.4542151163 20.40529251 0.4602479942 20.68734169 0.4595775674 18.80121231 0.9683426443
73 16.1690712 0.9937238494 21.43263817 0.4543478261 21.05379105 0.4509379509 20.53666115 0.4569152788 20.17951012 0.4555956679 18.83125305 0.9677819083
74 16.3064003 0.9958477509 21.71802521 0.4514038877 21.37184143 0.4477077364 20.72691917 0.4536304817 20.54286003 0.4529791816 18.76211166 0.9683426443
75 16.39819145 0.993814433 21.68703079 0.4478571429 21.34490013 0.4445234708 20.81680298 0.4503925767 20.51281929 0.4497505346 18.8229084 0.9683426443
76 16.49713516 0.9959044369 22.02820778 0.4437367304 21.4278698 0.4413841808 20.66349983 0.447200567 20.41912079 0.4443661972 18.88585091 0.9683426443
77 16.67428017 0.9938983051 21.87824249 0.44092827 21.60263062 0.4382889201 21.10624313 0.4440534835 20.9274292 0.4424964937 18.69773865 0.9683426443
78 16.77441597 0.9939434724 22.01795578 0.4401947149 21.69251442 0.4352367688 20.94364166 0.4409503843 21.89016342 0.4406424581 18.76735687 0.9683426443
79 16.78800583 0.9946524064 21.94142342 0.4371546961 21.85297012 0.4322268326 21.36921883 0.4378903539 21.16107941 0.4372834373 18.88918877 0.9683426443
80 17.01807976 0.9940239044 22.69053459 0.4344543583 21.93284035 0.4292582418 21.4240551 0.4348725017 21.10219002 0.4330816747 18.90611649 0.9683426443
81 17.53664017 0.9901768173 22.48883247 0.4309053778 21.99840546 0.4263301501 21.35229111 0.4318959617 20.93076706 0.4304229195 18.8305378 0.9683426443
82 23.50401878 0.9883344135 22.48287201 0.4286680189 22.0708847 0.4234417344 21.63124084 0.4289598912 21.99172974 0.4277966102 18.91231537 0.9683426443
83 23.78177643 0.9884095299 22.2890377 0.4263618023 22.14074135 0.4205921938 21.46410942 0.4260634706 21.96359634 0.4240591398 18.82648468 0.9683426443
84 18.74423027 0.98784389 22.58825302 0.4232309746 22.18484879 0.4177807487 21.94881439 0.4232059021 21.39782906 0.4209472982 18.89491081 0.9683426443
85 19.05488968 0.9885568976 23.08487892 0.4194831014 22.41039276 0.4150066401 21.89946175 0.4203864091 21.82221413 0.4184350133 18.887043 0.9677819083
86 18.12052727 0.989260897 22.79949188 0.418038183 22.41516113 0.4122691293 21.86059952 0.4176042356 33.27655792 0.4154048716 18.86916161 0.9683426443
87 24.38187599 0.9893350063 23.14162254 0.4153041203 22.38345146 0.4095674967 22.25494385 0.4148586456 21.743536 0.4118798956 18.96834373 0.9683426443
88 21.92974091 0.9881546135 25.02202988 0.4127604167 22.77350426 0.4069010417 22.20869064 0.4121489223 21.941185 0.4110749186 18.93568039 0.9683426443
89 20.41149139 0.9894671623 23.48709106 0.4102067183 22.61638641 0.4042690815 21.60692215 0.4065721649 22.1786499 0.4073595868 19.00625229 0.9683426443
90 24.50799942 0.9895320197 23.63920212 0.4075738126 22.83549309 0.4016709512 22.5789547 0.4068343005 22.24946022 0.4052665382 19.10209656 0.9665427509
91 20.57385445 0.9895960832 23.19192886 0.4053537285 23.00405502 0.3991060026 23.07677269 0.4042280589 22.31788635 0.4029374202 18.95570755 0.9683426443
92 18.62430573 0.989671932 23.7019062 0.4015199493 22.95231819 0.3965736041 22.87721634 0.4016549968 22.45879173 0.4011443102 19.0050602 0.9683426443
93 25.48289299 0.9885334943 23.63181114 0.4007561437 23.24557304 0.39407314 23.03624153 0.3991144845 22.59421349 0.3981072555 18.95785332 0.9683426443
94 18.72611046 0.9868026395 24.12080765 0.3967459324 23.29301834 0.39160401 22.92656898 0.3966059082 22.9575634 0.3956112853 19.13690567 0.9683426443
95 25.64382553 0.9898628503 24.03402328 0.394278607 23.7402916 0.3891656289 23.33426476 0.3941286696 22.65834808 0.3924129353 18.94974709 0.9683426443
96 22.62759209 0.986959099 24.60980415 0.3920841064 23.76413345 0.3867574257 23.6852169 0.391682185 22.75705338 0.390470297 19.09732819 0.9683426443
97 25.95090866 0.9893930466 24.24621582 0.3890931373 23.87809753 0.3843788438 23.55742455 0.3892658853 23.40602875 0.3878303626 21.84295654 0.9684101502
98 26.22294426 0.9894613583 24.27244186 0.387195122 23.9341259 0.3820293399 22.42350578 0.3852258852 23.03123474 0.3854612095 21.74377441 0.9684101502
99 24.4705677 0.9889406286 24.40667152 0.3854545455 24.27148819 0.379708384 23.8699913 0.3845216332 24.02424812 0.3833535844 21.88372612 0.9684101502
100 24.4705677 0.9889406286 24.40667152 0.3854545455 24.27148819 0.379708384 23.8699913 0.3845216332 24.02424812 0.3833535844 21.88372612 0.9684101502


==> fast_data/mailserver_aging/mailserver_betrfs_hdd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 28.84 0.9996741271566363 24.3 0.9998025790781522
1 2950244 31.51 0.9996628535291707 22.51 0.9998060024148697
2 2948688 32.88 0.9996535942489987 22.11 0.9998113976649814
3 2948412 33.92 0.9996618160723763 23.24 0.9998053389692336
4 2945544 34.4 0.9996623815634524 23.49 0.9998072059672132
5 2938612 36.02 0.9996622050129305 23.63 0.9998058287207333
6 2940736 37.69 0.9996625963640878 22.42 0.9998067059488009
7 2942724 39.53 0.999650277070811 22.45 0.999805563876163
8 2945100 40.59 0.9996498205692173 22.54 0.9998066906349984
9 2948976 41.79 0.9996356124120651 22.48 0.9998016873088987
10 2950384 42.41 0.9996335874879084 22.39 0.9998053184564187
11 2952820 44.76 0.999620118645231 22.4 0.9998033361478791
12 2955284 45.8 0.9996120201659069 24.04 0.9998018894368811
13 2958024 46.97 0.9995984109072229 22.6 0.9998047616156404
14 2960124 48.48 0.9995970260207545 22.43 0.9998056595580577
15 2960592 49.54 0.9995865164797211 24.25 0.999804851505258
16 2967764 50.13 0.999577825114213 22.86 0.9998020243061964
17 2968708 51.39 0.9995744126515167 24.12 0.9998030966360894
18 2967272 52.58 0.9995645923476979 22.88 0.9998029075681978
19 2966972 53.43 0.9995541792439882 24.31 0.9997993552135118
20 2964528 55.09 0.999547042852906 24.11 0.9998029170547743
21 2964024 55.24 0.9995410462566153 22.85 0.9998049628116409
22 2965288 55.91 0.999532376580907 24.66 0.999799991211735
23 2966044 56.78 0.9995254402314792 22.87 0.9998001706220887
24 2965804 58.33 0.9995186270814741 24.17 0.9998012332272738
25 2961556 58.3 0.9995153545592157 24.44 0.9998062684925529
26 2959700 61.26 0.9995150289022935 22.84 0.9998009436184195
27 2957384 61.08 0.9995083162598145 24.6 0.9998057307135902
28 2959428 61.63 0.999510572772963 23.03 0.9998036939739181
29 2958204 61.98 0.9995003865380667 24.29 0.9998030337727886
30 2955896 63.71 0.9994932790819382 24.31 0.9998056782228922
31 2954612 64.38 0.9994933751034335 24.51 0.999799625154281
32 2956380 65.26 0.9994802610833452 24.61 0.999803581876344
33 2960224 66.11 0.9994673964054707 24.82 0.9998057360567578
34 2958516 66.23 0.9994565493598717 24.48 0.9998008984315517
35 2955888 67.76 0.9994474694307083 24.22 0.9998062045047449
36 2956592 67.95 0.9994290375203915 24.37 0.9998003635285081
37 2955996 67.98 0.9994187531759917 23.18 0.9998012791298503
38 2955544 69.59 0.999401771706575 23.01 0.9998047375062484
39 2958472 70.38 0.9993889159493055 24.48 0.9998001750846877
40 2955360 69.12 0.9993759148212852 23.05 0.9998027318966528
41 2952544 69.46 0.9993646699557689 24.33 0.999803399638668
42 2955820 69.6 0.9993522126588542 23.0 0.999806282330811
43 2956064 70.02 0.9993347135425423 23.47 0.9998046940755545
44 2955216 70.56 0.9993360410547545 23.21 0.9998048772292109
45 2954732 70.27 0.9993242376038924 24.91 0.9997998108689352
46 2958148 70.06 0.9993138443707481 24.29 0.9998106144407538
47 2958784 71.44 0.9993168402347181 24.53 0.9998042804457299
48 2956960 70.46 0.9993110267895019 23.29 0.9998042365568159
49 2965388 71.39 0.999308086993878 23.18 0.9998065898992903
50 2962136 71.64 0.9993047295879102 22.92 0.999804427056804
51 2959784 71.89 0.9992978045634825 24.59 0.9998024595032439
52 2956196 71.88 0.9992943742227487 24.3 0.9998057440402804
53 2957132 72.81 0.9992885536617958 24.36 0.9998013167678723
54 2958512 73.67 0.9992824228451844 24.58 0.9998053122699752
55 2959464 74.62 0.9992833654809775 23.26 0.9998073125093482
56 2959888 74.33 0.999272767000437 24.41 0.9998003771078727
57 2957500 75.61 0.999261743914109 24.74 0.9998006254826962
58 2955960 75.89 0.9992601796435584 24.65 0.999802998248194
59 2958632 75.57 0.9992593622569871 24.57 0.9997994859514249
60 2955684 76.26 0.9992527551315958 23.22 0.9998020834449883
61 2956008 76.55 0.9992408299687666 24.66 0.9998011368851305
62 2955004 76.26 0.9992235651811265 23.14 0.9998029804519847
63 2954656 77.12 0.999211741997998 23.48 0.9997973631206997
64 2954376 75.85 0.9992075400550696 24.63 0.9998019727649352
65 2955608 74.68 0.9992015168337701 23.04 0.9998051173881145
66 2956008 75.21 0.9991898942572642 23.53 0.9997977170101084
67 2961092 74.66 0.9991945179369291 24.47 0.9998037358601911
68 2961224 75.27 0.9991807957855371 24.69 0.9998027234823038
69 2961516 75.44 0.999185672647919 24.62 0.9997986751873179
70 2961840 76.0 0.9991830464381473 23.47 0.9997998496580638
71 2958368 76.14 0.9991807420563374 23.22 0.9998035601706483
72 2959720 77.64 0.9991745179184643 23.56 0.9997975952331581
73 2958684 77.31 0.9991764548350884 23.51 0.9997990289076819
74 2960304 77.63 0.9991652742196687 24.77 0.9998023050808166
75 2956092 78.38 0.9991576494813986 23.37 0.9998027165152823
76 2959044 78.41 0.999153408506836 24.7 0.9997977701559596
77 2956564 79.34 0.9991509710690977 23.61 0.9998022730930466
78 2956248 78.63 0.9991451064389456 24.56 0.9998028107870143
79 2959900 80.34 0.9991432588419529 24.55 0.9998010059912504
80 2961900 79.87 0.9991455131007376 24.59 0.9997986609519264
81 2966492 79.98 0.9991312991594219 24.84 0.9997977998176188
82 2969804 80.46 0.9991326516037327 24.65 0.9998017506822668
83 2970488 80.83 0.999128176238007 24.79 0.9997980087473646
84 2974208 80.8 0.9991207950319827 24.71 0.9998027223929298
85 2974180 81.86 0.9991098752498639 23.4 0.9998042981846509
86 2979228 81.99 0.9991132426989908 23.39 0.9998004749001994
87 2977216 82.19 0.9991051602142831 25.18 0.999800628821281
88 2978132 82.44 0.9991106855062555 23.49 0.9998005034153815
89 2978308 82.41 0.9991090675662118 25.12 0.9998022885670883
90 2978180 82.8 0.9991012782789528 23.56 0.9998037709444094
91 2980188 83.56 0.9990951859543867 24.94 0.9997978388517247
92 2977600 83.45 0.9990937691367806 25.23 0.9997971287800524
93 2977640 84.02 0.9990918567491412 23.7 0.999804408100021
94 2975796 84.92 0.9990861099282633 23.62 0.9998020637141678
95 2971720 85.05 0.9990802686028826 24.75 0.9997964742070712
96 2971016 85.29 0.999082056309196 24.96 0.9998021302139355
97 2974968 85.15 0.9990773213573314 24.98 0.9997977278283724
98 2974912 86.89 0.9990657875318871 23.46 0.9997998272152708
99 2974020 86.09 0.9990743496125717 24.94 0.9998035756471906


==> fast_data/mailserver_aging/mailserver_betrfs_ssd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 14.35 0.9996768536162053 14.91 0.99981642667135
1 2950244 16.23 0.9996667129699299 14.66 0.9998146363446744
2 2948688 17.1 0.999669830788279 15.04 0.9998153411249753
3 2948412 17.39 0.9996645305669448 14.64 0.999809023268605
4 2945544 17.4 0.9996757226415495 14.97 0.9998149511836277
5 2938612 18.09 0.9996870165906931 15.05 0.9998155458773836
6 2940736 18.95 0.9996781287507369 14.74 0.999816178445829
7 2942724 19.94 0.999686086228922 14.73 0.9998145069999802
8 2945100 20.87 0.9996840187491082 15.08 0.9998139658469304
9 2948976 21.63 0.9996686574212902 14.92 0.9998129143024321
10 2950384 22.32 0.9996654695623621 15.23 0.9998033630036292
11 2952820 22.71 0.9996597075510489 14.86 0.9998162175558417
12 2955284 23.82 0.9996542456682618 15.27 0.9998114406844095
13 2958024 24.25 0.9996461179918087 15.04 0.9998163820843999
14 2960124 24.85 0.9996403233645749 15.22 0.9998129218244
15 2960592 25.69 0.9996336188565754 15.17 0.9998159004383503
16 2967764 26.72 0.9996297148394268 15.37 0.9998121527672365
17 2968708 27.08 0.9996167250573997 15.3 0.9998130765520505
18 2967272 27.03 0.9996136556476234 15.3 0.9998153621707039
19 2966972 27.63 0.9996089894431568 15.07 0.999811300696327
20 2964528 28.79 0.9996019326376974 15.49 0.9998117312992737
21 2964024 28.67 0.9995973744871778 15.37 0.9998149002465476
22 2965288 29.2 0.9995905296366466 15.24 0.9998223579926757
23 2966044 29.27 0.9995948872042957 15.44 0.9998198304018673
24 2965804 29.41 0.9995844126831336 15.27 0.999819328894815
25 2961556 30.26 0.9995784043770272 15.53 0.9998110040830716
26 2959700 30.29 0.9995804110828422 15.46 0.9998173494480992
27 2957384 30.68 0.9995774272106 15.49 0.9998173622562809
28 2959428 31.26 0.9995762576447057 15.24 0.9998179444326798
29 2958204 31.65 0.9995726749316242 15.43 0.9998120043491815
30 2955896 32.31 0.99956848223207 15.25 0.9998104768257717
31 2954612 32.22 0.9995614980077747 15.1 0.9998179433778966
32 2956380 32.32 0.9995474171731217 15.17 0.9998174831305537
33 2960224 32.97 0.9995339600627724 15.43 0.9998165011310376
34 2958516 33.31 0.9995237840718949 15.41 0.9998178569735742
35 2955888 33.42 0.9995142112601028 15.59 0.9998178375316358
36 2956592 33.71 0.9995047664617763 15.63 0.9998151326480308
37 2955996 33.58 0.9994910832096018 15.19 0.9998175909990763
38 2955544 33.44 0.9994721621245664 15.47 0.9998210340458428
39 2958472 34.0 0.9994664016665628 15.49 0.9998143789106858
40 2955360 33.89 0.9994561523912174 15.44 0.9998120555084269
41 2952544 33.8 0.9994466286656998 15.37 0.9998106542623488
42 2955820 33.38 0.9994357531016786 15.63 0.9998138864787858
43 2956064 34.22 0.9994312693055374 15.13 0.9998090555682598
44 2955216 33.94 0.99942363542701 15.57 0.9998155090586188
45 2954732 34.0 0.999417020751819 15.45 0.9998156881939807
46 2958148 34.04 0.9994108487827709 15.45 0.9998125024872119
47 2958784 34.11 0.9994030885750387 15.23 0.9998145366657009
48 2956960 34.58 0.9993966499232729 15.32 0.9998141435078444
49 2965388 34.15 0.9993907565230956 15.37 0.9998137091846868
50 2962136 34.43 0.999385017643013 15.42 0.999812837181017
51 2959784 34.56 0.9993728353953288 15.51 0.9998172336485037
52 2956196 34.27 0.9993634537557653 15.48 0.9998132839202793
53 2957132 33.98 0.9993601679632963 15.45 0.9998138423399273
54 2958512 34.05 0.9993573561672809 15.53 0.9998095781054219
55 2959464 34.19 0.9993498993169527 15.58 0.9998173862096185
56 2959888 34.19 0.9993464720071054 15.46 0.9998156153560723
57 2957500 34.48 0.9993423842067176 15.66 0.9998116371952989
58 2955960 34.21 0.9993379959684503 15.45 0.9998094736055146
59 2958632 34.22 0.9993305708559933 15.11 0.9998137226133834
60 2955684 34.25 0.9993310691802437 15.7 0.999809428605337
61 2956008 34.5 0.9993269375435265 15.76 0.9998184920525858
62 2955004 34.47 0.9993298581363608 15.51 0.9998127686445822
63 2954656 34.33 0.9993252938027359 15.3 0.9998157897547068
64 2954376 34.6 0.9993160792721552 15.76 0.9998141482867225
65 2955608 34.81 0.9993062079215832 15.53 0.9998120976376466
66 2956008 34.98 0.9993091922070297 15.62 0.9998082827937528
67 2961092 35.0 0.9992998095217346 15.51 0.9998138510106211
68 2961224 35.02 0.9992971359824327 15.56 0.9998166686465692
69 2961516 34.99 0.9992900104460023 15.36 0.9998171262677469
70 2961840 34.79 0.999285371905706 15.66 0.9998170255614145
71 2958368 35.24 0.9992826769895845 15.77 0.9998241481377612
72 2959720 35.34 0.9992831637963443 15.75 0.9998096765526067
73 2958684 35.0 0.9992712069047495 15.59 0.9998121763140031
74 2960304 35.41 0.9992728465241696 15.69 0.9998110922372621
75 2956092 35.39 0.9992658928075016 15.14 0.9998110732111365
76 2959044 35.47 0.9992622857901549 15.52 0.9998175972700201
77 2956564 35.21 0.9992597181984246 15.4 0.9998115354938272
78 2956248 35.1 0.9992584802316845 15.72 0.9998122045492678
79 2959900 35.49 0.9992494495061018 15.6 0.9998130352082012
80 2961900 35.87 0.9992498460483435 15.41 0.9998149056499329
81 2966492 35.65 0.9992468887990642 15.6 0.9998087208041515
82 2969804 36.08 0.9992386354883752 15.78 0.9998082044880532
83 2970488 36.33 0.9992318029583617 15.49 0.9998183873559486
84 2974208 36.28 0.9992266177390573 15.76 0.9998118666941147
85 2974180 36.38 0.9992248980556035 15.49 0.99981897817416
86 2979228 36.27 0.9992195424235856 15.41 0.9998140146419819
87 2977216 36.37 0.999216596959707 15.76 0.9998165370423714
88 2978132 36.45 0.9992104444631889 15.75 0.9998091483946393
89 2978308 36.35 0.9992028695185468 15.92 0.9998097311423264
90 2978180 36.66 0.9992091621180813 15.63 0.9998120995611566
91 2980188 36.43 0.9991985777300403 15.5 0.9998102851024041
92 2977600 36.34 0.9992010749858425 15.64 0.9998030458194813
93 2977640 36.92 0.9991943526161462 15.67 0.9998104028210832
94 2975796 36.86 0.99919232777108 15.71 0.999813695517392
95 2971720 36.54 0.9991948117331607 15.72 0.9998029681066984
96 2971016 36.58 0.99919172091413 15.56 0.9998123395806092
97 2974968 36.99 0.9991883697435416 15.67 0.9998126866436967
98 2974912 37.22 0.9991830363323215 15.54 0.9998098574794508
99 2974020 37.15 0.9991769931752557 15.75 0.9998150247878215


==> fast_data/mailserver_aging/mailserver_btrfs_hdd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 84.61 0.9956053843036143 19.6 0.9987062202316159
1 2950244 132.77 0.9933924724689118 17.94 0.9987048368396009
2 2948688 177.2 0.9913934295838409 18.25 0.9986422579459243
3 2948412 220.46 0.9896703402874927 18.76 0.9986818094055623
4 2945544 259.55 0.9882139649203571 18.1 0.9986666894956014
5 2938612 294.68 0.9869213424101594 18.2 0.9986412587759724
6 2940736 331.6 0.9856576731283643 17.83 0.9987242546687065
7 2942724 367.71 0.984498729449991 18.53 0.9986353035419817
8 2945100 401.89 0.983475154151155 18.85 0.9988037979037212
9 2948976 435.66 0.9825329777170486 18.0 0.9986965569911119
10 2950384 465.01 0.9817009138713649 18.43 0.9986531925663461
11 2952820 495.58 0.9809239783634155 18.98 0.9986556387898642
12 2955284 523.88 0.980209231743755 17.8 0.9986573944730436
13 2958024 549.81 0.9795818184908182 17.96 0.9987338959867447
14 2960124 574.73 0.9790070267672691 17.95 0.9986753757747141
15 2960592 599.34 0.9784720291540547 19.88 0.9986805105632627
16 2967764 623.22 0.9779923411999958 19.41 0.9986793780416948
17 2968708 645.56 0.9775323592063845 19.25 0.9986873597407235
18 2967272 665.78 0.9771430970141969 19.6 0.9986640011085027
19 2966972 684.07 0.9767904703511622 19.91 0.9986531552936072
20 2964528 701.9 0.9764381145148004 20.11 0.9987060742754083
21 2964024 719.74 0.9761432555192545 19.6 0.9986263882582743
22 2965288 735.7 0.9758851232572171 19.39 0.9986796614489164
23 2966044 753.28 0.975632608701318 19.2 0.9986599775980353
24 2965804 766.72 0.9754258564696561 19.3 0.998668370849803
25 2961556 779.7 0.9753035032046597 19.8 0.998692444881112
26 2959700 791.33 0.975222853808163 19.33 0.9986107316813145
27 2957384 802.25 0.975114628714003 19.31 0.9986664287556855
28 2959428 816.13 0.974971803443896 19.33 0.9986508185557098
29 2958204 826.21 0.9748360712471383 19.31 0.9986451836914572
30 2955896 837.5 0.9746897336335799 19.82 0.9986808407811806
31 2954612 848.85 0.9745558137497335 19.5 0.9986889277106659
32 2956380 859.08 0.9744351260756781 19.45 0.9986423591948762
33 2960224 870.96 0.9743203733295734 19.93 0.9986884547928798
34 2958516 878.98 0.9742199797524574 20.51 0.9986382965939891
35 2955888 886.22 0.9741328544724905 19.25 0.9986864266654885
36 2956592 895.18 0.9740430659529087 19.43 0.9986565503368989
37 2955996 900.96 0.9739603622587839 19.27 0.9986779780793976
38 2955544 908.0 0.973862147553073 19.27 0.998687327729561
39 2958472 916.06 0.973770874559977 19.3 0.9986785578625808
40 2955360 921.26 0.9736955148700124 20.11 0.9986652976725763
41 2952544 928.02 0.9736134034179331 19.26 0.998679539716658
42 2955820 936.26 0.9735673099552836 19.5 0.9986266746119016
43 2956064 942.52 0.9735411658123546 19.49 0.9987023068016746
44 2955216 947.56 0.9734621514517207 19.55 0.998654045788864
45 2954732 952.49 0.9734471450617284 19.51 0.9986995630236777
46 2958148 956.69 0.9734717393775255 19.91 0.9986362294407455
47 2958784 961.0 0.973481444815075 19.3 0.9986519340929225
48 2956960 964.91 0.9734873135849708 19.74 0.998642811697182
49 2965388 970.56 0.9734876771278475 19.34 0.9986563046193924
50 2962136 972.97 0.9734978430164886 19.46 0.9986840996995857
51 2959784 977.3 0.9734524884987545 19.33 0.9986605645901437
52 2956196 981.61 0.9733890143043321 20.39 0.998698457371423
53 2957132 985.2 0.973339127707127 19.3 0.9986431066612342
54 2958512 989.7 0.9732939527092798 19.27 0.9986703533104205
55 2959464 992.83 0.973243325853029 20.09 0.9986980072803191
56 2959888 996.31 0.973201634735051 19.56 0.9986885416931388
57 2957500 999.94 0.9731536311169893 20.28 0.9986697253229448
58 2955960 1001.31 0.9731108300812923 19.75 0.9986326435958132
59 2958632 1004.58 0.973075410667022 19.8 0.9986559499291198
60 2955684 1006.68 0.9730347513520299 19.2 0.9986731234964075
61 2956008 1009.1 0.9730097254947083 19.84 0.9986698354143019
62 2955004 1011.35 0.9729773260635807 19.47 0.9986585656389363
63 2954656 1013.88 0.9729521853866212 20.6 0.9986845138145314
64 2954376 1014.75 0.9729329742716045 21.0 0.9986772850215387
65 2955608 1016.69 0.9729232935372317 19.85 0.998672583844912
66 2956008 1019.03 0.9729021927742668 19.57 0.9986596968224845
67 2961092 1022.35 0.9728930075700405 19.26 0.9986359792001835
68 2961224 1024.46 0.9728779019293758 19.93 0.998665198802736
69 2961516 1026.54 0.9729036756395566 20.88 0.9987259926947095
70 2961840 1026.84 0.972901129626537 19.77 0.9986329041842701
71 2958368 1027.95 0.9728813116467437 19.44 0.9986778876713025
72 2959720 1029.82 0.9728610797005126 19.57 0.9986593857695119
73 2958684 1029.84 0.9728510377633265 19.24 0.9986413243171381
74 2960304 1030.99 0.9728313374126445 20.42 0.9986448833331331
75 2956092 1031.08 0.972785295102203 19.33 0.9986903364317649
76 2959044 1033.73 0.9727794342068129 19.29 0.9987042556382119
77 2956564 1032.85 0.972738981765402 19.57 0.9986780177928133
78 2956248 1035.73 0.9727121424517667 19.2 0.998616241091645
79 2959900 1038.6 0.9726732661631514 19.36 0.9986716643123154
80 2961900 1040.67 0.9726445008449197 19.59 0.9986776872763834
81 2966492 1042.55 0.9726297243894364 19.41 0.998687506422344
82 2969804 1044.51 0.9726131485789947 19.94 0.9986527960222047
83 2970488 1045.49 0.9725893205778993 19.83 0.9986482025286799
84 2974208 1047.36 0.972575444621516 19.83 0.9986653271719236
85 2974180 1048.26 0.972560686346758 19.79 0.9986450413629442
86 2979228 1050.87 0.9725742626942225 19.45 0.998668499982738
87 2977216 1049.92 0.9725604251582718 19.93 0.9986871760348259
88 2978132 1050.8 0.9725500571339531 19.33 0.9987255966736409
89 2978308 1051.49 0.9725374129173703 19.97 0.9986810442422374
90 2978180 1049.97 0.9725516461060291 19.7 0.9986799439113098
91 2980188 1052.07 0.9725458148304832 19.35 0.9986948300787686
92 2977600 1050.92 0.9725266697317052 19.35 0.9986964859162611
93 2977640 1050.91 0.9725187563229944 19.44 0.998660087061142
94 2975796 1050.96 0.9724813051020342 19.41 0.9986496326602203
95 2971720 1051.34 0.9724478316768036 20.82 0.9986693889514319
96 2971016 1051.16 0.9724254752247914 19.35 0.9986808926348562
97 2974968 1051.94 0.9724249391416009 20.85 0.99864789982632
98 2974912 1051.7 0.9724104573447334 20.16 0.9986379608688897
99 2974020 1052.95 0.9723720793838015 20.79 0.9987210246739546


==> fast_data/mailserver_aging/mailserver_btrfs_ssd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 11.53 0.9957988754645856 10.78 0.9986901772776445
1 2950244 12.05 0.9936448191319025 10.79 0.9986869329138129
2 2948688 12.89 0.9916569127581124 10.8 0.9986453914191278
3 2948412 13.77 0.9899221594793077 10.71 0.9987014525475625
4 2945544 14.48 0.9884559860582528 10.73 0.9987096798055727
5 2938612 15.25 0.9871069960654699 10.7 0.9987024826986475
6 2940736 16.15 0.9858343824663669 10.7 0.9987120426035312
7 2942724 16.99 0.9846762048691017 10.71 0.9986873931931337
8 2945100 17.83 0.9836754564619288 10.71 0.9986956910267574
9 2948976 19.0 0.9827585865231419 10.74 0.9986963159307476
10 2950384 20.02 0.9818950080566258 10.75 0.998691030996708
11 2952820 20.99 0.9811322337429932 10.73 0.9986868984061155
12 2955284 22.16 0.9804346383369057 10.77 0.9986934684470538
13 2958024 23.27 0.9797878987175271 10.77 0.9986750309967511
14 2960124 24.25 0.9791596203510704 10.78 0.9986912482449689
15 2960592 25.1 0.978665087811757 10.75 0.9986809464171865
16 2967764 25.51 0.9781629438268024 10.84 0.9986881431749436
17 2968708 25.86 0.9777429021463491 10.82 0.9986972620331981
18 2967272 25.91 0.9773546889253071 10.78 0.9986773201335452
19 2966972 26.06 0.9769913989589932 10.77 0.998708731450838
20 2964528 26.15 0.9765918324437763 10.83 0.998700832001881
21 2964024 26.21 0.9763132456680781 10.75 0.998694119612429
22 2965288 26.31 0.976067885114079 10.78 0.9987062594877643
23 2966044 26.3 0.9758166005816182 10.81 0.9987012024642105
24 2965804 26.36 0.9756173037392165 10.75 0.9987211784742237
25 2961556 26.37 0.9754874447247911 10.75 0.9987036821643244
26 2959700 26.42 0.9753946787189393 10.73 0.9986934304909035
27 2957384 26.4 0.9752661761253884 10.72 0.998702628883578
28 2959428 26.46 0.9751256562814387 10.77 0.9986873498777624
29 2958204 26.51 0.974992034479232 10.76 0.9986905152279678
30 2955896 26.48 0.9748628101626187 10.73 0.9986840342663479
31 2954612 26.49 0.9747386919817363 10.77 0.9987037349861173
32 2956380 26.52 0.9746262698755283 10.73 0.998711601087028
33 2960224 26.55 0.9745221917082408 10.77 0.9986850731890069
34 2958516 26.57 0.9744109389554334 10.78 0.9986002129450866
35 2955888 26.58 0.9743343180699163 10.73 0.9986914539608991
36 2956592 26.59 0.9742408816525011 10.77 0.9986874249957141
37 2955996 26.6 0.9741508399692766 10.78 0.9986921475918227
38 2955544 26.59 0.9740613235357842 10.7 0.9986933027409818
39 2958472 26.62 0.9739637754593045 10.73 0.9986845840413381
40 2955360 26.66 0.9738964694907237 10.71 0.9986916146665218
41 2952544 26.58 0.973805122944368 10.69 0.9986934598524868
42 2955820 26.63 0.9737553533366341 10.72 0.9987052582308225
43 2956064 26.64 0.9737181685137599 10.7 0.9986843904688866
44 2955216 26.63 0.9736297599332316 10.73 0.998698550666318
45 2954732 26.67 0.973634651910173 10.69 0.9986869846515346
46 2958148 26.69 0.9736540283054512 10.71 0.9987077040923596
47 2958784 26.71 0.9736641404168049 10.72 0.9987041504692452
48 2956960 26.71 0.9736714929882074 10.75 0.9986872450538435
49 2965388 26.76 0.9736775893636541 10.76 0.9987048847591293
50 2962136 26.76 0.9736666195044562 10.75 0.9987063071332234
51 2959784 26.71 0.9736215280828736 10.73 0.9986109962822106
52 2956196 26.71 0.9735951482167365 10.7 0.9986954826312257
53 2957132 26.72 0.9735064209572492 10.73 0.9986758651906888
54 2958512 26.77 0.9734822638825649 10.8 0.998691875839335
55 2959464 26.78 0.9734359023098503 10.72 0.9986994339658022
56 2959888 26.8 0.9733846014609187 10.71 0.9987098092004366
57 2957500 26.84 0.9733469246880594 10.75 0.9986553888802667
58 2955960 26.72 0.973307061230666 10.69 0.9986948726541555
59 2958632 26.77 0.973255213250257 10.78 0.9986899868981944
60 2955684 26.76 0.9731716363483451 10.7 0.9987235688672257
61 2956008 26.74 0.9731552928483678 10.67 0.9986956434289392
62 2955004 26.75 0.9731589732811392 10.69 0.9987054094802724
63 2954656 26.74 0.9731101470721588 10.67 0.9987067744477696
64 2954376 26.72 0.9730859106030587 10.67 0.9987051751393626
65 2955608 26.75 0.9730883091081579 10.68 0.9987005149662054
66 2956008 26.77 0.9730860655576413 10.69 0.9986952686479725
67 2961092 26.79 0.9730628007920584 10.72 0.9988954496237272
68 2961224 26.83 0.9730650349677861 10.7 0.998697580283534
69 2961516 26.88 0.9730801814102934 10.72 0.9987084447406385
70 2961840 26.84 0.9730745866273828 10.72 0.9987129379693006
71 2958368 26.84 0.9730448212019939 10.69 0.9986886894060973
72 2959720 26.83 0.9730269964425224 10.69 0.9986935191855996
73 2958684 26.81 0.9730236763812316 10.69 0.9986991047991929
74 2960304 26.85 0.9729895147237682 10.71 0.9986999995984038
75 2956092 26.81 0.9729748777731049 10.68 0.9986922813932909
76 2959044 26.79 0.9729505501861078 10.74 0.9987048073262665
77 2956564 26.8 0.9729110237109126 10.7 0.9986888515880469
78 2956248 26.8 0.9728643735999527 10.68 0.998693673031993
79 2959900 26.81 0.9728513636554468 10.68 0.9987070270226832
80 2961900 26.96 0.9728146474846562 10.69 0.998607324503223
81 2966492 26.87 0.9728184296569433 10.73 0.998742515651222
82 2969804 26.89 0.9727832665311006 10.72 0.9986961979363391
83 2970488 26.9 0.9727766131626645 10.74 0.9987219339773868
84 2974208 26.92 0.972743182530561 10.8 0.998719768468269
85 2974180 26.92 0.9727391931965147 10.79 0.9986656112179124
86 2979228 26.95 0.9727394362524608 10.75 0.998689713519496
87 2977216 26.93 0.972729570537741 10.76 0.9987091434066095
88 2978132 26.95 0.9727209448477342 10.74 0.9986894324134407
89 2978308 26.94 0.9727028285907859 10.75 0.9986990687580913
90 2978180 26.91 0.9727158626355356 10.84 0.998725305180951
91 2980188 26.94 0.9727077535620108 10.77 0.9986185538034846
92 2977600 26.94 0.9727014924399567 10.75 0.9987004994981056
93 2977640 26.97 0.9726901993117105 10.73 0.9987081656051464
94 2975796 26.94 0.972643782740197 10.81 0.998728899430563
95 2971720 26.89 0.9726348228143883 10.73 0.9987166824606596
96 2971016 26.87 0.9726104435250981 10.8 0.9987414941441225
97 2974968 26.88 0.9725853436741522 10.74 0.9987111513470376
98 2974912 26.89 0.9725653759729052 10.74 0.9987020418277596
99 2974020 26.93 0.972541257769108 10.73 0.9987104964521983


==> fast_data/mailserver_aging/mailserver_ext4_hdd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 608.84 0.9714045951060792 334.89 0.9723167798689087
1 2950244 828.71 0.9709612120677134 304.77 0.9720869259596908
2 2948688 1004.44 0.9709187025704777 313.82 0.9720507399007356
3 2948412 1171.6 0.9708762696893861 309.74 0.9720938357890537
4 2945544 1315.7 0.9708469465531261 309.05 0.9720097836106638
5 2938612 1453.62 0.9708166563057626 323.91 0.9719662214145577
6 2940736 1577.6 0.9707915727472763 323.76 0.9719798990968983
7 2942724 1683.33 0.9707553930789993 311.38 0.9720329337234469
8 2945100 1788.66 0.9707062702468068 315.56 0.9719954370807034
9 2948976 1884.01 0.9706788554195105 359.67 0.9720317103677686
10 2950384 1963.2 0.9706641113976056 332.11 0.9720644609279733
11 2952820 2043.83 0.97063774644349 310.64 0.9720686168778646
12 2955284 2111.51 0.9706223313207809 307.52 0.9720877070400692
13 2958024 2179.64 0.9706070283278108 320.06 0.9721144500324661
14 2960124 2246.53 0.9705944690755044 309.78 0.9721099248146561
15 2960592 2298.5 0.9705759362921498 328.44 0.9720836317125241
16 2967764 2350.32 0.970572573182147 312.53 0.9721110079364123
17 2968708 2396.18 0.9705302396924791 312.78 0.9721392724895369
18 2967272 2432.34 0.9705105188967792 325.02 0.9721210591654735
19 2966972 2473.47 0.9704972702668555 313.91 0.9721532703840106
20 2964528 2507.86 0.9704747741895983 331.75 0.9721222357774315
21 2964024 2532.07 0.9704756459274091 308.65 0.9722111861267332
22 2965288 2566.52 0.9704789123920137 307.58 0.9721956673120349
23 2966044 2589.08 0.9704549052580045 311.14 0.9721966375347825
24 2965804 2611.8 0.9704648535882163 334.51 0.9721705703618009
25 2961556 2638.93 0.9705359795670114 308.52 0.9721472311845657
26 2959700 2660.61 0.970628740399447 308.41 0.9721808757386903
27 2957384 2676.35 0.9706765971810841 308.0 0.9721464731077748
28 2959428 2695.26 0.9706880759020772 323.23 0.9720999128784008
29 2958204 2710.28 0.9706891170354522 303.53 0.9721455607696549
30 2955896 2727.62 0.9706571970910489 333.98 0.9721077564911157
31 2954612 2731.92 0.9706346026722221 314.9 0.9721463620343075
32 2956380 2747.05 0.9706380787900547 314.89 0.9721562266051241
33 2960224 2774.14 0.9706080432620918 324.51 0.9721678420405118
34 2958516 2768.31 0.9706021411299949 314.98 0.9721884487231935
35 2955888 2771.69 0.9705972162523661 328.97 0.9722221474133252
36 2956592 2782.4 0.9705755962151846 302.32 0.9721702152583382
37 2955996 2785.57 0.9705427531028002 370.38 0.9722297595738205
38 2955544 2793.01 0.9705099399371737 350.32 0.9722276470944758
39 2958472 2802.95 0.9704960328839181 325.45 0.9721917566727404
40 2955360 2809.85 0.9704548731594062 308.81 0.9722183125149841
41 2952544 2818.68 0.9704406079323059 337.02 0.9722141681950588
42 2955820 2817.57 0.9704417214193607 363.03 0.9722243916627056
43 2956064 2825.57 0.9704432938638817 324.73 0.9722276672823514
44 2955216 2837.58 0.9704330918922528 331.0 0.9722427272874223
45 2954732 2833.55 0.9704832317113883 320.71 0.9721968202234328
46 2958148 2843.53 0.9705512012676936 337.37 0.9722186907212333
47 2958784 2842.76 0.9706042871602564 328.89 0.9722613105888367
48 2956960 2842.85 0.9706611258708506 333.7 0.9722669676069592
49 2965388 2851.3 0.9707056251480337 306.61 0.9722304257826868
50 2962136 2848.75 0.9707489180141814 306.63 0.9722611132320994
51 2959784 2845.85 0.9707491517967245 344.78 0.9722705987724385
52 2956196 2844.78 0.9707126297019025 308.56 0.9723047652523359
53 2957132 2852.6 0.9706892502788704 322.77 0.9722956450783272
54 2958512 2852.5 0.9706537236078565 326.99 0.9722613200968236
55 2959464 2856.24 0.9706215376615758 329.68 0.9722324795223932
56 2959888 2857.68 0.9706050654409432 353.36 0.9722430769147972
57 2957500 2861.82 0.9705721471025756 349.29 0.9723095045772752
58 2955960 2856.97 0.9705613620588392 340.04 0.9722784207200325
59 2958632 2859.89 0.9705439114036819 307.13 0.9723061296174675
60 2955684 2855.48 0.9705394998211168 306.19 0.9723565142980352
61 2956008 2853.72 0.97053372398788 308.11 0.9723368994044571
62 2955004 2849.89 0.970542541983846 317.51 0.972296695433278
63 2954656 2847.75 0.9705374503226358 304.74 0.9723220746913689
64 2954376 2845.23 0.9705510562768944 352.88 0.9723370089035972
65 2955608 2848.33 0.9705693393140828 307.92 0.9723461326041274
66 2956008 2847.81 0.9705722666417502 323.74 0.9723188204669412
67 2961092 2854.14 0.9705799656468663 309.38 0.9723531670149563
68 2961224 2860.11 0.9705974157665689 306.11 0.9723656378838773
69 2961516 2854.65 0.9706421174928186 343.6 0.9722951274723561
70 2961840 2858.95 0.97066375978674 302.29 0.9722838584742002
71 2958368 2855.48 0.9706630526550248 305.41 0.9723107261359124
72 2959720 2855.0 0.9706711060451537 321.57 0.9722770432433596
73 2958684 2859.59 0.9706738116893335 352.67 0.9723598681111635
74 2960304 2859.4 0.9706863103148147 322.08 0.9722960837862562
75 2956092 2854.2 0.9706566221479502 316.8 0.9723331492345306
76 2959044 2858.42 0.9706581628298948 301.95 0.9723438088955899
77 2956564 2856.66 0.9706529021133941 311.4 0.9723467988338821
78 2956248 2858.64 0.970639797554045 326.93 0.9723291631424985
79 2959900 2858.78 0.9706383723255348 299.28 0.9723637019159624
80 2961900 2867.65 0.9706269957676736 319.94 0.9723705887890688
81 2966492 2873.95 0.9706349269689001 307.11 0.9724018500548278
82 2969804 2879.3 0.9706546492841123 332.26 0.9724007645717151
83 2970488 2872.59 0.970651850484124 337.49 0.9723884423828453
84 2974208 2883.06 0.9706706384322383 313.56 0.9724060531896662
85 2974180 2877.73 0.9706947448025155 328.23 0.9724925214848301
86 2979228 2881.12 0.9707124380125882 364.4 0.9724507925727968
87 2977216 2882.46 0.9707214087945616 303.81 0.9724624378312489
88 2978132 2883.68 0.9707405613752421 321.56 0.9724795669476657
89 2978308 2879.35 0.9707709185147106 311.4 0.9724718894563735
90 2978180 2886.51 0.9708029692737801 319.63 0.9724882045989028
91 2980188 2885.07 0.9708089699589001 348.1 0.9725070252400875
92 2977600 2886.12 0.9708154150957149 305.52 0.972482766829926
93 2977640 2882.37 0.9708242500944215 355.34 0.9724762019439818
94 2975796 2888.21 0.9707974643763575 325.09 0.9724990859868731
95 2971720 2883.0 0.9707860021377878 329.81 0.9724801136554017
96 2971016 2882.87 0.9707858139902436 325.33 0.9724581413498828
97 2974968 2884.05 0.9708310618932602 310.84 0.9725519625537566
98 2974912 2882.18 0.9708333388600542 341.54 0.9724970245705542
99 2974020 2886.67 0.9708149239077074 306.44 0.9724886566348642


==> fast_data/mailserver_aging/mailserver_ext4_ssd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 21.11 0.9715361649481256 21.06 0.972325529713064
1 2950244 24.63 0.9710706676635054 20.72 0.9721256855100627
2 2948688 24.76 0.9710409149070585 20.78 0.9721091320709861
3 2948412 24.87 0.9709991780554184 20.7 0.9720782132866141
4 2945544 24.99 0.9709686378139201 20.62 0.9720487484867545
5 2938612 25.1 0.970914665832361 20.64 0.9719731473252992
6 2940736 25.19 0.9708664343225398 20.68 0.9720233627512878
7 2942724 25.31 0.9708161537822267 20.68 0.9720029442620731
8 2945100 25.43 0.9707781183067198 20.62 0.9720448278568085
9 2948976 25.55 0.9707589996494599 20.71 0.9720632246134381
10 2950384 25.62 0.9707488711627559 20.7 0.9721173526252862
11 2952820 25.72 0.9707363481069 20.69 0.9720623743811798
12 2955284 25.8 0.9707236068892937 20.55 0.9720851765359797
13 2958024 25.91 0.9707171337335684 23.0 0.9721570074685216
14 2960124 26.0 0.9706820451421341 22.92 0.9721318706388815
15 2960592 26.12 0.9706667968609405 21.45 0.9721251446063677
16 2967764 26.24 0.970659236681016 21.03 0.9721218734262213
17 2968708 26.26 0.9706255700416679 23.03 0.9721621500118094
18 2967272 26.36 0.9705986992605203 20.8 0.9721299987228007
19 2966972 26.41 0.9705873452105562 20.85 0.972158952836281
20 2964528 26.43 0.9705645161290323 20.88 0.9721773542510393
21 2964024 26.48 0.9705617021503243 20.63 0.9722005187302818
22 2965288 26.51 0.9705708523850408 20.78 0.9722364337749858
23 2966044 26.57 0.970542559321425 20.71 0.9722200361343509
24 2965804 26.68 0.9705648252656686 20.84 0.9722357112783007
25 2961556 26.64 0.9706278062764635 20.63 0.9721592470458917
26 2959700 26.65 0.9707280105836193 22.49 0.9721575327705014
27 2957384 26.7 0.9707732624717386 20.63 0.9721193834756251
28 2959428 26.73 0.9707853895103561 20.77 0.9721489108115287
29 2958204 26.77 0.9707729811796003 20.71 0.9721272690987252
30 2955896 26.76 0.9707520747234258 20.6 0.9721594498712154
31 2954612 26.78 0.9707340540930477 20.51 0.9721509236780778
32 2956380 26.81 0.9707399369561938 22.39 0.9722095195699534
33 2960224 26.86 0.9707192714799913 20.64 0.9721681278870887
34 2958516 26.84 0.9707080110633608 20.7 0.9721932420384485
35 2955888 26.86 0.97068074499998 20.66 0.9722014658393814
36 2956592 26.89 0.9706489431417326 20.73 0.972202591641625
37 2955996 26.97 0.9706212847132764 20.71 0.9722186602379975
38 2955544 26.89 0.9705984857589232 20.62 0.9722719171516142
39 2958472 26.94 0.9705840762742276 20.56 0.9722290777415896
40 2955360 26.93 0.97055230352955 20.64 0.9722458522542375
41 2952544 26.94 0.970528750075192 20.6 0.9722185991252305
42 2955820 26.94 0.970534369391505 20.46 0.9722271726348392
43 2956064 26.99 0.9705315325418823 20.57 0.9723001286553024
44 2955216 26.99 0.9705144982206881 21.48 0.9722424809669094
45 2954732 27.01 0.9705470726020335 20.45 0.9722687167903973
46 2958148 27.05 0.9706189049563351 22.35 0.9722719967425217
47 2958784 27.04 0.970676855429287 20.96 0.9722720121122568
48 2956960 27.06 0.9707311515575312 20.56 0.9722558260353273
49 2965388 27.13 0.9707774406472905 22.51 0.9722841348372661
50 2962136 27.1 0.9708239022785073 20.7 0.9723200198334903
51 2959784 27.1 0.9708196015379611 20.71 0.9722920254217746
52 2956196 27.08 0.9707754637353485 20.49 0.972281836740756
53 2957132 27.08 0.9707571477560977 22.53 0.9722952712832773
54 2958512 27.12 0.9707344035534687 20.5 0.9722959318576717
55 2959464 27.14 0.9706929242207469 20.58 0.9722907608439042
56 2959888 27.14 0.9706806397896699 20.92 0.972294910375507
57 2957500 27.11 0.9706427214362335 20.75 0.9723155324996491
58 2955960 27.13 0.9706329834594134 20.57 0.9723184553308829
59 2958632 27.13 0.9706126048626948 20.66 0.9723178878117652
60 2955684 27.12 0.9706079367198451 20.52 0.9723748809756954
61 2956008 27.1 0.9705996889932993 21.14 0.9723214189240295
62 2955004 27.13 0.9706009688243125 20.53 0.9723553324317715
63 2954656 27.13 0.9705921823069045 20.51 0.9723533362341323
64 2954376 27.2 0.9706097310161449 20.64 0.9723975125736107
65 2955608 27.12 0.9706376253354517 20.55 0.9724088528301071
66 2956008 27.14 0.9706351415207676 20.61 0.9723563876550846
67 2961092 27.17 0.9706497331369897 20.61 0.972369387892679
68 2961224 27.2 0.970658887097419 20.42 0.9723296141574024
69 2961516 27.22 0.9707002366163857 20.47 0.972316344385788
70 2961840 27.23 0.9707091110338572 20.52 0.9723559312211243
71 2958368 27.24 0.9707152240159502 22.83 0.9723326204579493
72 2959720 27.22 0.9707290989026224 20.69 0.9723285850797283
73 2958684 27.18 0.9707408395292235 20.67 0.9723327305605787
74 2960304 27.2 0.9707575953475539 20.59 0.9723558454026809
75 2956092 27.19 0.9707227723300861 20.56 0.9723709931480942
76 2959044 27.19 0.9707329244973558 20.64 0.9723649271322307
77 2956564 27.18 0.9707296144212048 20.46 0.9723967993235001
78 2956248 27.24 0.970706070449565 22.71 0.9723670500649194
79 2959900 27.22 0.9707063065705107 20.5 0.9723975396564101
80 2961900 27.24 0.9706963189611995 20.64 0.9723772596057261
81 2966492 27.28 0.9707020131621649 20.81 0.9724167707649067
82 2969804 27.28 0.9707282706611076 22.97 0.9724319129712243
83 2970488 27.29 0.9707274298360272 20.59 0.972433384052497
84 2974208 27.31 0.9707459970598226 22.9 0.9724993891699155
85 2974180 27.35 0.9707593659579153 20.61 0.9725078096997344
86 2979228 27.36 0.9707823601405086 20.51 0.9724915352383403
87 2977216 27.35 0.9707876761347372 22.56 0.9724824481555314
88 2978132 27.37 0.9707981779475217 20.55 0.9725091571899359
89 2978308 27.34 0.9708291111155265 20.63 0.9725117362081123
90 2978180 27.34 0.9708509509541332 22.87 0.9725445238456569
91 2980188 27.34 0.9708722134105816 20.7 0.9725065999303154
92 2977600 27.33 0.9708866597486452 21.02 0.9724907496469996
93 2977640 27.31 0.9708997452644638 22.67 0.9725431569067811
94 2975796 27.34 0.9708906471537728 21.51 0.9724878464206334
95 2971720 27.28 0.9708686855675237 22.41 0.9724824678403576
96 2971016 27.32 0.9708594650664881 22.06 0.9724967874357823
97 2974968 27.35 0.9708848470701825 20.43 0.972514714490551
98 2974912 27.33 0.9708876858684293 21.09 0.9725433690823292
99 2974020 27.31 0.9708684220301298 20.67 0.9725428339505179


==> fast_data/mailserver_aging/mailserver_f2fs_hdd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 1.27 0.9577800969976343 315.04 0.9542748000964906
1 2950244 1.23 0.9569804959719821 304.23 0.9565283331523612
2 2948688 1.23 0.9566435279091643 302.25 0.9564945347421092
3 2948412 1.23 0.9563407622580602 305.01 0.9564815086073288
4 2945544 1.23 0.9560863014218264 298.65 0.9564314263663843
5 2938612 1.22 0.9558295351415632 298.22 0.9563686584087092
6 2940736 1.23 0.9556335412745662 296.18 0.9563307099732489
7 2942724 1.23 0.9554197404615604 295.9 0.9563382727099834
8 2945100 1.23 0.955223516352338 298.44 0.9563411674156889
9 2948976 1.23 0.955063968261044 293.88 0.9563618096813474
10 2950384 1.23 0.9549038821495102 297.15 0.95637348674857
11 2952820 1.24 0.9547362681043237 296.33 0.9563674814248355
12 2955284 1.21 0.9546115818894729 297.37 0.9563868620026212
13 2958024 1.24 0.9544565715225869 298.14 0.9563835710339079
14 2960124 1.24 0.9543260017796579 301.09 0.9563946914928398
15 2960592 1.24 0.9542030883596103 299.69 0.9563954008758442
16 2967764 1.24 0.9541215446469733 305.36 0.9563897412178779
17 2968708 1.25 0.9539990073660969 302.13 0.9563741540584051
18 2967272 1.25 0.9538962032134755 301.76 0.9563889257147907
19 2966972 1.25 0.9538240560076273 305.82 0.9564151821824269
20 2964528 1.24 0.9537149023284714 305.61 0.9564018182177625
21 2964024 1.25 0.9536615780430738 301.57 0.9564355696657934
22 2965288 1.25 0.9535932537612883 308.13 0.956467120565773
23 2966044 1.24 0.953512105582558 304.73 0.9564362235963562
24 2965804 1.23 0.95354597594019 321.22 0.956425578493915
25 2961556 1.23 0.9535165783016364 300.48 0.9564112377896223
26 2959700 1.23 0.9535199895081617 301.05 0.9563970896813833
27 2957384 1.23 0.9534871695070756 309.77 0.9563566026413962
28 2959428 1.2 0.9534398676715392 304.04 0.9563552071499616
29 2958204 1.23 0.9533988424268568 309.59 0.9563490566215714
30 2955896 1.23 0.9533366219064598 311.69 0.9563466677368182
31 2954612 1.24 0.9532939012386369 305.37 0.9563659267573908
32 2956380 1.23 0.9532700944409508 305.25 0.9564071155168635
33 2960224 1.24 0.9531961395669379 313.99 0.9564008121306353
34 2958516 1.25 0.953163217636492 316.08 0.9564511476753331
35 2955888 1.24 0.9531274003833934 320.91 0.9564888461291285
36 2956592 1.25 0.9530763957133905 325.65 0.9564993952622578
37 2955996 1.24 0.9530334015376017 319.08 0.9564770994783499
38 2955544 1.24 0.9529773059548347 316.89 0.9565114108884212
39 2958472 1.25 0.9529233111877106 316.87 0.9565203685810706
40 2955360 1.24 0.9528590707602476 316.86 0.9564930518788007
41 2952544 1.24 0.9528168641262552 319.68 0.9565015108513479
42 2955820 1.24 0.952807227453321 321.18 0.9565080899018773
43 2956064 1.23 0.952788296453329 312.36 0.956525403294438
44 2955216 1.23 0.9527458222768104 312.49 0.9565106782196852
45 2954732 1.23 0.9527540058114476 320.11 0.9565189116070965
46 2958148 1.2 0.9527954114600021 321.5 0.9565442967874362
47 2958784 1.24 0.952810802754411 323.9 0.9565216261668116
48 2956960 1.24 0.9528287215041259 320.47 0.9565305856230132
49 2965388 1.24 0.9528495569328769 323.58 0.9564926742861883
50 2962136 1.24 0.9528719716455472 321.24 0.9565324814093936
51 2959784 1.24 0.9528589031011114 315.84 0.9565585848879213
52 2956196 1.23 0.9528044864657836 310.6 0.9565524562576798
53 2957132 1.24 0.9527585356814132 314.37 0.9565515575102909
54 2958512 1.25 0.9527243536252394 317.34 0.9565621744366987
55 2959464 1.24 0.9526751545604079 313.8 0.9565515172133549
56 2959888 1.24 0.9526527451874424 323.9 0.9565801298831392
57 2957500 1.24 0.9526019610352753 320.43 0.9565803498133093
58 2955960 1.24 0.9525755699484173 319.03 0.9566099043519982
59 2958632 1.25 0.9525414813685709 314.75 0.9565990000104008
60 2955684 1.24 0.952527094912951 321.16 0.9566342299922564
61 2956008 1.23 0.952508195059685 312.75 0.9566464221548667
62 2955004 1.23 0.9524973173185889 318.02 0.9566674417018827
63 2954656 1.23 0.9524831314907817 313.25 0.9566789769443986
64 2954376 1.23 0.9524816755385859 317.07 0.9567064423084212
65 2955608 1.24 0.9524821444292514 315.03 0.9566840042591649
66 2956008 1.24 0.9524494212408507 313.79 0.9566590879175927
67 2961092 1.2 0.9524434066557377 316.36 0.9566354406927061
68 2961224 1.24 0.9524349692501028 317.26 0.9566363565905394
69 2961516 1.24 0.952439460293001 318.64 0.9566272493476112
70 2961840 1.21 0.9524379174915988 319.09 0.9566251339131355
71 2958368 1.21 0.9524102700495096 313.7 0.9566173306537415
72 2959720 1.21 0.9524106183348945 316.68 0.9566651775584297
73 2958684 1.24 0.9523994143983227 317.21 0.9566073921582546
74 2960304 1.25 0.9523967109463816 315.95 0.9566936484931681
75 2956092 1.24 0.9523440624028854 309.12 0.9566458236501895
76 2959044 1.24 0.9523437065233118 312.56 0.9566612209297926
77 2956564 1.22 0.952342226654336 310.39 0.9567094837048394
78 2956248 1.23 0.9523136040542393 309.39 0.956698150826554
79 2959900 1.23 0.9523050280896688 312.64 0.9567213618101958
80 2961900 1.23 0.9522775483825038 309.07 0.9566909711683653
81 2966492 1.2 0.9522681003202064 313.04 0.9567113449174811
82 2969804 1.24 0.9522785830558351 316.16 0.9567153477489716
83 2970488 1.24 0.9522619734404296 309.84 0.9567381116562415
84 2974208 1.24 0.9522641214623622 316.47 0.9567400018468857
85 2974180 1.24 0.9522634316019964 318.52 0.9567460568031455
86 2979228 1.25 0.9522713518022887 315.93 0.956756264592758
87 2977216 1.25 0.9522524651906337 316.92 0.9567490946310633
88 2978132 1.24 0.9522536778703548 315.85 0.95675068491861
89 2978308 1.25 0.9522717411516767 320.59 0.9567751410482389
90 2978180 1.25 0.9522717587416845 311.32 0.9567591277093143
91 2980188 1.25 0.9522767705018874 315.75 0.9567456948081655
92 2977600 1.25 0.9522675978037214 317.03 0.9567688354277545
93 2977640 1.25 0.9522661499595192 316.26 0.9567809278544731
94 2975796 1.23 0.9522245347128485 318.7 0.956760215020323
95 2971720 1.24 0.9521863813005045 312.84 0.9567581397192253
96 2971016 1.23 0.9521630218599613 316.14 0.9567693835383045
97 2974968 1.23 0.9521889867030828 313.85 0.9567934352158466
98 2974912 1.24 0.9521756589580382 315.56 0.9568084481436884
99 2974020 1.24 0.9521297590841005 317.84 0.9567858183639228


==> fast_data/mailserver_aging/mailserver_f2fs_ssd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 1.23 0.9578502539870315 36.89 0.9539726062877918
1 2950244 1.22 0.9570533085775458 28.18 0.9563166948717317
2 2948688 1.25 0.9567295349314855 28.54 0.9562650924086963
3 2948412 1.24 0.956436625804341 28.67 0.9563020208391628
4 2945544 1.23 0.9561608495435229 29.05 0.9562041714115158
5 2938612 1.24 0.9559118615038452 29.16 0.9560463166769029
6 2940736 1.24 0.9556908322696769 29.32 0.9562032091908187
7 2942724 1.25 0.9554541430832372 29.48 0.9562516319854913
8 2945100 1.24 0.9552467636320586 29.54 0.9562719519623228
9 2948976 1.23 0.9550778003496219 29.73 0.956281244521103
10 2950384 1.25 0.9549260273361476 31.78 0.956276204643759
11 2952820 1.23 0.9547600885717088 29.69 0.9562962468253043
12 2955284 1.22 0.954617019546876 29.82 0.9563406710317146
13 2958024 1.24 0.95448871977109 31.27 0.9562078283143821
14 2960124 1.25 0.9543420631249333 30.09 0.95624094469138
15 2960592 1.24 0.9542216777633973 30.06 0.9562542188129277
16 2967764 1.25 0.9540850238428644 30.32 0.9562799542799373
17 2968708 1.24 0.9540073809085525 30.27 0.95623005973594
18 2967272 1.26 0.9538842394553175 30.41 0.9562890128199806
19 2966972 1.26 0.9537956371565983 30.47 0.9562601883481637
20 2964528 1.25 0.9537278215260989 30.52 0.9563087034056477
21 2964024 1.25 0.9536511316689619 30.44 0.9563049182775398
22 2965288 1.24 0.9535959596071736 30.43 0.9563468984923331
23 2966044 1.26 0.9535403339158394 30.5 0.955546736705288
24 2965804 1.26 0.9534950018265013 30.64 0.9562447470481609
25 2961556 1.26 0.953474230906904 30.71 0.9562944362378406
26 2959700 1.26 0.9534954303338632 30.68 0.9562936914057325
27 2957384 1.26 0.953476101713777 30.56 0.9563308263346549
28 2959428 1.26 0.9534426123777922 30.63 0.956320665999485
29 2958204 1.26 0.9533939218652665 30.74 0.9562256381180274
30 2955896 1.27 0.9533523066404163 30.77 0.9562828624625443
31 2954612 1.26 0.9533186028061543 30.78 0.9562856449460017
32 2956380 1.29 0.9532926477499771 30.9 0.95633163153147
33 2960224 1.26 0.9532003662612664 31.02 0.9563205072643418
34 2958516 1.26 0.953231651371039 31.08 0.956367308278535
35 2955888 1.26 0.9531767549542705 31.05 0.9563853919560699
36 2956592 1.26 0.953131456690677 31.09 0.9563396477178254
37 2955996 1.25 0.9530772396937993 31.0 0.9564056884680686
38 2955544 1.26 0.9530149340195964 31.06 0.9563592393617677
39 2958472 1.27 0.9529121538439297 31.1 0.9563520089370243
40 2955360 1.26 0.9529238397682323 30.96 0.9564106883424455
41 2952544 1.27 0.9529001251768318 30.95 0.956406827080252
42 2955820 1.25 0.9528874372072131 30.95 0.9559481467392597
43 2956064 1.27 0.9528665069967948 30.89 0.9564873005327341
44 2955216 1.26 0.95290888397938 30.93 0.956484205247411
45 2954732 1.26 0.9528622598102681 30.99 0.9563638256122624
46 2958148 1.27 0.952892600413885 31.08 0.9563662196933524
47 2958784 1.34 0.9529077432551759 31.06 0.956485830404322
48 2956960 1.27 0.9529346813621717 30.99 0.9563608647318775
49 2965388 1.25 0.9529520090215706 31.08 0.9563888818009733
50 2962136 1.27 0.9529695770800359 30.97 0.956462108314414
51 2959784 1.29 0.953082278847998 30.96 0.9564579590004234
52 2956196 1.27 0.9529178251088583 30.92 0.9565249387800376
53 2957132 1.27 0.9528604273886152 31.01 0.9565244283926744
54 2958512 1.27 0.9528540071976914 30.92 0.9564441357246691
55 2959464 1.27 0.9527973906797262 30.99 0.9563890335716654
56 2959888 1.26 0.9527562189165508 30.86 0.9563995095206791
57 2957500 1.27 0.9527410002496834 30.95 0.9564443292196829
58 2955960 1.27 0.9527149971002855 30.84 0.9564068197253746
59 2958632 1.27 0.9526855281573997 30.92 0.9564288537249721
60 2955684 1.27 0.9526678695528499 30.57 0.9563483213247185
61 2956008 1.28 0.952631027206909 30.56 0.9565224095443509
62 2955004 1.27 0.95263567695082 30.46 0.9564527763057175
63 2954656 1.26 0.9526326747274166 30.48 0.9565334996338033
64 2954376 1.31 0.952625679112693 30.49 0.956617832876046
65 2955608 1.28 0.9526106657352459 30.65 0.9565506408191692
66 2956008 1.27 0.9525843265756041 30.6 0.9565222138046658
67 2961092 1.27 0.9525741424073296 30.81 0.9564895780014787
68 2961224 1.26 0.9525393910515821 30.99 0.9565679381586916
69 2961516 1.28 0.9525636694155261 30.95 0.9564816174380932
70 2961840 1.28 0.9526861194816894 31.01 0.9565123758179747
71 2958368 1.27 0.9525413047693553 30.95 0.956453079287311
72 2959720 1.28 0.9525508277049988 30.92 0.9565263000362773
73 2958684 1.27 0.9525350208581546 30.94 0.9564720268248137
74 2960304 1.28 0.9525354863936333 30.92 0.956582880615065
75 2956092 1.26 0.952471093801409 30.88 0.9565481809686004
76 2959044 1.28 0.952478365882964 30.86 0.9565877029607952
77 2956564 1.28 0.9524784985349547 30.9 0.9566418225651832
78 2956248 1.28 0.9524702244745331 30.85 0.9565070421465325
79 2959900 1.28 0.9524228737336023 30.89 0.9566585959287435
80 2961900 1.28 0.9524003722569442 30.91 0.9566190616085898
81 2966492 1.28 0.9524075693160607 30.95 0.9564637931851571
82 2969804 1.27 0.9523992578355017 30.86 0.9566683988636535
83 2970488 1.28 0.9523790151034649 31.11 0.9565449963171319
84 2974208 1.28 0.9524049789298331 31.03 0.9566304674334424
85 2974180 1.28 0.9524070999376264 30.94 0.9566664130708034
86 2979228 1.29 0.9524258786994151 30.95 0.9566516411027758
87 2977216 1.27 0.9523929054170183 31.03 0.9566359852578229
88 2978132 1.29 0.9523989543445918 30.81 0.9565947941497885
89 2978308 1.27 0.9523985091584227 30.72 0.956651938384747
90 2978180 1.29 0.9524090221796543 30.7 0.9566201075131796
91 2980188 1.29 0.9523997533856844 30.77 0.9566172529250003
92 2977600 1.29 0.9523858562293553 30.79 0.9566615836092888
93 2977640 1.29 0.9523999731583226 30.73 0.9566482712879033
94 2975796 1.26 0.9523411909348342 30.74 0.956792156273961
95 2971720 1.28 0.9522679316108326 30.89 0.956691312165807
96 2971016 1.27 0.9523033318178433 30.94 0.9566583330652197
97 2974968 1.29 0.9523212985329118 30.96 0.9566890277105518
98 2974912 1.29 0.9523168261976481 30.98 0.9567748509941909
99 2974020 1.29 0.9522704229512639 30.93 0.9566791496741117


==> fast_data/mailserver_aging/mailserver_xfs_hdd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 126.2 0.9961827336584973 23.82 0.999208328101163
1 2950244 194.62 0.9936905230069736 23.66 0.9992007536906176
2 2948688 254.56 0.9915145910454032 23.69 0.9991991967015671
3 2948412 309.14 0.9895601847801362 23.6 0.9992007461276917
4 2945544 359.72 0.9878245474413926 23.68 0.999183257004947
5 2938612 407.1 0.9862572444758554 23.61 0.9991904248103658
6 2940736 453.36 0.9847730095397688 23.62 0.9991899533927254
7 2942724 493.19 0.9834569633113323 23.58 0.9991953935945217
8 2945100 535.56 0.9822840876862136 23.63 0.9991936453715177
9 2948976 582.7 0.9811927664279809 23.67 0.9991947435123962
10 2950384 607.47 0.9802048780291593 23.7 0.9991885744811733
11 2952820 651.18 0.9793191943058134 23.65 0.999195438096933
12 2955284 683.43 0.978490939011419 23.71 0.9991968492373688
13 2958024 718.8 0.9777370260847953 23.67 0.9991953277180153
14 2960124 752.33 0.9770700787864064 23.72 0.9991913063244217
15 2960592 786.14 0.9764573130862946 23.77 0.9991886621162704
16 2967764 811.51 0.9758872661079782 23.9 0.9991905357425602
17 2968708 843.65 0.975363172620694 23.78 0.9991919364683314
18 2967272 871.88 0.9748911752540574 23.71 0.9992807877333362
19 2966972 901.18 0.9744691128676216 23.79 0.9991917014910146
20 2964528 918.62 0.9740684101762982 23.74 0.9991833336244201
21 2964024 949.2 0.9737390904578848 23.78 0.9991977518907854
22 2965288 954.51 0.9734389627037148 23.68 0.9991820332048852
23 2966044 985.65 0.9731374334500934 23.78 0.9991860499468893
24 2965804 1009.46 0.9729015924248486 23.73 0.9991836374282514
25 2961556 1019.82 0.9727299498871963 23.86 0.9991890452520819
26 2959700 1037.3 0.9726185181535643 23.77 0.999188886227416
27 2957384 1048.43 0.972468512981233 23.8 0.9991877410683503
28 2959428 1073.32 0.972297530265957 23.76 0.9991907130877677
29 2958204 1093.93 0.9721308042723013 23.68 0.9991927111036898
30 2955896 1090.38 0.9719621279663739 23.67 0.9991858598411888
31 2954612 1117.8 0.9718129461875338 23.71 0.9991870288711787
32 2956380 1121.62 0.9716896105643626 23.77 0.9991872877244057
33 2960224 1131.73 0.9715579269063385 23.76 0.9991881991582172
34 2958516 1174.57 0.9714674093913989 23.7 0.99918920047355
35 2955888 1174.6 0.971375348681073 23.74 0.9991927807976876
36 2956592 1181.34 0.9712611766899022 23.77 0.9991843387652352
37 2955996 1179.16 0.9711477256686899 23.71 0.9991910066768489
38 2955544 1209.52 0.971048546391986 23.78 0.9991881343911463
39 2958472 1210.64 0.9709564042558003 23.74 0.9991798830289653
40 2955360 1210.63 0.9708508651703501 23.73 0.9991912369674
41 2952544 1211.48 0.9707815949595248 23.82 0.999177550554913
42 2955820 1212.47 0.9707161016328427 23.74 0.9991850771379424
43 2956064 1214.63 0.9706648193544349 23.75 0.9991869011716712
44 2955216 1218.6 0.9705923386946399 23.75 0.9991858379632127
45 2954732 1211.58 0.9705696548196439 23.76 0.9991853415428606
46 2958148 1222.8 0.9705903292041428 23.74 0.9991908300584825
47 2958784 1210.1 0.9705833446405244 23.82 0.9991929606909725
48 2956960 1220.33 0.9705810220280032 23.79 0.9991887908586585
49 2965388 1220.15 0.9705839207721003 23.83 0.9991839068719812
50 2962136 1245.87 0.9705865347424274 23.76 0.999187330974261
51 2959784 1247.08 0.9705592689517357 23.75 0.9991993460091203
52 2956196 1248.47 0.9704908199804969 23.73 0.999189864594302
53 2957132 1244.04 0.9704350559570778 23.78 0.9991895676975501
54 2958512 1247.5 0.9703885509033714 23.66 0.9992389834762263
55 2959464 1247.23 0.9703311602626327 23.72 0.9991836305807135
56 2959888 1269.24 0.9702796225189193 23.66 0.9992135546252692
57 2957500 1243.68 0.9702117401034009 23.69 0.9991833721289136
58 2955960 1248.47 0.9701673572648843 23.6 0.9991926576180483
59 2958632 1262.05 0.9701176773990623 23.79 0.9991831375333651
60 2955684 1262.68 0.9700798794936385 23.7 0.9991908211908738
61 2956008 1255.17 0.9700451682634571 23.86 0.9991919189875603
62 2955004 1270.54 0.9700128559242048 23.62 0.9991939074241464
63 2954656 1269.1 0.9699838008343973 23.68 0.9991952959813037
64 2954376 1243.52 0.969964771704077 23.72 0.9991948163243273
65 2955608 1266.55 0.9699556461792667 23.69 0.9991956296213355
66 2956008 1255.49 0.9699206780666205 23.68 0.9991877840564269
67 2961092 1267.53 0.9699072839025327 23.74 0.9992431300272615
68 2961224 1264.75 0.9698925154297315 23.7 0.9992361828956182
69 2961516 1286.16 0.969900768613055 23.72 0.9991829702463877
70 2961840 1283.3 0.9699000699063735 23.7 0.9991893408927548
71 2958368 1275.92 0.9698783973000633 23.73 0.9991828414213844
72 2959720 1254.44 0.9698700223086069 23.67 0.9992487014134395
73 2958684 1265.5 0.9698547946047665 23.71 0.9991849913092687
74 2960304 1267.46 0.9698421212955219 23.71 0.999188125865236
75 2956092 1246.08 0.969780967929717 23.78 0.9991905359117512
76 2959044 1266.88 0.969775627395443 23.81 0.9991911232726112
77 2956564 1253.43 0.9697466287900592 23.77 0.9991852883266803
78 2956248 1261.56 0.9697172705736146 23.82 0.9991906372921961
79 2959900 1266.17 0.9696944917136237 23.84 0.9991863270614956
80 2961900 1269.77 0.9696607264883543 23.69 0.9991889946967423
81 2966492 1266.03 0.9696461575648151 23.69 0.9991854023564702
82 2969804 1272.72 0.9696382549583535 23.78 0.9991867326320595
83 2970488 1269.62 0.9696180069207107 23.77 0.99919538879753
84 2974208 1273.28 0.9696163240179246 23.92 0.9991983376106539
85 2974180 1251.31 0.9696134271691083 23.8 0.9991877165586527
86 2979228 1273.82 0.9696219394368484 23.94 0.9991879792829325
87 2977216 1269.24 0.9696042772629566 23.85 0.9991931347485058
88 2978132 1246.16 0.969609774839623 23.87 0.9991855614622477
89 2978308 1273.09 0.9696215736388785 23.83 0.9992483730670535
90 2978180 1255.75 0.9696308257716633 23.89 0.999195677612324
91 2980188 1260.36 0.9696294178115937 23.89 0.9991937048434573
92 2977600 1260.47 0.9696093923911261 23.84 0.9991937503180142
93 2977640 1254.7 0.9696030388629459 24.06 0.9991886550954067
94 2975796 1266.03 0.969560867923471 23.89 0.9991951380643916
95 2971720 1243.15 0.9695251170838929 23.77 0.9991967467235722
96 2971016 1244.37 0.9695100962978014 23.84 0.9991949156523968
97 2974968 1269.28 0.9695193867266502 23.76 0.9992007001792684
98 2974912 1268.35 0.9694968060181693 23.8 0.9991915463732352
99 2974020 1255.83 0.9694592692314884 23.86 0.9991959113340128


==> fast_data/mailserver_aging/mailserver_xfs_ssd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 11.0 0.9963644991325494 10.24 0.9993111798735369
1 2950244 11.55 0.9938212549369914 10.24 0.9993044849405283
2 2948688 12.45 0.9916589672172054 10.23 0.9993223997597968
3 2948412 13.32 0.989717081915337 10.22 0.9993105362368226
4 2945544 14.17 0.9880125519623157 10.22 0.9993233170261425
5 2938612 15.03 0.9864676512925413 10.15 0.9993091692938808
6 2940736 15.99 0.9849499648343163 10.17 0.9993165259384592
7 2942724 16.98 0.9836649423805944 10.17 0.9993011160472424
8 2945100 18.26 0.9824808684903328 10.17 0.9993270540848748
9 2948976 19.65 0.9813917730420095 10.13 0.9993025181679905
10 2950384 21.21 0.9804029540460804 10.18 0.9993061732667512
11 2952820 22.81 0.9795068562885914 10.1 0.9995393936510741
12 2955284 23.99 0.9786859673253044 10.19 0.9993076343769655
13 2958024 24.89 0.9779357756355955 10.2 0.9993027418408829
14 2960124 25.59 0.9772422660407053 10.17 0.9993227393751475
15 2960592 25.96 0.9766542741720595 10.2 0.9993030948114415
16 2967764 26.34 0.9760520891699351 10.26 0.9993011494747197
17 2968708 26.48 0.9755391399102912 10.24 0.9993252155276731
18 2967272 26.56 0.9750803429567009 10.21 0.9993089874649789
19 2966972 26.65 0.9746660765529175 10.24 0.9993141686042524
20 2964528 26.71 0.9742525559915646 10.22 0.9993061134683628
21 2964024 26.73 0.9739103839885312 10.21 0.9993178651012179
22 2965288 26.76 0.973608776844071 10.21 0.9993032028115422
23 2966044 26.85 0.9732897923333542 10.21 0.9993137994922117
24 2965804 26.88 0.9731232252997791 10.24 0.9993158459958739
25 2961556 26.92 0.9728972842215716 10.25 0.9993226092149412
26 2959700 26.87 0.9727920493340385 10.21 0.9993097097680113
27 2957384 26.9 0.9726457135371973 10.21 0.9993128179524201
28 2959428 26.96 0.9724646236646693 10.19 0.9993050406460223
29 2958204 27.0 0.9723313964832004 10.1 0.9993041142223679
30 2955896 26.98 0.9721457865194824 10.19 0.9992870606998577
31 2954612 26.98 0.9720044498895887 10.08 0.9993040782835957
32 2956380 26.98 0.9718815665652553 10.19 0.9993083469593596
33 2960224 27.07 0.9717364816352023 10.29 0.9993034657843788
34 2958516 27.07 0.9716288569392206 10.12 0.999302307226323
35 2955888 27.05 0.9715571393249267 10.1 0.9993112203554643
36 2956592 27.07 0.9714521492934561 10.18 0.9993287430341895
37 2955996 27.08 0.9714075225498426 10.23 0.9993317422595589
38 2955544 27.12 0.9712337351715807 10.26 0.9993035783746989
39 2958472 27.15 0.9711267333101136 10.22 0.9992339809421192
40 2955360 27.12 0.9710209698645877 10.22 0.9993221745559331
41 2952544 27.11 0.9709418167716398 10.21 0.9992986320113139
42 2955820 27.15 0.9708983085505336 10.17 0.999323233988723
43 2956064 27.27 0.9708353649169444 10.2 0.9993032303638262
44 2955216 27.16 0.9707589935843137 10.17 0.9993033949070315
45 2954732 27.18 0.9707334935400793 10.09 0.9993028986447052
46 2958148 27.29 0.9707594103693935 10.14 0.9993027059193419
47 2958784 27.24 0.9707450569446909 10.22 0.9992404132475162
48 2956960 27.25 0.970753692035247 10.24 0.9993101958719746
49 2965388 27.28 0.9707528881679013 10.27 0.9993296016399338
50 2962136 27.27 0.9707666788917414 10.23 0.9993286411818881
51 2959784 27.24 0.9707261512137111 10.23 0.9993292078038641
52 2956196 27.2 0.9706595377923875 10.21 0.999326232509746
53 2957132 27.24 0.9705967990319362 10.22 0.9993151438788684
54 2958512 27.25 0.9705727632354179 10.12 0.9993095227810236
55 2959464 27.28 0.9705217468574658 10.22 0.9993143307571246
56 2959888 27.29 0.9704607871424145 10.22 0.9993103213305519
57 2957500 27.29 0.97039203694792 10.25 0.9992943039427181
58 2955960 27.26 0.9703252426535469 10.21 0.9993040171817592
59 2958632 27.29 0.9702864579852711 10.21 0.9993295953193564
60 2955684 27.26 0.970241248931328 10.14 0.9993355011109353
61 2956008 27.27 0.970225439330544 10.17 0.9993223233546531
62 2955004 27.24 0.9702102772424256 10.2 0.9993114520590894
63 2954656 27.25 0.9701492187416274 10.2 0.9993094464081751
64 2954376 27.23 0.9701310801194817 10.21 0.999306777663339
65 2955608 27.23 0.9701429241647398 10.2 0.999324984823144
66 2956008 27.26 0.9700954765720902 10.22 0.9993004553540915
67 2961092 27.33 0.9701605675677126 10.21 0.9993045477351691
68 2961224 27.3 0.970060234836907 10.24 0.9993149405348826
69 2961516 27.34 0.970082680300607 10.26 0.9993000059315819
70 2961840 27.34 0.9700860893112185 10.24 0.9993009483783485
71 2958368 27.33 0.9700794573487488 10.14 0.9992984076772655
72 2959720 27.32 0.9700669095762572 10.22 0.9993165213212953
73 2958684 27.31 0.9701908434974263 10.23 0.9993000870462965
74 2960304 27.38 0.9701829999636544 10.24 0.9993247146020894
75 2956092 27.3 0.9699950311226305 10.24 0.9992333304569883
76 2959044 27.31 0.9699727688431018 10.28 0.9993251199861716
77 2956564 27.27 0.9699396873732857 10.21 0.9993008780471992
78 2956248 27.29 0.9699273833551469 10.23 0.9993233251918343
79 2959900 27.28 0.9699126070593732 10.23 0.9993053859409304
80 2961900 27.31 0.969863596297633 10.26 0.9993199612042335
81 2966492 27.35 0.9698411039797016 10.25 0.9992976913664833
82 2969804 27.38 0.9698338691888013 10.27 0.9992731943043153
83 2970488 27.41 0.9698121068130103 10.27 0.9993123962963859
84 2974208 27.41 0.9698072986239532 10.27 0.9993079641692281
85 2974180 27.41 0.9698037566732491 10.29 0.9993182196685819
86 2979228 27.44 0.9698099012121835 10.27 0.9993053358783128
87 2977216 27.41 0.9697824051316029 10.25 0.9993134973069777
88 2978132 27.43 0.969786138037326 10.27 0.9993262906640691
89 2978308 27.43 0.96982896905549 10.27 0.999302352862314
90 2978180 27.42 0.9698015167681807 10.19 0.9993017321601451
91 2980188 27.45 0.9698113050096133 10.36 0.9993105327144268
92 2977600 27.43 0.9697876164134632 10.24 0.999329524801542
93 2977640 27.42 0.9697988988671808 10.27 0.9993096738884023
94 2975796 27.43 0.9697752738302232 10.28 0.9992977273611863
95 2971720 27.38 0.9697383078721453 10.06 0.9993129873621941
96 2971016 27.37 0.969718347157526 10.21 0.9992424872858663
97 2974968 27.4 0.9697601072712311 10.2 0.9993238759921075
98 2974912 27.37 0.9697161323764596 10.24 0.9993153356751908
99 2974020 27.38 0.9696697470354354 10.27 0.9993304756209813


==> fast_data/mailserver_aging/mailserver_zfs_hdd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 459.64 0.9705642853644264 121.9 0.9739319173549167
1 2950244 540.52 0.9700163180507883 119.76 0.9737866303413286
2 2948688 632.64 0.9701556010918277 117.68 0.9738049529788082
3 2948412 710.93 0.9700657946231959 116.48 0.9737160247623082
4 2945544 791.47 0.9698277775818999 119.98 0.9738510097470259
5 2938612 842.49 0.9696366341647898 119.72 0.9733513944499795
6 2940736 894.81 0.9696885849278237 117.86 0.9735991163420622
7 2942724 1012.79 0.9695379165785675 119.94 0.9738508036002572
8 2945100 991.29 0.9694595826421708 117.69 0.973718552840825
9 2948976 1591.05 0.96951236165481 118.62 0.9736659058761733
10 2950384 1069.75 0.9693892980338497 121.71 0.9739899434427005
11 2952820 1834.82 0.9693379016184843 116.06 0.973635048672425
12 2955284 1118.36 0.9688199108786861 128.96 0.9734572523059997
13 2958024 1146.47 0.9693504250281412 136.19 0.9733068416266976
14 2960124 1178.0 0.9693457856920278 138.61 0.9732664197235831
15 2960592 1216.09 0.9691724076801044 140.39 0.9731057842695614
16 2967764 1777.41 0.9691136881609139 143.8 0.9730686232053916
17 2968708 1279.04 0.9690409203536174 148.76 0.9730443681500066
18 2967272 1254.8 0.969427407373312 147.98 0.9731132615704203
19 2966972 1256.8 0.9693058927106674 147.41 0.9730482034989555
20 2964528 1277.93 0.9692949005054706 151.12 0.9727784916868844
21 2964024 1288.16 0.9692774521367369 149.9 0.9728027994197193
22 2965288 1298.3 0.9692914564378626 150.34 0.972905693776625
23 2966044 1315.01 0.9692494502287406 145.67 0.9729673101340168
24 2965804 1320.25 0.9692685813860291 148.31 0.9729561246957321
25 2961556 1970.93 0.9690795902820882 148.58 0.9728011792100429
26 2959700 1342.33 0.9688402667170586 144.48 0.972927366104182
27 2957384 1338.13 0.9689255043029658 145.64 0.9728703463467068
28 2959428 1345.44 0.9687245717758299 144.33 0.9727121421418647
29 2958204 1692.78 0.968651088462223 145.8 0.9729181197465785
30 2955896 1350.7 0.9686074954333947 140.93 0.9727188772551825
31 2954612 1355.29 0.9685842589732022 141.79 0.9728556590809001
32 2956380 1352.14 0.9685972288451324 145.54 0.9729290330523372
33 2960224 1386.54 0.9686109565735956 144.1 0.9730445910063106
34 2958516 1373.83 0.9685923813338156 145.49 0.9728672533910346
35 2955888 1368.89 0.9686312291069916 142.7 0.9730977969118858
36 2956592 1356.97 0.9686145983061539 142.09 0.9731390691664367
37 2955996 1367.49 0.968586375580428 145.14 0.973121529985307
38 2955544 1364.59 0.9685930721639875 140.9 0.973203326337044
39 2958472 1364.47 0.9685887618852984 139.09 0.9732568844485273
40 2955360 1368.54 0.9685545714503929 135.74 0.9731877377700258
41 2952544 1371.6 0.9685626937483226 139.03 0.9729635279572465
42 2955820 1370.72 0.968557610871823 136.1 0.9732945793052162
43 2956064 2340.79 0.9685832290103442 138.07 0.9730576807152929
44 2955216 1366.27 0.968555404072672 137.87 0.9732998514916529
45 2954732 1371.59 0.9685648888214726 138.28 0.973320876430805
46 2958148 1398.74 0.968591989379614 137.18 0.9732829947061663
47 2958784 1376.41 0.9685827189172811 138.83 0.9732549816804008
48 2956960 1392.63 0.968574386324166 135.98 0.9733296236005449
49 2965388 1379.18 0.9685665483785478 137.43 0.9732447502653654
50 2962136 1365.84 0.9685539181101832 133.01 0.9732842734290268
51 2959784 1369.1 0.9685656963245507 136.08 0.9734137342419533
52 2956196 1361.21 0.9685544609187855 134.0 0.9735141111977033
53 2957132 1366.72 0.9685449379334672 139.6 0.9731778426625961
54 2958512 1398.88 0.9685997210978954 143.9 0.9730210146927682
55 2959464 1369.16 0.9686573442738116 143.21 0.9732929132293012
56 2959888 1368.05 0.9686991909228637 142.67 0.9731524860358471
57 2957500 1365.56 0.9686909808403812 149.0 0.972954407753222
58 2955960 1360.78 0.9687007985793856 143.56 0.9729674885634167
59 2958632 1364.49 0.9687161361982755 147.15 0.9728260582246594
60 2955684 1357.41 0.9687257843294261 144.12 0.9731420087657445
61 2956008 1364.48 0.9687421670900207 147.71 0.9728909615002319
62 2955004 1352.67 0.9687386516514149 148.44 0.9729738186817554
63 2954656 1357.84 0.9687239868777532 150.65 0.9728994815809462
64 2954376 1398.56 0.9687428463159092 146.82 0.9730136879949357
65 2955608 1355.49 0.9687460808764873 149.71 0.9729832166181863
66 2956008 1366.91 0.9687246268695311 154.7 0.9729781399019745
67 2961092 1465.33 0.9687220356316897 149.83 0.9729293896159565
68 2961224 1358.92 0.9687240942510866 147.29 0.9729477056265595
69 2961516 1357.15 0.9686940345241215 146.46 0.9729671964833698
70 2961840 1360.74 0.9686916080945144 151.21 0.9730325084845939
71 2958368 2738.1 0.968667123115854 145.82 0.9729858893816701
72 2959720 1356.86 0.9686744877286296 149.24 0.9730092678590383
73 2958684 2090.58 0.9686703310348574 145.54 0.9729269014069563
74 2960304 1356.23 0.9686729534297723 146.1 0.9729727448238603
75 2956092 1357.37 0.9686613325356095 141.34 0.9729225658897843
76 2959044 1361.42 0.9686787406853318 144.5 0.9727895531033607
77 2956564 1350.58 0.96868276732134 145.34 0.973049561472898
78 2956248 1345.98 0.9686854920325979 140.05 0.9730249004500867
79 2959900 2101.96 0.9687075563185977 144.59 0.9729164926155931
80 2961900 1356.33 0.968698638557803 145.49 0.9729959563900988
81 2966492 1357.63 0.9687245136015779 140.84 0.9731835862768384
82 2969804 1354.05 0.9687504841283366 141.93 0.9730093544217291
83 2970488 2466.94 0.9687465299207982 145.25 0.9731658651048115
84 2974208 2146.92 0.9687289278489548 143.09 0.9730829212778681
85 2974180 2610.04 0.9687446791769428 141.32 0.9732104472261502
86 2979228 2450.27 0.9687749581347417 143.02 0.9732766259784131
87 2977216 2404.43 0.9687507252094405 139.14 0.9733363577566538
88 2978132 2428.7 0.968776832749298 137.74 0.9734034749162332
89 2978308 1989.12 0.968795976681723 140.05 0.9733585513142295
90 2978180 1776.2 0.9689007150366947 139.42 0.973458117760554
91 2980188 1364.69 0.9688338543785827 138.7 0.9733229465492795
92 2977600 2003.58 0.9688571393652783 140.1 0.9735443305958672
93 2977640 1647.1 0.9689189267307603 139.44 0.973697230746527
94 2975796 1691.18 0.9689110562011894 135.12 0.9737025167893347
95 2971720 1360.55 0.9689104080729943 134.38 0.9736695880044215
96 2971016 2004.44 0.9689177225606855 138.05 0.9736502560114925
97 2974968 2335.0 0.9689339878548751 136.72 0.9736682804731609
98 2974912 1948.95 0.9689419448830329 133.11 0.9735911082254489
99 2974020 2531.22 0.9689136201352528 135.7 0.973887456688551


==> fast_data/mailserver_aging/mailserver_zfs_ssd_20gb.csv <==
pulls_performed filesystem_size aged_time aged_layout_score clean_time clean_layout_score
0 2971432 24.99 0.966596060861866 24.9 0.9706105338186815
1 2950244 30.29 0.9660347571614557 24.84 0.970130004751165
2 2948688 30.34 0.9657511868980809 24.77 0.9699437900074185
3 2948412 30.31 0.9655270154271135 24.72 0.9698192023095752
4 2945544 30.3 0.9652038293791759 24.78 0.9695502876272445
5 2938612 30.24 0.9649845270743185 24.84 0.9694316382824272
6 2940736 30.29 0.9648615899976272 24.81 0.9694632832579023
7 2942724 30.15 0.9645747885473858 24.75 0.9694716752895863
8 2945100 30.29 0.9644584898085198 24.79 0.9694551549212941
9 2948976 30.47 0.9643416190820594 24.81 0.9692575017009096
10 2950384 30.39 0.9641658308951736 24.78 0.9692685101092191
11 2952820 30.28 0.9640033285290522 30.64 0.9693102159862144
12 2955284 30.31 0.963855856489764 24.86 0.9692678875941947
13 2958024 30.35 0.9638690824376034 24.83 0.9693922216669724
14 2960124 30.6 0.9638113438071578 25.03 0.9694178166426821
15 2960592 30.55 0.963739858330317 28.15 0.9692793254016835
16 2967764 30.4 0.9635335282764821 30.69 0.9694375100690087
17 2968708 30.76 0.9634179579806857 24.91 0.9696911568295181
18 2967272 30.47 0.9633911612752143 24.97 0.9696736227020546
19 2966972 30.47 0.9632165465174345 25.0 0.9698081043677547
20 2964528 30.63 0.9633543926702703 24.95 0.9697167076521962
21 2964024 30.64 0.9633542570840526 24.93 0.9696249571896234
22 2965288 31.09 0.9632458634734048 24.92 0.9695938324269399
23 2966044 30.41 0.9630607736582596 24.92 0.9695754596831162
24 2965804 30.52 0.962965230745667 24.89 0.9696612240241699
25 2961556 30.67 0.9628759073502451 30.39 0.969438854946397
26 2959700 30.65 0.9628410919087742 24.86 0.9695757987279513
27 2957384 30.73 0.9626021636289979 24.78 0.9697201145151435
28 2959428 30.73 0.9622791382275299 24.91 0.9694487410816972
29 2958204 30.57 0.9622534915074812 24.89 0.969552695616714
30 2955896 30.71 0.9622439317354698 24.91 0.9694813230023042
31 2954612 30.73 0.9622437721552574 21.58 0.9705815376822248
32 2956380 30.47 0.9622296832635073 24.86 0.9695933260653313
33 2960224 30.56 0.9622193430416829 24.83 0.9696032808934195
34 2958516 31.28 0.9622989391858794 24.8 0.9697068229794084
35 2955888 30.79 0.9622685692123362 24.81 0.9694837613047855
36 2956592 30.44 0.9621913004750912 24.8 0.9696821181148179
37 2955996 30.53 0.9622387670734058 29.04 0.9697013751823506
38 2955544 30.57 0.9622234678311186 24.81 0.9695917252223368
39 2958472 30.68 0.9622413818638225 24.83 0.9696497581947578
40 2955360 30.63 0.9621792271134652 24.74 0.969582679769748
41 2952544 30.6 0.9621943941339841 24.76 0.9696540037566482
42 2955820 30.55 0.9621868249449862 26.75 0.9697908493220228
43 2956064 30.43 0.9622443218364517 30.69 0.9696095158409503
44 2955216 30.42 0.9621701855570912 24.79 0.969792696027572
45 2954732 30.69 0.962187851044935 24.79 0.969748558362333
46 2958148 30.68 0.9621974701866131 24.74 0.9698632355750957
47 2958784 31.73 0.9621565528954837 24.8 0.9698515688317703
48 2956960 30.82 0.9621907952270542 24.81 0.9699027438345181
49 2965388 30.77 0.9621621236301166 24.9 0.9697751976924233
50 2962136 31.77 0.9621528852135016 24.83 0.9699058601074012
51 2959784 30.42 0.9622018420704901 24.8 0.9700393671087149
52 2956196 30.58 0.9621984861582877 24.76 0.9700082066357785
53 2957132 30.5 0.9621398625272921 24.71 0.9697388195132841
54 2958512 30.4 0.9621925265466884 24.92 0.9699964194613937
55 2959464 30.37 0.9622977762887044 29.6 0.9702551385881641
56 2959888 30.65 0.9623851492050243 30.67 0.970431277003852
57 2957500 31.26 0.9623447512626204 24.78 0.9703333394150596
58 2955960 30.31 0.9623918535800403 24.83 0.9701923378330786
59 2958632 30.27 0.9623492434815483 24.82 0.9702250678991186
60 2955684 30.41 0.9623762259998598 24.73 0.970009549231285
61 2956008 30.57 0.9623991406331018 24.78 0.9698795280730708
62 2955004 30.29 0.9624344883295839 24.76 0.9698235238743902
63 2954656 30.57 0.962371728679713 24.82 0.9698209725285273
64 2954376 30.32 0.9623908972061067 24.75 0.9697794847005223
65 2955608 30.45 0.962408704475535 24.7 0.9698350504078818
66 2956008 30.75 0.9623637228002015 24.67 0.9697944135340761
67 2961092 30.81 0.9623908268314646 24.73 0.9695939952787238
68 2961224 30.78 0.9623515231827178 24.77 0.9698093484363824
69 2961516 30.25 0.9623346546498701 24.76 0.9698053626647535
70 2961840 30.73 0.9623476327030998 24.83 0.9697713703379598
71 2958368 30.61 0.9623152550176446 30.27 0.9696788603531211
72 2959720 30.24 0.9623297677970698 29.19 0.969677998550535
73 2958684 30.8 0.9623258463219787 30.35 0.9697267081502969
74 2960304 30.54 0.9624027571537004 24.67 0.9697793132753827
75 2956092 30.35 0.962282283931749 27.67 0.9699240022672191
76 2959044 30.21 0.9623590105027005 24.71 0.9697195676199813
77 2956564 31.38 0.9623350654173402 24.67 0.9698303508078074
78 2956248 30.2 0.9624085488404703 24.61 0.9698920165468876
79 2959900 30.52 0.9624646743442578 30.55 0.9699965624510871
80 2961900 30.48 0.9624326363219499 24.72 0.9700877873260393
81 2966492 31.53 0.9624132907725809 24.73 0.97001709627629
82 2969804 31.65 0.9624351914726478 24.75 0.9701739908950552
83 2970488 31.74 0.962441155125029 30.59 0.9701855407449467
84 2974208 31.75 0.962470771158414 30.6 0.9701805779681721
85 2974180 31.77 0.9624795082440303 30.47 0.9701072378899968
86 2979228 31.81 0.9624928249340656 30.24 0.9703317367955383
87 2977216 30.42 0.9624885361423682 30.35 0.9703085439382261
88 2978132 31.41 0.9625444313873952 30.65 0.9704128617230788
89 2978308 30.56 0.9625540364169689 29.93 0.9701228511535027
90 2978180 30.3 0.9625363989161507 30.79 0.9699167829299524
91 2980188 30.4 0.9625401360115126 24.88 0.9701443270472062
92 2977600 30.5 0.9626840606940177 30.22 0.9702380537258868
93 2977640 30.69 0.9627194594831523 30.68 0.9702318696171947
94 2975796 30.68 0.9627608077781858 30.74 0.970004096710197
95 2971720 30.62 0.9627531564994153 24.8 0.9700260951491877
96 2971016 30.75 0.9626889111100534 30.63 0.9701912820068874
97 2974968 30.52 0.9627482514800946 30.52 0.9699901229791674
98 2974912 31.71 0.9627450349632056 30.27 0.9699297536779518
99 2974020 30.52 0.9627189372074818 30.62 0.9700358126297299


==> fast_data/ssd_alpha_bw.csv <==
read_size_bytes num_reads time_seconds
4096 1000 0.039576
4096 1000 0.040580
4096 1000 0.039454
8192 1000 0.047840
8192 1000 0.047971
8192 1000 0.047986
16384 1000 0.066400
16384 1000 0.065995
16384 1000 0.066599
32768 1000 0.102259
32768 1000 0.101098
32768 1000 0.102428
65536 1000 0.171054
65536 1000 0.170257
65536 1000 0.170373
131072 1000 0.307411
131072 1000 0.307489
131072 1000 0.306871
262144 1000 0.806190
262144 1000 0.805934
262144 1000 0.806677
524288 1000 1.288439
524288 1000 1.288811
524288 1000 1.288343
1048576 1000 2.276248
1048576 1000 2.275548
1048576 1000 2.276289
2097152 1000 4.258402
2097152 1000 4.254781
2097152 1000 4.255165
4194304 1000 8.018075
4194304 1000 8.027166
4194304 1000 8.018208
8388608 1000 15.482496
8388608 1000 15.484484
8388608 1000 15.483404
16777216 1000 30.033649
16777216 1000 30.027512
16777216 1000 30.028450
33554432 1000 57.899529
33554432 1000 57.900246
33554432 1000 57.898332
67108864 1000 112.861351
67108864 1000 112.858215
67108864 1000 112.860309
134217728 1000 222.366884
134217728 1000 222.361668
134217728 1000 222.339565
268435456 1000 437.275563
268435456 1000 437.177632
268435456 1000 437.195750
536870912 1000 891.318610
536870912 1000 865.045282
536870912 1000 864.975911
1073741824 1000 1747.346779
1073741824 1000 1748.236352
1073741824 1000 1748.139160


==> fast_data/xfs_warm_cache.csv <==
pulls	1024mb_time	1024mb_layout	1280mb_time	1280mb_layout	1536mb_time	1536mb_layout	2048mb_time	2048mb_layout	768mb_time	768mb_layout	cold_time	cold_layout	cold_clean_time	cold_clean_layout	betrfs_time	betrfs_layout
0	109.883	1		110.738	1		108.169	1		102.12	1	112.976	0.977589779	106.984	0.5958732805	105.377	0.5955729995	10.89389895	0.9914149555
100	101.677	1		101.583	1		102.037	1		100.177	1	102.095	0.9789289956	100.513	0.5845826016	112.021	0.5844793818	12.1786185	0.9908077902
200	105.468	1		105.419	1		105.354	1		103.354	1	105.824	0.9761350097	104.303	0.5771011881	114.675	0.5771147926	11.9890021	0.9907434192
300	109.151	1		109.127	1		108.71	1		106.752	1	109.421	0.973988764	108.001	0.5689749514	116.547	0.5690889755	12.40922721	0.9915789474
400	111.68	1		111.788	1		111.48	1		109.432	1	111.922	0.9587481956	110.023	0.5622288758	115.117	0.5624178972	12.05168929	0.9917593004
500	113.746	1		114.354	1		113.888	1		112.39	1	114.398	0.9478489291	113.095	0.5525189427	114.802	0.5527804276	12.18746274	0.9919535222
600	115.321	1		116.138	1		114.913	1		114.007	1	115.682	0.9454003128	115.068	0.5452085788	114.67	0.5455522051	12.10285594	0.9922946176
700	117.736	1		117.727	1		117.228	1		116.686	1	118.15	0.9386668046	117.123	0.5357474722	112.644	0.5361695084	11.95113345	0.9919403809
800	123.081	1		122.614	1		122.089	1		120.256	1	124.075	0.9299672247	121.258	0.5244430996	115.498	0.5249537399	11.82495344	0.9923469388
900	127.989	1		125.813	1		124.856	1		123.331	1	126.143	0.9261548076	124.564	0.5160856046	109.667	0.5167435036	12.2990591	0.9921047816
1000	130.938	1		128.088	1		127.097	1		126.922	1	128.627	0.9130203838	126.829	0.5098504026	116.535	0.5106971785	11.34901514	0.9920289488
1100	134.37	1		130.812	1		129.946	1		128.555	1	131.52	0.9099894883	128.475	0.5024934459	116.166	0.5034473636	11.89475207	0.9926547744
1200	136.399	1		133.541	1		132.207	1		131.208	1	133.354	0.8979915099	130.764	0.4962869984	114.764	0.4974702706	11.69630899	0.9922821154
1300	138.861	1		136.205	1		134.784	1		133.438	1	135.53	0.8918977909	133.532	0.492133437	117.175	0.4934318491	11.91291287	0.9926248197
1400	141.011	0.5687830688	138.168	1		136.278	1		135.986	1	137.914	0.8836474708	135.716	0.4859758969	113.239	0.4872388538	11.58997542	0.9930342521
1500	144.668	1		141.869	1		139.108	1		139.02	1	141.145	0.8800802735	138.687	0.480104494	115.176	0.4814360651	11.69390598	0.9929665627
1600	146.077	1		143.235	1		140.083	1		140.4	1	142.634	0.8657993539	139.745	0.475051467	114.203	0.4765962172	11.92529062	0.992481868
1700	147.443	0.9113402062	143.685	1		140.967	1		140.837	1	143.735	0.8421342437	140.461	0.4698615378	116.956	0.4713746152	11.76605954	0.9923859534
1800	148.306	0.953528827	145.802	1		143.446	1		142.327	1	145.328	0.8375571933	142.201	0.4663549865	116.951	0.4683350722	11.85081567	0.9920613079
1900	150.623	1		150.91	1		144.604	1		144.444	1	146.929	0.8135465517	144.493	0.4615519601	119.363	0.4635118446	11.97186243	0.9918528961
2000	152.756	0.875		153.859	1		146.154	1		145.835	1	148.896	0.8056569458	145.719	0.4554873977	118.752	0.4586849096	13.22904459	0.9912186634
2100	156.172	0.63		159.151	1		149.246	1		148.852	1	153.304	0.7912705219	149.017	0.4520375752	112.913	0.4556030726	13.54209395	0.9905003167
2200	156.823	1		158.78	1		149.486	1		149.419	1	153.091	0.776243598	149.398	0.4476847907	118.573	0.4518606261	13.56615281	0.990204321
2300	157.885	1		159.442	1		150.664	1		151.079	1	154.284	0.7755178543	150.599	0.443120402	119.884	0.4485889345	14.24947829	0.9896764661
2400	159.778	0.7732733938	160.861	1		152.798	1		152.831	1	155.902	0.786982457	152.841	0.4401993892	117.444	0.4453753849	15.40564951	0.9893980268
2500	162.764	0.7661804043	163.889	1		155.911	1		156.569	1	160.294	0.7713167593	155.693	0.4380121013	119.047	0.4433424906	15.05833837	0.9893586373
2600	165.472	0.7827749271	165.855	1		157.644	1		158.752	1	162.087	0.7611698417	157.724	0.4326013972	117.959	0.4392730058	15.69744747	0.9888643409
2700	168.389	0.7611567565	169.28	1		160.961	1		161.602	1	166.947	0.7460228194	160.624	0.4295617038	119.022	0.4352732022	15.48428269	0.9889378589
2800	171.48	0.7626544489	172.838	1		163.785	1		165.835	1	169.853	0.7407870829	164.607	0.426035643	121.772	0.4316584223	16.42726564	0.9887993678
2900	174.5	0.7504028818	175.998	1		165.713	1		167.618	1	172.599	0.7323107422	166.363	0.4218873495	117.555	0.4274534638	16.03603247	0.9891979476
3000	176.693	0.7396362052	177.4	1		167.815	1		169.988	1	175.942	0.7186778201	168.038	0.4169948967	119.627	0.4226519968	15.85344451	0.9891470524
3100	178.104	0.7262381932	178.119	1		169.876	1		170.991	1	177.904	0.7227768093	170.422	0.4143003763	118.038	0.419842449	15.94282331	0.9889432844
3200	182.814	0.71929976	182.163	0.9230769231	173.053	1		175.478	1	181.553	0.7106934314	174.49	0.4100483368	115.9	0.4154457494	15.50587404	0.9892317922
3300	186.626	0.6975684109	185.134	1		175.057	1		177.381	1	184.08	0.6079920907	175.912	0.4066765779	120.913	0.4120889811	15.62971096	0.989145291
3400	189.528	0.7019334728	189.119	1		177.494	1		181.916	1	188.006	0.6222655235	178.933	0.4020452213	120.179	0.4078357952	15.73529805	0.98915469
3500	191.278	0.7150826145	191.194	1		179.51	1		184.499	1	191.682	0.6866135613	181.697	0.3999469642	119.664	0.4055692149	15.71249527	0.9893586162
3600	193.376	0.7129727206	193.314	1		182.482	1		187.256	1	194.471	0.5100929899	187.026	0.3965079122	120.402	0.4022009701	15.89119098	0.9896745838
3700	196.842	0.7099623006	196.307	1		185.091	1		189.14	1	197.227	0.6188349999	189.384	0.3941300212	123.549	0.3990923773	15.27572689	0.9898937433
3800	201.346	0.7018313228	200.089	1		190.629	1		194.015	1	201.25	0.6335081124	194.703	0.3927723217	120.201	0.3989653675	15.18184636	0.9897767638
3900	203.263	0.6894209241	201.905	1		191.404	1		196.239	1	201.697	0.5077957662	195.932	0.3907444648	120.279	0.3971387363	15.29242842	0.9897567583
4000	205.913	0.693032539	203.518	1		193.611	1		200.206	1	249.094	0.6121920477	197.487	0.3886035659	122.072	0.3951374035	15.48127601	0.9898999749
4100	208.504	0.692280986	206.009	0.4628632939	196.495	1		202.572	1	212.899	0.4959239421	200.61	0.3861049128	120.302	0.3931479722	15.70110589	0.9900253849
4200	211.629	0.6863873551	208.884	1		199.594	1		205.222	1	215.534	0.643310902	204.362	0.38368826	123.628	0.3908684208	15.23536744	0.9900373431
4300	214.834	0.6939653781	212.517	1		202.608	1		208.397	1	219.661	0.5378353565	209.56	0.3807868883	123.92	0.3880135304	15.24980727	0.9900490183
4400	216.875	0.6915774203	214.609	1		203.983	1		210.397	1	221.162	0.5694339909	211.666	0.378302315	123.022	0.3857177865	15.40733498	0.9900866256
4500	218.228	0.6908875964	215.478	1		205.579	1		211.116	1	222.023	0.534296201	214.825	0.3774998094	122.24	0.3836610245	14.80278807	0.9903596443
4600	221.72	0.6868966385	220.295	1		208.38	1		213.385	1	225.316	0.6367557241	217.69	0.3731672529	122.058	0.3806689606	15.12483637	0.9904387245
4700	223.887	0.6868502607	221.703	0.4992907801	237.736	1		215.743	1	226.682	0.6253942087	220.613	0.3702504223	120.109	0.3777592068	14.95057898	0.9904145111
4800	225.909	0.6822017545	225.174	1		212.359	1		218.405	1	231.661	0.6158789287	222.648	0.3692790726	128.196	0.3756095668	14.7489558	0.9903666245
4900	230.492	0.6725795843	229.357	0.8893129771	216.351	1		223.646	1	235.179	0.6197383294	226.529	0.3655691447	127.842	0.3730308437	14.70299877	0.9907212776
5000	239.225	0.6451679245	238.447	0.9715536105	226.841	1		232.196	1	245.955	0.6100484044	234.774	0.3632957387	122.673	0.3711503414	14.63014372	0.9905042608
5100	235.977	0.6317288205	233.959	0.7457031645	223.02	1		228.615	1	241.093	0.6090963958	231.011	0.3631153278	127.069	0.3706177031	14.47208457	0.9912351656
5200	237.294	0.6356658353	236.926	0.4813470139	226.046	1		230.44	1	242.918	0.3884199791	232.418	0.3633407286	119.18	0.369157729	14.44364944	0.9906108327
5300	239.413	0.6302966953	239.053	0.5145427489	227.548	1		232.544	1	245.666	0.5495028674	234.311	0.3599785778	129.068	0.3675259091	14.29770031	0.9909606396
5400	241.296	0.6318554318	243.869	0.445972931	229.873	1		235.177	1	250.165	0.3892435055	237.039	0.3578435489	121.697	0.3654827206	14.71195631	0.9908774219
5500	246.724	0.5745154607	247.109	0.738967941	234.721	1		238.301	1	253.348	0.5410050109	239.872	0.3568173201	129.185	0.3637487119	14.63390372	0.9909922459
5600	248.581	0.5902449288	250.085	0.7533318015	237.191	1		241.492	1	254.775	0.5183309546	242.348	0.354814096	119.456	0.3626718687	14.43477838	0.9910091405
5700	256.972	0.6255948045	255.493	0.7819998236	243.473	1		248.192	1	262.185	0.3831127623	250.481	0.3519985756	128.862	0.3605340729	14.46949571	0.9909743168
5800	253.509	0.5719839748	252.872	0.6939466378	240.558	1		245.446	1	259.602	0.515441501	247.915	0.3520389033	128.37	0.3603728694	14.2512146	0.9910099529
5900	256.501	0.6171898931	255.051	0.696492398	242.853	1		247.44	1	263.355	0.5358986905	250.279	0.350857987	127.824	0.3593745266	14.40637825	0.9913380391
6000	258.234	0.5600086219	259.268	0.6765876174	245.498	1		249.069	1	264.324	0.3750954164	252.679	0.3499677874	128.967	0.3587038743	13.91500042	0.9912588948
6100	262.147	0.6847186719	261.237	0.5988527828	248.62	1		252.229	1	267.793	0.3653521607	255.749	0.3488387618	129.161	0.3582672189	14.52334298	0.9909633641
6200	263.241	0.5937643711	263.197	0.6598642306	249.627	1		253.923	1	269.678	0.3681353423	257.368	0.3486645906	131.028	0.3574933675	14.2381253	0.9912940876
6300	264.193	0.6059947901	264.824	0.661666463	251.471	1		255.674	1	272.887	0.3667214556	258.47	0.3475748022	128.837	0.3568508678	14.0247141	0.9915495642
6400	266.411	0.6008472565	267.634	0.6283242695	253.872	1		257.716	1	275.149	0.3681023136	260.679	0.3466085115	128.998	0.3559974734	14.18800833	0.991525159
6500	269.465	0.6073061869	269.845	0.6268523738	256.908	1		259.879	1	277.301	0.3592332391	263.392	0.3457765406	129.155	0.3552544707	13.91029528	0.9915305692
6600	270.515	0.5981760497	271.878	0.5985787367	260.325	1		261.929	1	280.228	0.3672241203	265.031	0.3440421053	130.404	0.3536219174	14.2658571	0.9913118586
6700	273.903	0.6018732007	274.384	0.6235059223	263.297	1		263.767	1	283.146	0.3589360398	268.004	0.3421465506	127.921	0.3520825102	14.0640406	0.9915101337
6800	281.698	0.5848515324	282.025	0.5515407444	271.954	1		271.867	1	290.482	0.3574605024	275.837	0.3421949511	132.467	0.3517141944	14.30697196	0.9916107711
6900	280.194	0.5904303467	280.351	0.6171139287	269.413	0.61		270.858	1	289.65	0.3597829317	273.92	0.3408434934	128.513	0.3506304445	14.34125531	0.9913105399
7000	283.261	0.5922502645	281.217	0.6146135889	271.788	1		272.808	1	290.694	0.3507241224	276.075	0.3396504604	129.598	0.3492224745	15.03171716	0.9915455241
7100	285.111	0.5937837294	285.009	0.6176391503	273.654	1		274.566	1	293.296	0.3451438253	277.706	0.338860032	131.098	0.3484690922	14.30980846	0.9915052443
7200	286.983	0.5297599662	286.997	0.6090716879	275.294	1		276.299	1	295.315	0.3435275542	279.567	0.3380305581	128.421	0.3472195046	13.72473301	0.991610269
7300	289.674	0.5945016977	290.013	0.596683372	278.652	1		279.082	1	297.317	0.3503864284	281.984	0.3362939157	124.185	0.3457848461	13.95289958	0.9919735905
7400	289.817	0.5900604938	291.907	0.6135771395	280.238	1		282.433	1	299.628	0.3446047104	285.486	0.334465587	128.625	0.3439622472	14.09294604	0.9916706505
7500	295.333	0.5791704931	295.806	0.6080689298	284.596	1		286.666	1	303.596	0.3444103228	289.969	0.3329279108	130.651	0.3388141521	14.1353878	0.9916061458
7600	298.152	0.5336556605	299.016	0.6089751605	286.33	1		288.45	1	308.048	0.3427004532	294.432	0.3317828876	123.334	0.3329999296	14.20418394	0.9916110838
7700	311.334	0.5325147348	312.331	0.6037307642	298.587	1		298.674	1	322.301	0.3420323998	308.878	0.3303627572	130.429	0.3398305295	13.7894857	0.9921521977
7800	304.693	0.5192044217	306.623	0.591896007	292.587	0.5882188554	293.483	1	315.194	0.3395778331	299.943	0.3294882055	129.829	0.3386357575	13.97253412	0.9922919034
7900	308.076	0.5343854741	308.066	0.595242424	295.43	0.5186721992	296.325	1	318.422	0.3416966068	304.657	0.3279076112	130.056	0.338036126	14.50247876	0.9921119992
8000	311.838	0.5645175073	311.661	0.5745371468	298.865	1		298.778	1	322.899	0.3421403127	308.213	0.3264696084	141.065	0.3313760299	14.0514496	0.9920811169
8100	316.287	0.5478107837	316.619	0.5779484158	304.456	0.5547180545	304.244	1	328.001	0.3363849708	313.237	0.326557087	132.229	0.3359480347	13.50445925	0.992174994
8200	317.001	0.4908036396	315.158	0.5783506834	307.577	0.5605195446	304.375	1	329.064	0.3354365931	313.515	0.3255606543	131.881	0.3345840102	14.15063335	0.9921403673
8300	320.22	0.5076729697	319.384	0.5775977483	310.986	0.5199415574	308.01	1	332.931	0.3351294077	315.93	0.3239672215	128.245	0.333101226	14.19036927	0.99195632
8400	320.67	0.4754371904	357.272	0.5723305791	313.244	0.6357131866	309.727	1	333.361	0.3392140506	317.394	0.3226144947	129.713	0.3197047698	13.37172667	0.9923695179
8500	335.675	0.5545751502	335.023	0.5679658669	327.285	0.6230733302	321.568	1	350.418	0.3344630186	330.597	0.3217932446	127.585	0.3309117306	13.46354985	0.9923254217
8600	325.17	0.4681783845	324.626	0.544161233	318.25	0.6541416646	314.78	1	342.219	0.3320715518	323.254	0.3217386623	132.852	0.3307193323	13.54338342	0.9925636389
8700	328.694	0.4890272026	329.044	0.5727942653	323.201	0.580782736	318.205	1	344.957	0.3308005081	327.694	0.3205173282	128.996	0.3299165921	13.87623312	0.9925276493
8800	332.531	0.4541337304	330.037	0.5700251206	324.388	0.6237490539	320.657	1	346.559	0.329567265	329.148	0.3197234048	129.008	0.3292297242	13.6676521	0.9924610953
8900	334.365	0.5382744204	333.753	0.5614456715	326.879	0.6231371609	323.173	1	349.848	0.3269585783	331.489	0.3185366892	136.773	0.3283728976	13.76777849	0.9923273657
9000	445.899	0.4828060646	337.251	0.5620687465	331.204	0.5798893845	325.7	1	372.729	0.3215261123	333.967	0.3186167571	131.562	0.3471529613	13.7724765	0.9926146731
9100	341.124	0.5092995237	341.717	0.5389789229	337.278	0.5709145015	328.725	1	363.658	0.3217925138	338.3	0.3172706413	129.033	0.3266385152	13.62605643	0.9926870868
9200	342.791	0.4592403433	345.322	0.5621484083	339.074	0.5752507824	331.089	1	366.219	0.3266611506	341.339	0.3162974123	131.56	0.3259625629	13.38081449	0.9924487343
9300	365.172	0.5399232328	347.358	0.5314472311	341.951	0.5753750589	333.791	1	371.921	0.3263423168	343.738	0.3150192672	135.066	0.3251856502	13.6399678	0.9926271395
9400	355.676	0.516916707	370.166	0.5516660292	344.319	0.5555763003	336.692	1	372.091	0.3228484042	347.408	0.3149497467	128.261	0.324797248	13.42141121	0.9927773027
9500	356.645	0.5204626739	360.086	0.5570109266	346.496	0.5555491558	338.519	1	372.535	0.3231486868	349.551	0.3138165564	131.071	0.3203994126	13.20989137	0.9923273657
9600	360.726	0.4509403801	367.278	0.5606479241	349.106	0.5563576737	342.637	1	376.821	0.3235039146	350.819	0.3130475164	134.073	0.3228813648	13.01654337	0.9924487343
9700	361.801	0.5366119596	370.911	0.5230203676	352.439	0.5526853524	345.878	1	377.29	0.3180947645	360.395	0.3121272624	129.932	0.322041779	13.25245006	0.9926271395
9800	361.553	0.4705104394	371.132	0.4330326936	361.642	0.5525473533	347.4	1	383.072	0.3207698795	365.531	0.3112290967	131.553	0.3214445998	12.82454698	0.9925276493
9900	373.952	0.5337371248	384.266	0.5291434565	377.428	0.5607505513	360.199	1	393.278	0.3189762173	374.907	0.3099520368	137.027	0.3204702667	12.91979842	0.9926146731
10000	369.918	0.5228249125	380.186	0.5053791146	370.74	0.5295008906	353.262	1	387.332	0.3157457448	369.326	0.3095739519	132.741	0.3199426003	12.86083109	0.9927773027

==> fast_data/zfs_filesize.csv <==
file_size fs_size clean_time
8192 140758 2.845667839050293
12288 411519 6.088484525680542
16384 136597 1.6791801452636719
20480 673656 31.43015742301941


==> fast_data/zfs_git_filesize.csv <==
pulls_performed filesystem_size aged_time clean_time aged_layout_score clean_layout_score file_count
0 5370892 834.228 1125.042 0.9325762947078172 0.9309288479564983 90908
100 5377056 1015.231 2745.941 0.9320696655464027 0.9306654834248544 91635
200 5382901 1049.210 2445.867 0.9315535069649813 0.9301432447080832 92398
300 5392144 1057.118 1819.040 0.9308461538461539 0.9297753987930533 93475
400 5399090 1058.543 4055.414 0.9302716207839123 0.9294060067606553 94351
500 5406316 1085.699 1507.712 0.9295610523789714 0.9287525186256809 95403
600 5412573 1096.905 2206.017 0.9289503168459234 0.9283123358012897 96308
700 5419104 1090.548 1994.687 0.9282005167244891 0.9277075102940496 97410
800 5428511 1103.372 3195.356 0.9271942991649437 0.9269792793523894 98888
900 5435519 1128.995 809.262 0.9264286291686751 0.9265321758794344 100017
1000 5443677 1143.378 1273.791 0.9257300714468835 0.9259974264752289 101093
1100 5450678 1194.514 2928.223 0.9249782199889365 0.9253613794862819 102216
1200 5457141 1059.750 2329.143 0.92429949122374 0.9249407770378664 103221
1300 5467953 1177.149 1059.371 0.9235266360621379 0.9242565066069817 104434
1400 5473321 1489.549 2815.192 0.9229037185098595 0.9238419422364812 105394
1500 5480152 1214.590 773.234 0.9222248465159529 0.9235716589026934 106424
1600 5487904 1270.594 2337.010 0.9215079493413996 0.9229906999077945 107521
1700 5493743 1350.862 1477.280 0.9208713752288813 0.9226161350303118 108487
1800 5500759 1314.232 1661.263 0.9203054619304969 0.9222051065237772 109366
1900 5507436 1650.061 2292.683 0.9196355896679927 0.9216501471930592 110392
2000 5514850 1333.065 1389.024 0.9189208347301127 0.9210150306451471 111485
2100 5522791 1324.415 3062.605 0.9183038996415454 0.9203728912102855 112446
2200 5528621 1386.226 3788.627 0.9177186747644769 0.9200431017140466 113339
2300 5534257 1916.897 2141.258 0.9171702287705332 0.9198827827475151 114179
2400 5540581 1250.422 3937.068 0.9165748773159961 0.9193667445227548 115114
2500 5551417 1516.007 2189.967 0.9158131680133047 0.9190570022342672 116331
2600 5559813 1601.832 1130.976 0.9150595676535365 0.9184965478699252 117536
2700 5569203 1596.651 4127.181 0.914225416323039 0.9177606410458558 118845
2800 5577737 1468.894 1430.074 0.9133723343310106 0.9170271025020763 120176
2900 5586144 1523.332 4702.356 0.9125764800741359 0.9164766906896689 121420
3000 5593930 1654.104 2276.703 0.9117317841365711 0.9157684757781388 122729
3100 5602316 1746.578 3428.749 0.9110210378477503 0.9151531425791302 123876
3200 5610815 1663.244 1119.321 0.910147288686261 0.9145341487703904 125241
3300 5619436 1673.851 4393.282 0.9093554287986498 0.9142083509420134 126523
3400 5630186 1770.869 4414.279 0.9083758749768218 0.9128373777804301 128095
3500 5639178 2285.834 3264.683 0.907655712783484 0.9127838243875969 129288
3600 5647657 1928.772 3534.711 0.9068486799296 0.912132670924599 130581
3700 5655585 2172.560 4070.960 0.9060612136563749 0.9115086749885479 131820
3800 5667116 2073.325 1794.372 0.9053959794155058 0.9112283431965335 132978
3900 5676338 1939.738 2989.515 0.9046884568169208 0.9105838427113074 134166
4000 5684416 2059.226 1612.685 0.9039933847945023 0.9101028909771651 135291
4100 5691738 1951.761 2223.066 0.9033853380642081 0.9096752534093164 136285
4200 5701081 2050.519 2260.897 0.9025983973519226 0.9089770423133595 137571
4300 5709104 1984.793 1394.186 0.9018926389272186 0.9092798634109925 138737
4400 5715866 2669.417 1544.284 0.9012615829598815 0.9086077472488926 139751
4500 5722932 2253.702 1586.501 0.9006318363631565 0.9079833268546821 140794
4600 5730031 2408.006 2545.943 0.8998858460503588 0.9076552963973371 141992
4700 5736867 1969.010 834.368 0.8991566731581765 0.9067508691416392 143168
4800 5746020 2386.616 1620.874 0.8983779880570113 0.9063168383440274 144464
4900 5754940 2296.282 1538.946 0.897555017604072 0.9062918189168707 145838
5000 5761645 2372.875 2774.774 0.8968857223876364 0.9049463735169947 146929
5100 5769984 2495.029 1804.280 0.8962088834361388 0.9049546471805553 148079
5200 5775665 2661.198 1688.104 0.8956628448964868 0.9040820379523073 149000
5300 5782617 2270.426 3884.639 0.8950385804976679 0.9037758967220545 150024


==> fast_data/zfs_warm_cache.csv <==
pulls	1024mb_time	1024mb_layout	1280mb_time	1280mb_layout	1536mb_time	1536mb_layout	2048mb_time	2048mb_layout	768mb_time	768mb_layout	cold_time	cold_layout	cold_clean_time	cold_clean_layout	betrfs_time	betrfs_layout
0	86.869	1.0000000000	89.974	1.0000000000	88.798	1.0000000000	84.661	1.0000000000	264.817	0.9775897790	421.299	0.5958732805	714.727	0.5955729995	10.89389895	0.9914149555
100	90.519	1.0000000000	88.59	1.0000000000	91.648	1.0000000000	85.586	1.0000000000	273.314	0.9789289956	441.541	0.5845826016	252.205	0.5844793818	12.1786185	0.9908077902
200	97.96	1.0000000000	94.915	1.0000000000	96.638	1.0000000000	91.56	1.0000000000	278.475	0.9761350097	390.201	0.5771011881	711.091	0.5771147926	11.9890021	0.9907434192
300	109.542	1.0000000000	105.314	1.0000000000	107.638	1.0000000000	101.184	1.0000000000	280.505	0.9739887640	472.988	0.5689749514	905.386	0.5690889755	12.40922721	0.9915789474
400	117.95	1.0000000000	113.904	1.0000000000	116.095	1.0000000000	109.734	1.0000000000	323.301	0.9587481956	461.819	0.5622288758	247.068	0.5624178972	12.05168929	0.9917593004
500	128.549	1.0000000000	123.412	1.0000000000	126.853	1.0000000000	119.649	1.0000000000	309.212	0.9478489291	611.806	0.5525189427	409.342	0.5527804276	12.18746274	0.9919535222
600	136.432	1.0000000000	132.803	1.0000000000	135.478	1.0000000000	130.84	1.0000000000	296.99	0.9454003128	488.162	0.5452085788	457.37	0.5455522051	12.10285594	0.9922946176
700	148.847	1.0000000000	142.477	1.0000000000	145.576	1.0000000000	140.709	1.0000000000	317.626	0.9386668046	425.872	0.5357474722	213.843	0.5361695084	11.95113345	0.9919403809
800	165.696	1.0000000000	160.543	1.0000000000	161.234	1.0000000000	157.949	1.0000000000	337.516	0.9299672247	477.511	0.5244430996	394.506	0.5249537399	11.82495344	0.9923469388
900	177.77	1.0000000000	172.233	1.0000000000	172.965	1.0000000000	168.598	1.0000000000	403.036	0.9261548076	475.27	0.5160856046	424.27	0.5167435036	12.2990591	0.9921047816
1000	188.002	1.0000000000	184.732	1.0000000000	183.774	1.0000000000	181.697	1.0000000000	371.961	0.9130203838	468.06	0.5098504026	434.461	0.5106971785	11.34901514	0.9920289488
1100	203.517	1.0000000000	196.798	1.0000000000	196.531	1.0000000000	192.204	1.0000000000	394.079	0.9099894883	801.526	0.5024934459	417.052	0.5034473636	11.89475207	0.9926547744
1200	212.833	1.0000000000	207.047	1.0000000000	206.647	1.0000000000	203.47	1.0000000000	370.973	0.8979915099	457.894	0.4962869984	656.42	0.4974702706	11.69630899	0.9922821154
1300	225.866	1.0000000000	219.912	1.0000000000	221.312	1.0000000000	216.569	1.0000000000	420.443	0.8918977909	588.948	0.4921334370	893.842	0.4934318491	11.91291287	0.9926248197
1400	237.148	0.5687830688	237.394	1.0000000000	239.423	1.0000000000	228.426	1.0000000000	611.302	0.8836474708	634.383	0.4859758969	211.348	0.4872388538	11.58997542	0.9930342521
1500	251.897	1.0000000000	255.26	1.0000000000	256.225	1.0000000000	248.658	1.0000000000	405.852	0.8800802735	817.248	0.4801044940	714.365	0.4814360651	11.69390598	0.9929665627
1600	266.979	1.0000000000	272.358	1.0000000000	271.4	1.0000000000	264.156	1.0000000000	398.661	0.8657993539	865.916	0.4750514670	642.304	0.4765962172	11.92529062	0.9924818680
1700	280.336	0.9113402062	284.257	1.0000000000	285.523	1.0000000000	277.305	1.0000000000	416.959	0.8421342437	905.069	0.4698615378	505.574	0.4713746152	11.76605954	0.9923859534
1800	294.502	0.9535288270	297.181	1.0000000000	298.881	1.0000000000	291.296	1.0000000000	427.725	0.8375571933	919.277	0.4663549865	212.359	0.4683350722	11.85081567	0.9920613079
1900	308.392	1.0000000000	315.596	1.0000000000	314.513	1.0000000000	307.619	1.0000000000	732.387	0.8135465517	836.407	0.4615519601	231.266	0.4635118446	11.97186243	0.9918528961
2000	322.166	0.8750000000	332.336	1.0000000000	333.978	1.0000000000	324.893	1.0000000000	461.673	0.8056569458	803.409	0.4554873977	423.046	0.4586849096	13.22904459	0.9912186634
2100	341.431	0.6300000000	349.685	1.0000000000	350.101	1.0000000000	345.408	1.0000000000	484.576	0.7912705219	831.767	0.4520375752	753.335	0.4556030726	13.54209395	0.9905003167
2200	359.813	1.0000000000	363.167	1.0000000000	364.739	1.0000000000	355.765	1.0000000000	630.413	0.7762435980	816.579	0.4476847907	779.839	0.4518606261	13.56615281	0.9902043210
2300	372.428	1.0000000000	375.441	1.0000000000	377.581	1.0000000000	368.364	1.0000000000	508.291	0.7755178543	844.307	0.4431204020	646.142	0.4485889345	14.24947829	0.9896764661
2400	389.177	0.7732733938	390.381	1.0000000000	391.273	1.0000000000	384.53	1.0000000000	488.678	0.7869824570	856.658	0.4401993892	607.374	0.4453753849	15.40564951	0.9893980268
2500	410.783	0.7661804043	411.23	1.0000000000	412.821	1.0000000000	405.136	1.0000000000	530.216	0.7713167593	1150.789	0.4380121013	604.217	0.4433424906	15.05833837	0.9893586373
2600	425.974	0.7827749271	428.045	1.0000000000	428.203	1.0000000000	420.918	1.0000000000	593.46	0.7611698417	980.517	0.4326013972	1113.003	0.4392730058	15.69744747	0.9888643409
2700	446.772	0.7611567565	446.21	1.0000000000	445.668	1.0000000000	442.708	1.0000000000	551.933	0.7460228194	618.33	0.4295617038	554.636	0.4352732022	15.48428269	0.9889378589
2800	468.245	0.7626544489	465.191	1.0000000000	470.55	1.0000000000	460.598	1.0000000000	781.684	0.7407870829	640.549	0.4260356430	566.447	0.4316584223	16.42726564	0.9887993678
2900	486.435	0.7504028818	481.682	1.0000000000	485.522	1.0000000000	476.83	1.0000000000	578.946	0.7323107422	646.333	0.4218873495	947.961	0.4274534638	16.03603247	0.9891979476
3000	503.525	0.7396362052	498.756	1.0000000000	502.889	1.0000000000	497.345	1.0000000000	983.747	0.7186778201	663.547	0.4169948967	781.718	0.4226519968	15.85344451	0.9891470524
3100	518.591	0.7262381932	515.721	1.0000000000	518.038	1.0000000000	508.586	1.0000000000	587.488	0.7227768093	943.905	0.4143003763	383.137	0.4198424490	15.94282331	0.9889432844
3200	538.947	0.7192997600	530.778	0.9230769231	535.503	1.0000000000	530.609	1.0000000000	579.23	0.7106934314	1034.812	0.4100483368	238.305	0.4154457494	15.50587404	0.9892317922
3300	557.087	0.6975684109	549.001	1.0000000000	554.819	1.0000000000	550.415	1.0000000000	864.035	0.6079920907	712.068	0.4066765779	544.331	0.4120889811	15.62971096	0.9891452910
3400	575.153	0.7019334728	566.583	1.0000000000	572.824	1.0000000000	567.422	1.0000000000	705.554	0.6222655235	698.428	0.4020452213	705.301	0.4078357952	15.73529805	0.9891546900
3500	590.401	0.7150826145	582.199	1.0000000000	584.065	1.0000000000	582.838	1.0000000000	918.443	0.6866135613	690.966	0.3999469642	217.276	0.4055692149	15.71249527	0.9893586162
3600	607.35	0.7129727206	607.463	1.0000000000	611.028	1.0000000000	604.286	1.0000000000	1048.269	0.5100929899	696.479	0.3965079122	544.343	0.4022009701	15.89119098	0.9896745838
3700	633.973	0.7099623006	626.278	1.0000000000	628.852	1.0000000000	626.118	1.0000000000	1116.013	0.6188349999	680.187	0.3941300212	417.891	0.3990923773	15.27572689	0.9898937433
3800	650.237	0.7018313228	647.376	1.0000000000	648.526	1.0000000000	648.041	1.0000000000	1005.667	0.6335081124	732.459	0.3927723217	520.553	0.3989653675	15.18184636	0.9897767638
3900	661.562	0.6894209241	653.309	1.0000000000	658.159	1.0000000000	655.882	1.0000000000	1120.259	0.5077957662	758.489	0.3907444648	586.182	0.3971387363	15.29242842	0.9897567583
4000	710.374	0.6930325390	672.982	1.0000000000	677.424	1.0000000000	669.197	1.0000000000	1081.2	0.6121920477	745.387	0.3886035659	593.057	0.3951374035	15.48127601	0.9898999749
4100	690.895	0.6922809860	682.698	0.4628632939	689.648	1.0000000000	683.737	1.0000000000	1025.439	0.4959239421	779.286	0.3861049128	536.609	0.3931479722	15.70110589	0.9900253849
4200	703.858	0.6863873551	702.672	1.0000000000	700.522	1.0000000000	699.519	1.0000000000	1117.62	0.6433109020	797.304	0.3836882600	500.45	0.3908684208	15.23536744	0.9900373431
4300	717.515	0.6939653781	716.12	1.0000000000	715.103	1.0000000000	713.801	1.0000000000	1049.541	0.5378353565	1266.842	0.3807868883	419.256	0.3880135304	15.24980727	0.9900490183
4400	731.84	0.6915774203	728.169	1.0000000000	728.194	1.0000000000	726.209	1.0000000000	779.954	0.5694339909	821.538	0.3783023150	549.424	0.3857177865	15.40733498	0.9900866256
4500	741.872	0.6908875964	740.794	1.0000000000	741.36	1.0000000000	737.466	1.0000000000	869.576	0.5342962010	1308.155	0.3774998094	621.672	0.3836610245	14.80278807	0.9903596443
4600	757.121	0.6868966385	754.067	1.0000000000	759.167	1.0000000000	752.099	1.0000000000	845.568	0.6367557241	819.147	0.3731672529	488.912	0.3806689606	15.12483637	0.9904387245
4700	769.161	0.6868502607	767.541	0.4992907801	768.341	1.0000000000	763.922	1.0000000000	1026.937	0.6253942087	822.902	0.3702504223	871.826	0.3777592068	14.95057898	0.9904145111
4800	786.478	0.6822017545	779.182	1.0000000000	790.955	1.0000000000	779.396	1.0000000000	1053.61	0.6158789287	957.639	0.3692790726	1073.901	0.3756095668	14.7489558	0.9903666245
4900	799.917	0.6725795843	802.896	0.8893129771	809.379	1.0000000000	800.286	1.0000000000	1176.17	0.6197383294	961.999	0.3655691447	492.469	0.3730308437	14.70299877	0.9907212776
5000	816.382	0.6451679245	816.278	0.9715536105	821.27	1.0000000000	833.566	1.0000000000	1149.5	0.6100484044	945.812	0.3632957387	269.904	0.3711503414	14.63014372	0.9905042608
5100	820.94	0.6317288205	828.327	0.7457031645	833.068	1.0000000000	825.909	1.0000000000	1172.188	0.6090963958	970.285	0.3631153278	533.822	0.3706177031	14.47208457	0.9912351656
5200	837.58	0.6356658353	841.06	0.4813470139	844.051	1.0000000000	837.599	1.0000000000	1815.141	0.3884199791	1047.279	0.3633407286	452.153	0.3691577290	14.44364944	0.9906108327
5300	847.729	0.6302966953	858.108	0.5145427489	856.098	1.0000000000	848.94	1.0000000000	1793.686	0.5495028674	1145.09	0.3599785778	1089.858	0.3675259091	14.29770031	0.9909606396
5400	867.761	0.6318554318	872.799	0.4459729310	871.298	1.0000000000	864.464	1.0000000000	1839.968	0.3892435055	1661.762	0.3578435489	455.885	0.3654827206	14.71195631	0.9908774219
5500	880.293	0.5745154607	880.682	0.7389679410	886.73	1.0000000000	878.829	1.0000000000	1860.975	0.5410050109	915.852	0.3568173201	1103.137	0.3637487119	14.63390372	0.9909922459
5600	890.573	0.5902449288	897.713	0.7533318015	896.589	1.0000000000	893.236	1.0000000000	1906.142	0.5183309546	1208.114	0.3548140960	863.731	0.3626718687	14.43477838	0.9910091405
5700	904.908	0.6255948045	912.729	0.7819998236	909.745	1.0000000000	906.777	1.0000000000	1791.795	0.3831127623	1529.544	0.3519985756	355.785	0.3605340729	14.46949571	0.9909743168
5800	918.732	0.5719839748	926.344	0.6939466378	920.194	1.0000000000	916.143	1.0000000000	1377.64	0.5154415010	1581.937	0.3520389033	313.216	0.3603728694	14.2512146	0.9910099529
5900	928.397	0.6171898931	940.068	0.6964923980	966.348	1.0000000000	930.119	1.0000000000	2087.146	0.5358986905	1609.255	0.3508579870	267.482	0.3593745266	14.40637825	0.9913380391
6000	943.296	0.5600086219	953.984	0.6765876174	947.908	1.0000000000	939.335	1.0000000000	1460.917	0.3750954164	1541.282	0.3499677874	296.399	0.3587038743	13.91500042	0.9912588948
6100	955.737	0.6847186719	968.128	0.5988527828	957.65	1.0000000000	951.909	1.0000000000	1456.28	0.3653521607	1681.403	0.3488387618	1475.014	0.3582672189	14.52334298	0.9909633641
6200	973.869	0.5937643711	971.761	0.6598642306	969.548	1.0000000000	960.709	1.0000000000	1519.799	0.3681353423	1672.746	0.3486645906	929.826	0.3574933675	14.2381253	0.9912940876
6300	983.852	0.6059947901	992.535	0.6616664630	981.556	1.0000000000	978.457	1.0000000000	1632.297	0.3667214556	1645.859	0.3475748022	1014.151	0.3568508678	14.0247141	0.9915495642
6400	993.509	0.6008472565	997.303	0.6283242695	993.472	1.0000000000	988.639	1.0000000000	1739.315549	0.3681023136	1764.767	0.3466085115	425.337	0.3559974734	14.18800833	0.9915251590
6500	1010.241	0.6073061869	1015.766	0.6268523738	1010.729	1.0000000000	1002.055	1.0000000000	1768.607914	0.3592332391	1903.314	0.3457765406	284.828	0.3552544707	13.91029528	0.9915305692
6600	1035.714	0.5981760497	1030.84	0.5985787367	1020.419	1.0000000000	1016.304	1.0000000000	1813.202965	0.3672241203	2062.483	0.3440421053	798.483	0.3536219174	14.2658571	0.9913118586
6700	1050.987	0.6018732007	1046.213	0.6235059223	1042.443	1.0000000000	1031.769	1.0000000000	1839.941089	0.3589360398	1709.083	0.3421465506	603.756	0.3520825102	14.0640406	0.9915101337
6800	1077.252	0.5848515324	1067.603	0.5515407444	1068.715	1.0000000000	1057.217	1.0000000000	1885.922678	0.3574605024	1799.653	0.3421949511	659.508	0.3517141944	14.30697196	0.9916107711
6900	1103.124	0.5904303467	1089.535	0.6171139287	1083.789	0.6100000000	1074.932	1.0000000000	1931.216251	0.3597829317	1648.212	0.3408434934	841.198	0.3506304445	14.34125531	0.9913105399
7000	1120.498	0.5922502645	1107.75	0.6146135889	1093.587	1.0000000000	1090.297	1.0000000000	1961.632551	0.3507241224	1239.442	0.3396504604	315.472	0.3492224745	15.03171716	0.9915455241
7100	1132.43	0.5937837294	1124.732	0.6176391503	1110.345	1.0000000000	1103.563	1.0000000000	1982.521656	0.3451438253	1436.985	0.3388600320	440.249	0.3484690922	14.30980846	0.9915052443
7200	1153.837	0.5297599662	1135.414	0.6090716879	1122.894	1.0000000000	1117.195	1.0000000000	2019.998445	0.3435275542	2100.715	0.3380305581	808.059	0.3472195046	13.72473301	0.9916102690
7300	1157.945	0.5945016977	1149.521	0.5966833720	1140.934	1.0000000000	1129.527	1.0000000000	2027.190236	0.3503864284	1811.095	0.3362939157	492.804	0.3457848461	13.95289958	0.9919735905
7400	1177.343	0.5900604938	1163.362	0.6135771395	1156.608	1.0000000000	1145.285	1.0000000000	2061.149911	0.3446047104	1750.582	0.3344655870	673.01	0.3439622472	14.09294604	0.9916706505
7500	1191.859	0.5791704931	1186.543	0.6080689298	1175.281	1.0000000000	1166.866	1.0000000000	2086.56277	0.3444103228	1469.612	0.3329279108	639.031	0.3388141521	14.1353878	0.9916061458
7600	1211.215	0.5336556605	1203.058	0.6089751605	1194.439	1.0000000000	1194.472	1.0000000000	2120.448917	0.3427004532	1180.367	0.3317828876	625.762	0.3329999296	14.20418394	0.9916110838
7700	1225.214	0.5325147348	1215.549	0.6037307642	1215.945	1.0000000000	1207.754	1.0000000000	2144.956675	0.3420323998	1646.433	0.3303627572	630.041	0.3398305295	13.7894857	0.9921521977
7800	1240.513	0.5192044217	1242.663	0.5918960070	1232.627	0.5882188554	1226.911	1.0000000000	2171.740316	0.3395778331	1710.562	0.3294882055	461.881	0.3386357575	13.97253412	0.9922919034
7900	1265.569	0.5343854741	1269.844	0.5952424240	1253.341	0.5186721992	1250.522	1.0000000000	2215.605335	0.3416966068	1489.964	0.3279076112	681.112	0.3380361260	14.50247876	0.9921119992
8000	1282.792	0.5645175073	1289.059	0.5745371468	1284.439	1.0000000000	1280.886	1.0000000000	2245.757283	0.3421403127	1865.241	0.3264696084	464.571	0.3313760299	14.0514496	0.9920811169
8100	1295.116	0.5478107837	1304.125	0.5779484158	1302.07	0.5547180545	1296.968	1.0000000000	2267.332653	0.3363849708	1385.29	0.3265570870	574.966	0.3359480347	13.50445925	0.9921749940
8200	1307.604	0.4908036396	1327.59	0.5783506834	1313.186	0.5605195446	1301.959	1.0000000000	2289.195135	0.3354365931	1533.127	0.3255606543	1033.601	0.3345840102	14.15063335	0.9921403673
8300	1336.131	0.5076729697	1349.196	0.5775977483	1344.775	0.5199415574	1320.674	1.0000000000	2339.136761	0.3351294077	1906.797	0.3239672215	257.409	0.3331012260	14.19036927	0.9919563200
8400	1346.312	0.4754371904	1355.187	0.5723305791	1350.174	0.6357131866	1340.714	1.0000000000	2356.960426	0.3392140506	1421.869	0.3226144947	932.59	0.3197047698	13.37172667	0.9923695179
8500	1365.152	0.5545751502	1376.269	0.5679658669	1369.806	0.6230733302	1358.837	1.0000000000	2389.943222	0.3344630186	1826.178	0.3217932446	727.034	0.3309117306	13.46354985	0.9923254217
8600	1384.609	0.4681783845	1386.326	0.5441612330	1388.713	0.6541416646	1370.762	1.0000000000	2424.006188	0.3320715518	1459.692	0.3217386623	558.335	0.3307193323	13.54338342	0.9925636389
8700	1391.375	0.4890272026	1401.466	0.5727942653	1396.904	0.5807827360	1389.007	1.0000000000	2435.851283	0.3308005081	1336.198	0.3205173282	825.14	0.3299165921	13.87623312	0.9925276493
8800	1409.374	0.4541337304	1413.632	0.5700251206	1417.294	0.6237490539	1402.831	1.0000000000	2467.361758	0.3295672650	1531.049	0.3197234048	585.118	0.3292297242	13.6676521	0.9924610953
8900	1423.647	0.5382744204	1425.548	0.5614456715	1422.518	0.6231371609	1416.338	1.0000000000	2492.349203	0.3269585783	1838.357	0.3185366892	1230.164	0.3283728976	13.76777849	0.9923273657
9000	1430.553	0.4828060646	1445.063	0.5620687465	1432.127	0.5798893845	1424.445	1.0000000000	2504.439393	0.3215261123	2248.533	0.3186167571	1075.429	0.3471529613	13.7724765	0.9926146731
9100	1449.745	0.5092995237	1461.17	0.5389789229	1455.324	0.5709145015	1444.319	1.0000000000	2538.038429	0.3217925138	1811.8	0.3172706413	419.608	0.3266385152	13.62605643	0.9926870868
9200	1462.61	0.4592403433	1468.713	0.5621484083	1470.99	0.5752507824	1462.459	1.0000000000	2560.560917	0.3266611506	1969.048	0.3162974123	251.497	0.3259625629	13.38081449	0.9924487343
9300	1482.759	0.5399232328	1485.593	0.5314472311	1486.455	0.5753750589	1472.652	1.0000000000	2595.835352	0.3263423168	1869.811	0.3150192672	312.847	0.3251856502	13.6399678	0.9926271395
9400	1495.974	0.5169167070	1505.825	0.5516660292	1509.201	0.5555763003	1501.206	1.0000000000	2618.970578	0.3228484042	2407.938	0.3149497467	332.095	0.3247972480	13.42141121	0.9927773027
9500	1515.021	0.5204626739	1521.39	0.5570109266	1521.094	0.5555491558	1507.563	1.0000000000	2652.315765	0.3231486868	2958.897	0.3138165564	525.331	0.3203994126	13.20989137	0.9923273657
9600	1521.33	0.4509403801	1532.414	0.5606479241	1531.984	0.5563576737	1517.446	1.0000000000	2663.3608	0.3235039146	2616.626	0.3130475164	732.341	0.3228813648	13.01654337	0.9924487343
9700	1541.27	0.5366119596	1546.971	0.5230203676	1541.442	0.5526853524	1533.103	1.0000000000	2698.269343	0.3180947645	2447.755	0.3121272624	941.299	0.3220417790	13.25245006	0.9926271395
9800	1550.37	0.4705104394	1557.486	0.4330326936	1552.975	0.5525473533	1539.42	1.0000000000	2714.200524	0.3207698795	2543.758	0.3112290967	544.345	0.3214445998	12.82454698	0.9925276493
9900	1570.734	0.5337371248	1573.044	0.5291434565	1569.573	0.5607505513	1559.226	1.0000000000	2749.851355	0.3189762173	2664.209	0.3099520368	1278.45	0.3204702667	12.91979842	0.9926146731
10000	1580.826	0.5228249125	1588.551	0.5053791146	1581.794	0.5295008906	1573.467	1.0000000000	2767.51921	0.3157457448	3700.31	0.3095739519	468.721	0.3199426003	12.86083109	0.9927773027

==> hs_data/git_btrfs_clean_hdd.csv <==
pulls	grep_cost
0	9.652347696
100	9.915382542
200	9.991609111
300	9.718506912
400	9.591515755
500	9.460646164
600	9.677972904
700	9.596004994
800	10.66578759
900	10.61926138
1000	9.512974172
1100	9.54531068
1200	9.227898509
1300	9.336756149
1400	10.63403852
1500	10.64175623
1600	8.889332945
1700	9.377181127
1800	9.200695066
1900	9.032068765
2000	9.172098327
2100	8.885401993
2200	9.030704306
2300	9.132800667
2400	9.066878342
2500	8.805824227
2600	9.008372474
2700	8.990519703
2800	9.515105738
2900	8.936570639
3000	8.844591039
3100	8.981702135
3200	9.023945627
3300	8.947432878
3400	9.051764091
3500	8.679684149
3600	8.91095083
3700	9.292734657
3800	8.815724777
3900	8.841187692
4000	8.883992897
4100	8.717220466
4200	8.867061105
4300	8.718217427
4400	8.563587754
4500	9.187763251
4600	8.767564278
4700	8.572138842
4800	8.664491576
4900	8.616675462
5000	8.682748955
5100	8.849146005
5200	9.219727044
5300	8.692211122
5400	8.554391641
5500	8.665896044
5600	8.320147644
5700	8.846923057
5800	8.726221031
5900	8.363011364
6000	8.193413081
6100	8.650027146
6200	8.713121353
6300	9.235240582
6400	8.276063365
6500	8.351304881
6600	8.866914267
6700	9.053857355
6800	8.918054663
6900	8.56315194
7000	8.433773179
7100	8.727650976
7200	8.873564292
7300	8.673737404
7400	8.781055567
7500	8.505181241
7600	8.439568306
7700	8.391285293
7800	8.328640806
7900	8.13047834
8000	8.37780351
8100	8.183142258
8200	8.366078458
8300	8.320214737
8400	8.314631095
8500	8.143819464
8600	8.221870605
8700	8.414956368
8800	8.446870306
8900	8.081470932
9000	8.008194443
9100	7.976613733
9200	8.405604523
9300	8.202804733
9400	8.246576289
9500	8.254923915
9600	8.013484888
9700	9.342821347
9800	8.102451498
9900	8.039859965
10000	7.947468206

==> hs_data/git_btrfs_clean_ssd.csv <==
pulls	grep_cost
0	3.938843832
100	3.937576064
200	3.888618131
300	3.948028715
400	3.991491892
500	3.97954325
600	4.020441711
700	3.920219725
800	4.059524909
900	4.05650974
1000	4.05709299
1100	4.043063079
1200	4.031900592
1300	4.038021882
1400	4.049553256
1500	4.087951777
1600	4.121564094
1700	4.105618005
1800	4.108807558
1900	4.103805882
2000	4.111607142
2100	4.111329151
2200	4.092635689
2300	4.128944691
2400	4.123461989
2500	4.155139873
2600	4.153378722
2700	4.14131367
2800	4.128691461
2900	4.111522944
3000	4.15913961
3100	4.1803314
3200	4.193298522
3300	4.192733915
3400	4.207177194
3500	4.263100454
3600	4.243065043
3700	4.245802323
3800	4.274134749
3900	4.215512757
4000	4.289415832
4100	4.237652987
4200	4.300743683
4300	4.296133832
4400	4.294266638
4500	4.273198292
4600	4.275555323
4700	4.333968582
4800	4.314388712
4900	4.26806559
5000	4.313336647
5100	4.296315847
5200	4.311769407
5300	4.294196024
5400	4.326117303
5500	4.350130187
5600	4.338539726
5700	4.354164699
5800	4.335875698
5900	4.342757085
6000	4.350648687
6100	4.333909743
6200	4.379137383
6300	4.345511336
6400	4.357551874
6500	4.309112677
6600	4.357881934
6700	4.314182603
6800	4.351807216
6900	4.329488033
7000	4.334074783
7100	4.327702683
7200	4.337568812
7300	4.363142443
7400	4.38873326
7500	4.390271235
7600	4.349016975
7700	4.346365771
7800	4.34831086
7900	4.383891029
8000	4.347069112
8100	4.343912695
8200	4.338013514
8300	4.367139472
8400	4.328476329
8500	4.33909767
8600	4.327168803
8700	4.369631657
8800	4.369831471
8900	4.358014001
9000	4.378167891
9100	4.359739261
9200	4.36036483
9300	4.353232141
9400	4.364948453
9500	4.356241635
9600	4.339456177
9700	4.362515186
9800	4.338818091
9900	4.361207856
10000	4.388402045

==> hs_data/git_btrfs_empty_hdd.csv <==
pulls	grep_cost
0	10.11658243
100	21.51208224
200	34.31372445
300	47.23938279
400	57.06445052
500	66.32405269
600	73.14031417
700	81.06285457
800	95.96590536
900	90.25118755
1000	99.399265
1100	108.8836778
1200	114.4424749
1300	122.6820753
1400	127.8800715
1500	133.0478669
1600	141.4542354
1700	134.8160658
1800	140.0827434
1900	145.834846
2000	149.6630761
2100	153.0847588
2200	155.8089915
2300	161.353046
2400	165.9751304
2500	170.5762622
2600	167.891541
2700	173.9967363
2800	182.3072518
2900	187.0326339
3000	189.8642159
3100	193.9761554
3200	198.6007009
3300	202.8187247
3400	206.4710917
3500	207.6805123
3600	212.0591831
3700	207.5792093
3800	212.0946987
3900	213.8481693
4000	216.2529576
4100	218.9819808
4200	221.027841
4300	223.1141396
4400	225.809262
4500	226.8730487
4600	229.5896097
4700	230.5150541
4800	233.6649159
4900	234.6469586
5000	238.7239325
5100	230.7957979
5200	232.8656862
5300	235.3757928
5400	246.6936734
5500	246.6541392
5600	248.0155661
5700	248.2645706
5800	251.3440505
5900	252.7984241
6000	252.8185076
6100	252.9862097
6200	254.6277663
6300	253.8294472
6400	256.5756729
6500	257.6369595
6600	259.7778036
6700	260.7185799
6800	255.8840233
6900	258.1786423
7000	259.8196956
7100	261.7695796
7200	264.3196142
7300	266.4218628
7400	266.0757727
7500	275.129164
7600	277.3033215
7700	278.0910763
7800	278.7808053
7900	281.6064662
8000	281.3870536
8100	279.8963912
8200	283.7796796
8300	281.9789154
8400	284.2836363
8500	283.8869376
8600	285.4914876
8700	287.4915161
8800	286.9062061
8900	280.440992
9000	283.6071012
9100	283.9413142
9200	284.4075166
9300	284.6356786
9400	286.4817136
9500	287.0239033
9600	286.7766608
9700	286.1299495
9800	288.3893789
9900	289.8187009
10000	289.3261906

==> hs_data/git_btrfs_empty_ssd.csv <==
pulls	grep_cost
0	4.019821047
100	3.98815422
200	4.20112239
300	4.484225979
400	4.622841584
500	4.814893178
600	4.893680261
700	5.028588126
800	5.529963632
900	5.348294148
1000	5.445928766
1100	5.5793562
1200	5.685429839
1300	5.838557792
1400	5.896123354
1500	5.986234953
1600	6.209902527
1700	6.177953752
1800	6.121909419
1900	6.220956939
2000	6.278963581
2100	6.344273148
2200	6.362292958
2300	6.440791977
2400	6.46997497
2500	6.601593298
2600	6.564435223
2700	6.748894134
2800	6.820263948
2900	6.874293832
3000	6.931981608
3100	6.993415424
3200	7.074950772
3300	7.164688144
3400	7.228854398
3500	7.312750326
3600	7.263385334
3700	7.327007063
3800	7.493058996
3900	7.531290896
4000	7.584343781
4100	7.63193799
4200	7.648631974
4300	7.70204212
4400	7.732240804
4500	7.803389472
4600	7.850372012
4700	7.89647208
4800	7.825978967
4900	7.894463579
5000	7.915388819
5100	7.91537025
5200	7.913455206
5300	7.951237646
5400	7.999692187
5500	8.005679513
5600	8.042663869
5700	8.163939668
5800	8.123023837
5900	8.139153794
6000	8.159147773
6100	8.169212351
6200	8.263373794
6300	8.116953277
6400	8.138480701
6500	8.151317144
6600	8.224351641
6700	8.253854944
6800	8.226906935
6900	8.223664687
7000	8.270893681
7100	8.251637489
7200	8.272465938
7300	8.308830359
7400	8.460829089
7500	8.425156447
7600	8.432220352
7700	8.514775565
7800	8.537633865
7900	8.528846489
8000	8.503359894
8100	8.549436343
8200	8.457361256
8300	8.513628341
8400	8.51402043
8500	8.532577637
8600	8.547063306
8700	8.583860093
8800	8.549521366
8900	8.538115031
9000	8.536842006
9100	8.569649487
9200	8.581359316
9300	8.595169304
9400	8.582911233
9500	8.615891801
9600	8.629274294
9700	8.606076488
9800	8.639209843
9900	8.663897367
10000	8.814242209

==> hs_data/git_btrfs_full_hdd.csv <==
pulls	grep_cost
0	8.237529942
100	21.62489114
200	34.1213966
300	47.72230291
400	57.19405339
500	66.9694011
600	73.6322345
700	81.44251685
800	98.80688731
900	93.80164273
1000	103.2523479
1100	112.3991654
1200	118.7302192
1300	127.5292184
1400	131.9701025
1500	136.5670325
1600	146.9897733
1700	139.9704067
1800	144.1206303
1900	150.9972523
2000	154.2989327
2100	157.4985313
2200	160.1630076
2300	166.6147182
2400	170.5760023
2500	177.2907279
2600	175.1485038
2700	182.0763
2800	189.7310463
2900	194.4956438
3000	198.1657302
3100	201.3723296
3200	206.5194651
3300	209.9825353
3400	214.8658287
3500	217.3535433
3600	223.795024
3700	214.869858
3800	221.3847471
3900	224.8149534
4000	224.0686974
4100	225.2755519
4200	227.9765021
4300	232.0942561
4400	234.1160417
4500	233.6708549
4600	237.5720182
4700	239.8365808
4800	242.3159986
4900	244.7940958
5000	251.5506127
5100	240.4856375
5200	242.5836709
5300	243.6314599
5400	258.1684632
5500	258.3270449
5600	257.7644364
5700	258.2060589
5800	258.4545277
5900	260.9773107
6000	260.85527
6100	262.4961974
6200	263.0050603
6300	260.956019
6400	263.4195663
6500	267.1103611
6600	268.9066184
6700	273.6144162
6800	265.2462055
6900	266.2074404
7000	272.630656
7100	269.8916522
7200	277.1547206
7300	279.5698984
7400	276.7255107
7500	286.2596853
7600	288.8421838
7700	287.0648492
7800	285.9653088
7900	291.7961902
8000	291.9872602
8100	289.5522676
8200	290.6565524
8300	291.9007697
8400	292.5975397
8500	293.4064434
8600	291.7335115
8700	294.6325232
8800	298.3939625
8900	289.0829783
9000	291.1228522
9100	291.3590268
9200	294.3253327
9300	290.0135161
9400	291.6245298
9500	295.9119115
9600	296.9357124
9700	294.3863776
9800	293.5570469
9900	297.2395563
10000	297.3748431

==> hs_data/git_btrfs_full_ssd.csv <==
pulls	grep_cost
0	3.976953401
100	4.02682008
200	4.227052202
300	4.499413953
400	4.622171933
500	4.805617534
600	4.897267879
700	5.038821473
800	5.389557151
900	5.339136578
1000	5.432779101
1100	5.567323406
1200	5.664355401
1300	5.816380198
1400	5.886706866
1500	5.964415493
1600	6.22703522
1700	6.033310451
1800	6.098540473
1900	6.21015896
2000	6.263853054
2100	6.327749645
2200	6.35685542
2300	6.428691823
2400	6.46281536
2500	6.828229668
2600	6.665519416
2700	6.770598412
2800	6.854534137
2900	6.927075576
3000	7.01561643
3100	7.070450086
3200	7.199084403
3300	7.188336574
3400	7.255789855
3500	7.695023281
3600	7.47027502
3700	7.623843419
3800	7.611408307
3900	7.577340862
4000	7.672565427
4100	7.751855839
4200	7.806454474
4300	8.003070128
4400	7.90258268
4500	7.846264135
4600	7.855775747
4700	8.122117812
4800	7.853661316
4900	7.985967639
5000	7.991877884
5100	8.065030943
5200	7.982163514
5300	8.017078926
5400	8.107246441
5500	8.232417936
5600	8.359992178
5700	8.13266956
5800	8.128592282
5900	8.140201848
6000	8.145440539
6100	8.159645462
6200	8.325847583
6300	8.130346157
6400	8.1634566
6500	8.248963012
6600	8.28688083
6700	8.294736
6800	8.273756403
6900	8.281588083
7000	8.311094005
7100	8.378084846
7200	8.420844008
7300	8.564948888
7400	8.433035367
7500	8.415352682
7600	8.438738461
7700	8.486959577
7800	8.504778474
7900	8.518151111
8000	8.49317785
8100	8.665246234
8200	8.424616301
8300	8.47186903
8400	8.576931705
8500	8.51869219
8600	8.597031653
8700	8.642461715
8800	8.515817738
8900	8.512777648
9000	8.519777645
9100	8.564753317
9200	8.637162965
9300	8.63143965
9400	8.555499507
9500	8.73347292
9600	8.90010766
9700	8.645501707
9800	8.904109128
9900	9.148691396
10000	8.774746223

==> hs_data/git_ext4_clean_hdd.csv <==
pulls	grep_cost
0	28.61735719
100	27.41595423
200	29.85358603
300	31.48380295
400	31.0288128
500	31.57781107
600	32.82467542
700	32.7933093
800	31.43026225
900	32.80220621
1000	31.41468315
1100	31.4086003
1200	32.54309058
1300	32.05853936
1400	32.3175888
1500	33.21643844
1600	31.85209715
1700	31.70723003
1800	32.94084023
1900	32.53077322
2000	32.97753458
2100	32.07359323
2200	31.95256159
2300	32.51924978
2400	32.8439924
2500	32.3136376
2600	32.61242878
2700	32.62207455
2800	32.2466485
2900	31.68993573
3000	31.91219092
3100	31.44977909
3200	32.2086724
3300	31.87120218
3400	32.23667445
3500	31.64631607
3600	31.99274812
3700	31.53460144
3800	31.88220902
3900	31.65221904
4000	31.30859587
4100	31.15573088
4200	30.69627014
4300	31.36699374
4400	32.01179881
4500	31.28554742
4600	38.88517906
4700	39.51664041
4800	39.32943389
4900	40.41542465
5000	39.47984814
5100	40.10780258
5200	39.71168836
5300	40.49657682
5400	40.62329671
5500	40.81945534
5600	41.1390298
5700	41.26536163
5800	40.31958256
5900	40.48155304
6000	40.80392497
6100	40.84682818
6200	60.45007344
6300	59.60256597
6400	58.93144519
6500	60.02242034
6600	58.50291838
6700	59.42018232
6800	59.08366008
6900	58.62654167
7000	58.04262697
7100	57.7028272
7200	58.11747189
7300	57.53270941
7400	57.71708068
7500	58.32450245
7600	58.05992546
7700	57.25337691
7800	58.0237824
7900	58.85526806
8000	57.27035275
8100	57.28146062
8200	58.46936522
8300	57.83877439
8400	57.63452076
8500	58.00129627
8600	58.75090318
8700	57.67635488
8800	57.64097475
8900	57.14344824
9000	58.04901822
9100	57.24170642
9200	58.02101633
9300	57.27560312
9400	57.63239817
9500	57.88813081
9600	57.17709745
9700	57.5433628
9800	111.2861014
9900	111.1218866
10000	111.4985705

==> hs_data/git_ext4_clean_ssd.csv <==
pulls	grep_cost
0	10.04177662
100	8.815176252
200	8.916972629
300	8.980685053
400	9.092213738
500	9.359247844
600	9.450421122
700	9.649009469
800	9.829719106
900	9.170262082
1000	9.982262928
1100	10.02484906
1200	10.18862641
1300	10.17862971
1400	10.40014208
1500	10.37910582
1600	10.55246749
1700	10.68437541
1800	10.88083583
1900	10.48369052
2000	10.69506692
2100	10.77248897
2200	10.95628693
2300	10.94939438
2400	11.08355263
2500	11.19154009
2600	11.17241556
2700	11.07134506
2800	11.44474008
2900	11.25454944
3000	11.56559885
3100	11.52756041
3200	11.77312258
3300	11.67115846
3400	11.56580162
3500	11.74944718
3600	11.79901686
3700	12.00454795
3800	11.82567519
3900	12.02093992
4000	11.95737753
4100	12.12420631
4200	12.14782538
4300	12.47603062
4400	12.41866887
4500	12.20201228
4600	12.6013132
4700	12.45583133
4800	12.413227
4900	12.56427318
5000	12.68929971
5100	12.4359672
5200	12.3287846
5300	12.39378706
5400	12.60813135
5500	12.49645641
5600	12.52934534
5700	12.86473292
5800	12.6031672
5900	12.64923983
6000	12.66522799
6100	12.88923304
6200	12.76021361
6300	13.19493094
6400	13.21410241
6500	13.37374796
6600	13.08094912
6700	13.4435251
6800	13.38620666
6900	13.27765416
7000	13.13038732
7100	13.3377068
7200	13.36985174
7300	13.30651581
7400	13.48716894
7500	13.2331321
7600	13.28149428
7700	13.58007094
7800	13.4047105
7900	13.45716262
8000	13.43158923
8100	13.31441654
8200	13.40150971
8300	13.31654546
8400	13.50124327
8500	13.37828056
8600	13.38275535
8700	13.37212149
8800	13.42365045
8900	13.42663118
9000	13.33599992
9100	13.41731045
9200	13.30703369
9300	13.50977476
9400	13.50833794
9500	13.65868444
9600	13.40666959
9700	13.51307383
9800	15.14780281
9900	14.64254248
10000	15.0409993

==> hs_data/git_ext4_empty_hdd.csv <==
pulls	grep_cost
0	26.48955238
100	39.06338859
200	55.18562274
300	76.68963572
400	92.71284012
500	111.3816896
600	126.2027048
700	145.2996345
800	171.2988479
900	188.293396
1000	204.94427
1100	221.9162516
1200	233.7625919
1300	248.8256332
1400	265.0143365
1500	275.2747583
1600	290.555838
1700	300.846967
1800	309.8921251
1900	324.0483414
2000	337.1368369
2100	345.7042854
2200	354.0451846
2300	363.7591924
2400	374.542241
2500	384.3477142
2600	394.929918
2700	405.9011601
2800	416.1578111
2900	428.791853
3000	440.1254432
3100	448.0886287
3200	455.5839966
3300	465.9291713
3400	478.8199985
3500	482.5673675
3600	493.8654067
3700	502.7700476
3800	508.5399186
3900	514.8183586
4000	521.262312
4100	527.5786842
4200	534.8975617
4300	544.6843786
4400	551.4599814
4500	557.1883279
4600	565.3257283
4700	573.5132635
4800	580.8929276
4900	586.7052801
5000	594.7381456
5100	599.6087256
5200	601.8710946
5300	608.0169064
5400	612.7560043
5500	620.3900967
5600	624.497054
5700	628.7435305
5800	636.4582052
5900	636.1547785
6000	641.0269237
6100	645.5071734
6200	645.4045866
6300	647.6140632
6400	652.3377925
6500	655.3756065
6600	660.6581676
6700	666.4075422
6800	671.7331333
6900	674.7294124
7000	679.422409
7100	682.507488
7200	685.976054
7300	688.6471895
7400	695.3096681
7500	701.5120424
7600	705.6229642
7700	709.6662265
7800	712.7975325
7900	717.1922614
8000	722.2727009
8100	723.0460146
8200	726.2791502
8300	731.7464457
8400	736.7950088
8500	740.0495701
8600	739.7926765
8700	742.4608436
8800	746.3746327
8900	748.8768436
9000	752.499695
9100	754.3209161
9200	758.2195283
9300	760.4553396
9400	762.5791239
9500	764.9964829
9600	770.1436908
9700	772.1920726
9800	804.2498134
9900	811.6013209
10000	811.6427669

==> hs_data/git_ext4_empty_ssd.csv <==
pulls	grep_cost
0	8.138360804
100	9.388107432
200	9.532464707
300	9.727819909
400	9.86111847
500	10.07491567
600	10.21184734
700	10.3972747
800	10.78397735
900	10.83483494
1000	10.96567428
1100	11.13623992
1200	11.27691908
1300	11.36896992
1400	11.52125628
1500	11.65240727
1600	11.75297942
1700	11.86887085
1800	12.03939245
1900	12.06082124
2000	12.17658385
2100	12.31026886
2200	12.38154604
2300	12.48492003
2400	12.57740943
2500	12.64058562
2600	12.74387084
2700	12.81029281
2800	12.91232693
2900	13.02204072
3000	13.12673509
3100	13.21201968
3200	13.40247406
3300	13.42437426
3400	13.52216378
3500	13.60997638
3600	13.69034179
3700	13.78965671
3800	13.79783449
3900	13.85353599
4000	13.93173543
4100	13.99234138
4200	14.04113409
4300	14.15355836
4400	14.20378856
4500	14.26193822
4600	14.35347737
4700	14.39642594
4800	14.50064926
4900	14.54087549
5000	14.60854248
5100	14.63860949
5200	14.65828466
5300	14.79977822
5400	14.78146846
5500	14.81574714
5600	14.85168391
5700	14.9551866
5800	14.93973049
5900	14.98315621
6000	15.02028527
6100	15.04307372
6200	15.09043243
6300	15.11389918
6400	15.13514873
6500	15.18173409
6600	15.22103426
6700	15.30075647
6800	15.31043113
6900	15.30058647
7000	15.36986865
7100	15.39729694
7200	15.42098843
7300	15.47466198
7400	15.47282399
7500	15.52637946
7600	15.56933362
7700	15.63119923
7800	15.66932615
7900	15.68371658
8000	15.7401637
8100	15.73702823
8200	15.78404937
8300	15.81648437
8400	15.86532535
8500	15.86736187
8600	15.89189231
8700	15.91364844
8800	15.93134837
8900	15.94985171
9000	15.97628441
9100	15.99506
9200	16.02335215
9300	16.06645603
9400	16.06773216
9500	16.11992361
9600	16.13792955
9700	16.14189493
9800	16.1893765
9900	16.20499373
10000	16.21731414

==> hs_data/git_ext4_full_hdd.csv <==
pulls	grep_cost
0	32.463489
100	50.623347
200	72.12431388
300	99.19835303
400	119.5153774
500	143.4379717
600	162.1909694
700	186.5047154
800	221.9979944
900	246.0056874
1000	267.2143988
1100	288.2775203
1200	311.0836498
1300	327.8383691
1400	344.7093682
1500	362.8885908
1600	375.6411095
1700	388.6452131
1800	402.2212595
1900	415.8429759
2000	429.671912
2100	445.0236504
2200	452.2053754
2300	463.9416941
2400	478.7912735
2500	489.7964573
2600	500.8527473
2700	515.2979719
2800	528.7569448
2900	545.185614
3000	553.1218337
3100	561.9663638
3200	571.2945462
3300	580.3452928
3400	593.1938608
3500	598.5837305
3600	608.5336357
3700	618.976487
3800	623.175855
3900	633.7224337
4000	642.034476
4100	649.1573339
4200	662.8039731
4300	661.6125733
4400	671.8875561
4500	676.0705674
4600	682.4201238
4700	692.5162699
4800	696.1789728
4900	703.2523759
5000	713.7839656
5100	719.9175186
5200	723.0124368
5300	730.9362284
5400	735.593272
5500	743.0161536
5600	746.7695878
5700	754.4810901
5800	762.9721208
5900	764.7491793
6000	763.257767
6100	769.9920897
6200	780.3189192
6300	775.724855
6400	779.9141173
6500	782.3240122
6600	787.3088251
6700	793.8179687
6800	800.6721966
6900	806.0388811
7000	806.4154106
7100	817.7865896
7200	816.5052928
7300	819.2048311
7400	828.0645904
7500	834.9688925
7600	844.5840578
7700	846.9327234
7800	845.43485
7900	853.7983477
8000	859.4924424
8100	857.8498843
8200	863.6460856
8300	867.9980864
8400	871.2762698
8500	878.6082518
8600	877.6748845
8700	876.752387
8800	878.4694693
8900	880.8860912
9000	884.603422
9100	888.6207239
9200	894.8126018
9300	895.1479167
9400	898.8959418
9500	897.0031149
9600	902.1033965
9700	904.295531
9800	906.6809751
9900	910.0804169
10000	913.6461075

==> hs_data/git_ext4_full_ssd.csv <==
pulls	grep_cost
0	9.403699381
100	9.414727438
200	9.561073077
300	9.73901936
400	9.886031128
500	10.09154918
600	10.22530826
700	10.41332169
800	10.79556655
900	10.85823716
1000	10.96799176
1100	11.15941019
1200	11.29544406
1300	11.39439126
1400	11.54140213
1500	11.66770292
1600	11.77184363
1700	11.89512746
1800	12.04728017
1900	12.0812293
2000	12.20998409
2100	12.32688666
2200	12.41929619
2300	12.505593
2400	12.59523106
2500	12.68616675
2600	12.79895724
2700	12.85814798
2800	12.96324853
2900	13.06359184
3000	13.16684
3100	13.248067
3200	13.43160436
3300	13.45660949
3400	13.54649088
3500	13.62326674
3600	13.74601769
3700	13.79834729
3800	13.83220607
3900	13.88589557
4000	13.93793946
4100	14.01247556
4200	14.08285385
4300	14.18687992
4400	14.25210888
4500	14.29925979
4600	14.38325457
4700	14.46235657
4800	14.52543826
4900	14.58749509
5000	14.6505491
5100	14.66131176
5200	14.69631047
5300	14.78761559
5400	14.80942876
5500	14.84519654
5600	14.90400071
5700	14.96909817
5800	14.98287602
5900	15.00808727
6000	15.03659601
6100	15.06145694
6200	15.14465482
6300	15.15634913
6400	15.1837068
6500	15.21945246
6600	15.26452984
6700	15.31963348
6800	15.3430407
6900	15.37202066
7000	15.39326175
7100	15.41542383
7200	15.44168699
7300	15.4802365
7400	15.52938416
7500	15.57702397
7600	15.61155945
7700	15.65754634
7800	15.69190733
7900	15.71086583
8000	15.75723144
8100	15.76320633
8200	15.8193647
8300	15.81293038
8400	15.85253847
8500	15.87773713
8600	15.87730364
8700	15.91365375
8800	15.93993034
8900	15.96005087
9000	15.99231115
9100	15.96575626
9200	16.04521694
9300	16.05448436
9400	16.07145033
9500	16.13414682
9600	16.13553007
9700	16.15054163
9800	16.28327092
9900	16.30535353
10000	16.33709512

==> hs_data/git_f2fs_clean_ssd.csv <==
pulls	grep_cost
0	7.634233563
100	7.384311642
200	7.483524299
300	7.535597868
400	7.555350076
500	7.672184885
600	7.806354679
700	7.847513509
800	7.931117314
900	8.086095725
1000	8.232215897
1100	8.401035542
1200	8.411287512
1300	8.459960158
1400	8.566088795
1500	8.58466538
1600	8.665189123
1700	8.7459572
1800	8.898306817
1900	9.540180659
2000	9.853352601
2100	10.13191467
2200	10.34279562
2300	10.5363056
2400	10.63527007
2500	10.79824029
2600	10.94308792
2700	11.06128886
2800	11.13586339
2900	11.36772284
3000	11.34164496
3100	11.42108176
3200	11.48537587
3300	11.52791067
3400	11.58762832
3500	11.6136679
3600	11.71177005
3700	11.74252984
3800	11.70199468
3900	11.73380754
4000	11.78219769
4100	11.79507545
4200	12.33419035
4300	12.03619304
4400	12.1309719
4500	12.12780368
4600	12.12967873
4700	12.17029957
4800	12.16426028
4900	12.18056281
5000	12.24645494
5100	12.26002939
5200	12.26717276
5300	12.30090853
5400	13.68837293
5500	14.85908529
5600	14.9617945
5700	15.00153952
5800	15.0364309
5900	15.0395215
6000	15.06534759
6100	15.10387253
6200	15.12961428
6300	15.15066546
6400	15.17235389
6500	15.15861561
6600	15.3040354
6700	14.81297595
6800	14.86064026
6900	14.87231184
7000	14.91312509
7100	14.94069067
7200	14.99278186
7300	14.97306773
7400	15.02178875
7500	15.13147775
7600	15.25296719
7700	15.10516361
7800	15.27075109
7900	15.27499692
8000	15.36209596
8100	15.35765379
8200	15.36853411
8300	15.49511267
8400	15.38516433
8500	15.52356922
8600	15.4679206
8700	15.50837664
8800	15.51517646
8900	15.56384633
9000	15.62120633
9100	15.64681363
9200	15.61576335
9300	15.53088194
9400	15.7422422
9500	15.65656058
9600	15.69861578
9700	15.73666525
9800	15.75998579
9900	15.81650987
10000	15.75174456


==> hs_data/git_f2fs_empty_ssd.csv <==
pulls	grep_cost
0	7.191468581
100	8.383155156
200	10.10314911
300	10.7304869
400	11.15020112
500	11.73489277
600	11.99921574
700	12.31924051
800	12.77055835
900	13.12960647
1000	13.56648998
1100	12.87758424
1200	13.81801113
1300	14.01911786
1400	14.1949748
1500	14.29279511
1600	14.47083188
1700	14.64304985
1800	14.73208587
1900	14.864441
2000	15.02394895
2100	15.11781104
2200	15.23805311
2300	15.49191358
2400	14.89795855
2500	15.49327646
2600	15.62668436
2700	15.76099436
2800	15.84069806
2900	16.00296898
3000	16.11644656
3100	16.1984518
3200	16.2933953
3300	16.42126621
3400	16.56173116
3500	16.57927239
3600	16.7129488
3700	16.78135245
3800	16.83841217
3900	16.88818961
4000	17.06781894
4100	16.622656
4200	17.04446063
4300	17.16577421
4400	17.17819392
4500	17.21361839
4600	17.32368474
4700	17.3593068
4800	17.38806715
4900	17.47505142
5000	17.50813418
5100	17.52875905
5200	17.5837968
5300	17.64743594
5400	17.73557196
5500	17.74860581
5600	17.78190984
5700	17.81604634
5800	17.87209182
5900	17.85792825
6000	17.94865374
6100	17.9238793
6200	17.9237729
6300	17.97097929
6400	17.70703345
6500	17.98811032
6600	18.09965201
6700	18.11509065
6800	18.09274909
6900	18.17115412
7000	18.17799757
7100	18.23801074
7200	18.26707278
7300	18.33354519
7400	18.3932195
7500	18.41812963
7600	18.41155862
7700	18.47052097
7800	18.47115332
7900	18.55258806
8000	18.56611366
8100	18.54069712
8200	18.59959162
8300	18.56750289
8400	18.65477903
8500	18.65459103
8600	18.67704565
8700	18.68936117
8800	18.74910811
8900	18.73975278
9000	18.77463775
9100	18.73669208
9200	18.83368179
9300	18.82093292
9400	18.67034497
9500	18.85059693
9600	18.88214294
9700	18.88134558
9800	18.86564378
9900	18.90051912
10000	18.90276402


==> hs_data/git_f2fs_full_ssd.csv <==
pulls	grep_cost
0	7.178793579
100	9.440678512
200	10.09832419
300	10.83385549
400	11.30514559
500	11.94993635
600	12.37882487
700	12.66040676
800	13.08649373
900	13.47432939
1000	13.68046799
1100	14.03090873
1200	14.15591842
1300	14.2744862
1400	14.45255182
1500	14.69390228
1600	14.84401192
1700	15.01895694
1800	14.98823507
1900	15.11895137
2000	15.27594966
2100	15.49678779
2200	15.59614597
2300	15.58707648
2400	15.76866167
2500	15.82826055
2600	15.76304508
2700	15.8779072
2800	15.9498092
2900	16.17616087
3000	16.29031076
3100	16.33613448
3200	16.41015816
3300	16.52685225
3400	16.65263571
3500	16.6424001
3600	16.74529361
3700	16.8552317
3800	16.96029107
3900	16.89249927
4000	17.04826877
4100	17.10472179
4200	17.23536844
4300	17.27798787
4400	17.35158966
4500	17.30826994
4600	17.4074986
4700	17.43956228
4800	17.45200208
4900	17.64325245
5000	17.67931403
5100	17.5926836
5200	17.6653606
5300	17.69465429
5400	17.8399082
5500	17.79494319
5600	17.80239439
5700	17.89446098
5800	17.85257941
5900	17.97115038
6000	18.01204589
6100	18.0132716
6200	17.92836518
6300	18.03529625
6400	18.05418326
6500	18.08860974
6600	18.07908727
6700	18.14952718
6800	18.09587708
6900	18.19965112
7000	18.22938254
7100	18.23307371
7200	18.27261358
7300	18.33609358
7400	18.37848606
7500	18.38894577
7600	18.38683478
7700	18.49896928
7800	18.43792549
7900	18.52924059
8000	18.56177698
8100	18.55906757
8200	18.59188549
8300	18.54742974
8400	18.70227472
8500	18.67004074
8600	18.66693395
8700	18.71063525
8800	18.71756858
8900	18.75545208
9000	18.75670248
9100	18.74474599
9200	18.80578641
9300	18.79829636
9400	18.83632381
9500	18.86780661
9600	18.86232523
9700	18.84294999
9800	18.84068398
9900	18.87181536
10000	18.99519244


==> hs_data/git_xfs_clean_hdd.csv <==
pulls	grep_cost
0	52.62367826
100	57.35244372
200	62.77386687
300	63.12057011
400	62.26338109
500	61.79327591
600	61.38328986
700	60.55076112
800	61.38783173
900	59.21470381
1000	58.34196053
1100	56.51730956
1200	56.0976079
1300	55.15068197
1400	54.42459646
1500	57.34979622
1600	53.40255913
1700	52.83936093
1800	52.64005909
1900	52.14877267
2000	52.24344622
2100	50.7542719
2200	52.24578618
2300	52.53145799
2400	49.18349415
2500	49.16165177
2600	48.8493925
2700	47.97160342
2800	47.09026161
2900	47.81504642
3000	47.21595556
3100	45.47384975
3200	45.41784837
3300	44.61841416
3400	45.05952701
3500	44.38300383
3600	44.15404945
3700	43.28266311
3800	44.76702761
3900	42.58577931
4000	41.96102433
4100	43.37633242
4200	41.08239004
4300	40.88469968
4400	40.00929107
4500	40.09975387
4600	41.93261135
4700	39.63470785
4800	39.37611701
4900	42.0644778
5000	40.11573111
5100	40.16820899
5200	42.25093623
5300	38.49900124
5400	38.42629654
5500	39.64875388
5600	37.71004931
5700	38.24813534
5800	39.17028595
5900	38.27750881
6000	36.77640782
6100	36.61836018
6200	37.16182324
6300	37.85509343
6400	36.45849367
6500	36.20370419
6600	36.42826445
6700	35.03575128
6800	36.09263285
6900	36.29243236
7000	34.48591515
7100	35.12941849
7200	33.97277189
7300	34.19644332
7400	33.5084188
7500	33.34921204
7600	34.4347197
7700	35.53602642
7800	33.15528169
7900	35.04325108
8000	32.46103227
8100	32.19343918
8200	32.47850969
8300	32.13952826
8400	32.36291358
8500	32.16755116
8600	35.28118936
8700	32.1521064
8800	31.15829333
8900	31.74274516
9000	34.83727714
9100	33.31448861
9200	31.16627822
9300	32.3298533
9400	30.69916734
9500	31.76836127
9600	31.09189541
9700	34.25149635
9800	32.88606636
9900	30.11107276
10000	31.32679075

==> hs_data/git_xfs_clean_ssd.csv <==
pulls	grep_cost
0	7.991905675
100	7.682094941
200	7.60800811
300	7.71030958
400	7.723335476
500	7.826575712
600	7.716308439
700	7.82104493
800	7.715412629
900	7.789867517
1000	7.823972804
1100	7.722629881
1200	7.827212401
1300	7.633518954
1400	7.780829385
1500	7.678927663
1600	7.821412857
1700	7.801676311
1800	7.822407245
1900	7.757366387
2000	7.662840934
2100	7.773511538
2200	7.859203744
2300	7.672314716
2400	7.725364372
2500	7.704381063
2600	7.723217444
2700	7.636188111
2800	7.768824918
2900	7.713103785
3000	7.626616383
3100	7.687465227
3200	7.615677265
3300	7.714471175
3400	7.678919041
3500	7.697378803
3600	7.733272784
3700	7.580808826
3800	7.706950531
3900	7.619095739
4000	7.742160817
4100	7.710710853
4200	7.759595037
4300	7.663194059
4400	7.649178314
4500	7.659433737
4600	7.650203856
4700	7.724042903
4800	7.633453332
4900	7.696695108
5000	7.551409946
5100	7.686097837
5200	7.61636096
5300	7.708659768
5400	7.718573344
5500	7.565083844
5600	7.563032759
5700	7.615335417
5800	7.630376705
5900	7.694302176
6000	7.611575095
6100	7.694302176
6200	7.666612533
6300	7.666612533
6400	7.636871806
6500	7.597901198
6600	7.69772065
6700	7.684741128
6800	7.58279338
6900	7.67779717
7000	7.622869906
7100	7.711515181
7200	7.687432123
7300	7.703840809
7400	7.765831606
7500	7.690233498
7600	7.763736542
7700	7.700053818
7800	7.729362871
7900	7.718811353
8000	7.63282376
8100	7.650036652
8200	7.510299139
8300	7.676493847
8400	7.467080645
8500	7.60097744
8600	7.700451125
8700	7.540123756
8800	7.669922489
8900	7.517518565
9000	7.650069902
9100	7.671347011
9200	7.649437375
9300	7.586207836
9400	7.698369107
9500	7.582373589
9600	7.671164724
9700	7.618644631
9800	7.584409262
9900	7.596320368
10000	7.675999829

==> hs_data/git_xfs_empty_hdd.csv <==
pulls	grep_cost
0	53.26347505
100	68.33260402
200	84.38340245
300	106.2629433
400	118.8274994
500	134.3671025
600	145.4330948
700	158.7632141
800	181.8182301
900	196.720708
1000	211.5481347
1100	226.2965822
1200	236.0611284
1300	248.5133215
1400	258.2766155
1500	269.2429605
1600	277.5589913
1700	289.3843514
1800	311.4698729
1900	305.2578545
2000	314.4137027
2100	328.5665072
2200	335.895811
2300	340.5396477
2400	343.4759593
2500	362.8366003
2600	370.932858
2700	373.5422251
2800	375.7224899
2900	384.8922927
3000	394.9474049
3100	409.9753425
3200	407.0634697
3300	405.6729125
3400	427.7046134
3500	446.1163638
3600	447.7597295
3700	445.0777192
3800	465.6788898
3900	459.977268
4000	475.5783668
4100	470.8961407
4200	460.3472308
4300	510.562742
4400	499.5598057
4500	494.0523295
4600	494.7384091
4700	501.8642941
4800	512.0817149
4900	482.7999324
5000	551.349673
5100	513.0472343
5200	506.6413832
5300	526.8217765
5400	537.5123846
5500	571.006075
5600	539.318719
5700	561.1975982
5800	518.0474466
5900	550.1179233
6000	535.2760216
6100	515.5315178
6200	533.2345883
6300	555.1864593
6400	566.0242322
6500	593.1476633
6600	562.8882208
6700	585.2566566
6800	531.9041881
6900	544.0221557
7000	581.9956656
7100	575.378917
7200	560.9289651
7300	580.6410622
7400	594.0780309
7500	614.5433618
7600	602.6760043
7700	613.6747152
7800	568.0940918
7900	574.6525366
8000	596.753004
8100	583.4620028
8200	578.3303013
8300	593.7660744
8400	557.1031086
8500	608.5296961
8600	615.4243272
8700	607.4003004
8800	603.6757114
8900	562.0923099
9000	574.4960462
9100	577.1123207
9200	591.5200406
9300	594.8681968
9400	581.96024
9500	606.2339477
9600	570.8926291
9700	613.692409
9800	633.1278288
9900	616.1194374
10000	624.414215

==> hs_data/git_xfs_empty_ssd.csv <==
pulls	grep_cost
0	13.47263043
100	14.68340944
200	14.67348388
300	14.72196766
400	14.69476497
500	14.69697837
600	14.7902335
700	14.732443
800	14.7460116
900	14.74541955
1000	14.77522806
1100	14.76523438
1200	14.80086169
1300	14.79651036
1400	14.79734642
1500	14.83839113
1600	14.82671243
1700	14.83654352
1800	14.81307613
1900	14.85428165
2000	14.84857001
2100	14.84283936
2200	14.84720726
2300	14.87940283
2400	14.88626923
2500	14.86966775
2600	14.88147873
2700	15.10984106
2800	15.17513324
2900	15.19837862
3000	15.16795452
3100	15.17889352
3200	15.16590345
3300	15.17889352
3400	15.21136869
3500	15.16932189
3600	15.1662453
3700	15.17274033
3800	15.16932189
3900	15.16761267
4000	15.20692472
4100	15.18846515
4200	15.17684246
4300	15.17752614
4400	15.17342402
4500	15.17752614
4600	15.18026089
4700	15.18162827
4800	15.17410771
4900	15.21991478
5000	15.16966373
5100	15.20008784
5200	15.18162827
5300	15.19803678
5400	15.22401691
5500	15.18026089
5600	15.19188359
5700	15.18060274
5800	15.19564387
5900	15.18504671
6000	15.18538855
6100	15.17308217
6200	15.18367933
6300	15.18470487
6400	15.18607224
6500	15.17684246
6600	15.17855168
6700	15.22489226
6800	15.28359779
6900	15.26956919
7000	15.30408392
7100	15.34897076
7200	15.3781085
7300	15.41288279
7400	15.56313025
7500	15.56028082
7600	15.5625071
7700	15.62709556
7800	15.61701588
7900	15.69186925
8000	15.88061282
8100	15.88544824
8200	15.90960323
8300	15.93480297
8400	15.97161546
8500	15.99997135
8600	16.00803981
8700	16.02339258
8800	16.06364201
8900	16.09375983
9000	16.09925512
9100	16.1370405
9200	16.14869671
9300	16.14710821
9400	16.23511315
9500	16.23188876
9600	16.2272608
9700	16.2426114
9800	16.24999368
9900	16.29080722
10000	16.312519

==> hs_data/git_xfs_full_hdd.csv <==
pulls	grep_cost
0	37.36161086
100	46.40615554
200	65.55129732
300	88.25217705
400	105.0291917
500	122.9119061
600	138.9313986
700	154.7138515
800	181.5409694
900	199.2299846
1000	217.2369509
1100	235.5057242
1200	248.7217485
1300	260.3963528
1400	271.7291231
1500	287.4071322
1600	296.7426272
1700	305.659745
1800	326.6071949
1900	330.567466
2000	335.030531
2100	352.3601049
2200	356.5171593
2300	369.3049438
2400	374.4031558
2500	379.449774
2600	395.8584721
2700	401.7138205
2800	406.2059918
2900	417.8793095
3000	428.0340362
3100	443.3712267
3200	444.8321676
3300	437.9051232
3400	446.8586796
3500	456.5904732
3600	464.8079981
3700	477.2926364
3800	491.4610621
3900	493.6035423
4000	508.5214938
4100	505.1272127
4200	503.8937261
4300	520.1929561
4400	523.754372
4500	510.0918779
4600	522.3256773
4700	530.42094
4800	541.4807297
4900	523.6609332
5000	541.3374769
5100	529.7026976
5200	540.1314683
5300	535.7746068
5400	540.1344953
5500	569.9536302
5600	571.217843
5700	587.8271103
5800	574.1097714
5900	559.9649083
6000	557.6790601
6100	555.9276019
6200	587.808031
6300	589.8141774
6400	578.0080237
6500	590.6741775
6600	586.9381477
6700	608.2843596
6800	570.4151974
6900	580.7809154
7000	592.2298065
7100	587.433933
7200	614.4682854
7300	610.6679493
7400	601.6734625
7500	623.0368191
7600	636.124888
7700	645.6088953
7800	629.4607875
7900	626.9516456
8000	627.147096
8100	616.785383
8200	644.6965317
8300	634.2193051
8400	606.8789513
8500	614.6937883
8600	616.8487209
8700	650.6356636
8800	644.8723493
8900	616.5120153
9000	619.9670494
9100	636.4112599
9200	636.6115386
9300	630.5788726
9400	660.1751213
9500	652.245983
9600	636.7377037
9700	638.4260175
9800	623.4379199
9900	632.7387412
10000	633.9596064

==> hs_data/git_xfs_full_ssd.csv <==
pulls	grep_cost
0	13.77835687
100	14.69884107
200	14.68200066
300	14.73572789
400	14.73580898
500	14.72928173
600	14.81228317
700	14.7556698
800	14.76394722
900	14.79435962
1000	14.82083728
1100	14.8103471
1200	14.81037651
1300	14.841601
1400	14.85243219
1500	14.83642232
1600	14.84255422
1700	14.87443864
1800	14.82918231
1900	14.87907559
2000	14.87153193
2100	14.89305576
2200	14.8754834
2300	14.89146932
2400	14.92547205
2500	14.87782596
2600	14.91071523
2700	15.18281219
2800	15.214604
2900	15.20639967
3000	15.21186923
3100	15.20537412
3200	15.20469043
3300	15.21699694
3400	15.20947629
3500	15.21494585
3600	15.20503228
3700	15.19614424
3800	15.19990456
3900	15.22622682
4000	15.20947629
4100	15.2217828
4200	15.21733878
4300	15.21357846
4400	15.21255292
4500	15.20605782
4600	15.20776706
4700	15.21255292
4800	15.2152877
4900	15.19785348
5000	15.20366489
5100	15.22622682
5200	15.20742521
5300	15.20571597
5400	15.24434473
5500	15.214604
5600	15.20981814
5700	15.20981814
5800	15.22964529
5900	15.2081089
6000	15.21357846
6100	15.20845075
6200	15.21050184
6300	15.21323661
6400	15.21836433
6500	15.22212465
6600	15.22349204
6700	15.25844875
6800	15.30457686
6900	15.3210482
7000	15.35656103
7100	15.3596755
7200	15.42615654
7300	15.43153547
7400	15.55817422
7500	15.60124074
7600	15.60180115
7700	15.65566409
7800	15.64290966
7900	15.7260139
8000	15.93076643
8100	15.92179804
8200	15.93960791
8300	15.98720487
8400	16.01116247
8500	16.04011426
8600	16.05709893
8700	16.08753587
8800	16.06101192
8900	16.09779796
9000	16.15099855
9100	16.19349705
9200	16.19863933
9300	16.16451316
9400	16.26120977
9500	16.26016671
9600	16.25020926
9700	16.29109023
9800	16.2665212
9900	16.30420564
10000	16.34328352

==> hs_data/micro_btrfs_10_hdd.csv <==
rounds	grep_cost
0	90.78990498
50	110.8602321
100	110.6552466
150	111.485354
200	110.9032998
250	110.6159081
300	112.4139468
350	111.0691348
400	115.5164544
450	110.5296551
500	111.0571732
550	110.4592148

==> hs_data/micro_btrfs_10_ssd.csv <==
rounds	grep_cost
0	12.21162207
50	12.54697903
100	12.75393883
150	12.86114025
200	12.81298724
250	13.43668065
300	13.48424113
350	12.64543438
400	12.66795337
450	12.72733978
500	12.88053944
550	12.22235369

==> hs_data/micro_btrfs_95_hdd.csv <==
rounds	grep_cost
0	96.45664989
50	161.6919037
100	187.1176104
150	206.7607118
200	217.081287
250	224.7302962
300	235.6164661
350	236.3371617
400	242.4985306
450	241.4545372
500	245.3108261
550	246.1407108

==> hs_data/micro_btrfs_95_ssd.csv <==
rounds	grep_cost
0	12.20536717
50	12.54195354
100	12.74173761
150	12.81619101
200	12.83747113
250	13.17268218
300	13.20726892
350	12.59912894
400	12.67378055
450	12.73667405
500	12.88300229
550	12.16075386

==> hs_data/micro_btrfs_clean_hdd.csv <==
rounds	grep_cost
0	15.42092244
50	15.83307388
100	15.74062984
150	16.27209589
200	15.77465559
250	15.52676742
300	16.28290375
350	15.82800229
400	16.58850495
450	15.79707424
500	16.07114394
550	15.65974674

==> hs_data/micro_btrfs_clean_ssd.csv <==
rounds	grep_cost
0	7.586937037
50	7.593153553
100	7.582352418
150	7.623754153
200	7.643569144
250	7.74796429
300	7.75899583
350	7.748452776
400	7.716741974
450	7.748452776
500	7.859162337
550	7.778087872

==> hs_data/micro_ext4_10_hdd.csv <==
rounds	grep_cost
0	124.8000031
50	109.7314783
100	113.9926286
150	115.6722972
200	115.4675426
250	118.2771455
300	117.497541
350	118.6652019
400	118.5789746
450	119.7514876
500	119.5166904
550	119.6599134

==> hs_data/micro_ext4_10_ssd.csv <==
rounds	grep_cost
0	12.20063075
50	12.52551079
100	12.50029175
150	12.54608834
200	12.95522268
250	12.59377861
300	12.56720571
350	12.67209579
400	12.63438563
450	12.6140071
500	12.6776149
550	12.72854703

==> hs_data/micro_ext4_95_hdd.csv <==
rounds	grep_cost
0	144.4277748
50	219.4252644
100	261.1061261
150	382.7636733
200	312.6080887
250	330.3567886
300	347.2720324
350	355.5283971
400	370.2590837
450	377.6029807
500	388.43363
550	404.2602078

==> hs_data/micro_ext4_95_ssd.csv <==
rounds	grep_cost
0	12.20204547
50	12.55945981
100	12.65159896
150	12.80693463
200	13.14221034
250	13.17232753
300	13.10632714
350	13.29355773
400	13.26322768
450	13.3174256
500	13.44526852
550	13.5090297

==> hs_data/micro_ext4_clean_hdd.csv <==
rounds	grep_cost
0	59.72962313
50	94.79414442
100	92.72829089
150	93.44863898
200	93.33908074
250	92.35104291
300	92.19474267
350	91.32165986
400	92.37258627
450	92.19651074
500	92.74013219
550	92.7049447

==> hs_data/micro_ext4_clean_ssd.csv <==
rounds	grep_cost
0	9.750978019
50	9.77222984
100	9.76285296
150	9.839300017
200	9.865404761
250	10.09250162
300	10.1331562
350	9.907772666
400	10.03440301
450	9.949552852
500	10.09237738
550	10.25734353

==> hs_data/micro_f2fs_10_ssd.csv <==
rounds	grep_cost
0	13.81728612
50	13.95216641
100	13.74967677
150	14.01288874
200	14.10791091
250	14.12206209
300	13.90722625
350	14.07367575
400	14.08669588
450	13.96348124
500	14.13410355
550	14.19939295


==> hs_data/micro_f2fs_95_ssd.csv <==
rounds	grep_cost
0	13.84180557
50	13.94411631
100	13.5710774
150	13.79520711
200	13.88009184
250	13.8362519
300	13.56653105
350	13.69605608
400	13.78403688
450	13.67152521
500	13.79591262
550	13.85008468


==> hs_data/micro_f2fs_clean_ssd.csv <==
rounds	grep_cost
0	11.64546271
50	11.66714262
100	11.64733264
150	11.59674454
200	11.56595209
250	11.55164909
300	11.68514927
350	11.65189959
400	11.66162882
450	11.50001605
500	11.56386908
550	11.84637948


==> hs_data/micro_xfs_10_hdd.csv <==
rounds	grep_cost
0	106.2550832
50	89.36532554
100	90.37307045
150	91.26485694
200	91.21193494
250	92.49280855
300	92.29259493
350	90.72972572
400	91.20303934
450	90.96687393
500	89.95991161
550	92.32037804

==> hs_data/micro_xfs_10_ssd.csv <==
rounds	grep_cost
0	12.15540827
50	11.91903104
100	12.35865483
150	12.39866603
200	12.25344416
250	12.34377411
300	12.36382078
350	12.34950726
400	12.01304072
450	12.38120182
500	12.01317855
550	12.41883581

==> hs_data/micro_xfs_95_hdd.csv <==
rounds	grep_cost
0	124.6736296
50	136.3142491
100	146.2710245
150	150.7032795
200	163.3590448
250	152.2158706
300	153.5147456
350	153.0980069
400	153.1932413
450	153.1771545
500	153.3621277
550	153.7048036

==> hs_data/micro_xfs_95_ssd.csv <==
rounds	grep_cost
0	12.1303715
50	11.87153263
100	12.30162134
150	12.19220313
200	12.19220313
250	12.26852739
300	12.30766272
350	12.2834119
400	11.96456372
450	12.30935333
500	11.93216207
550	12.35229344

==> hs_data/micro_xfs_clean_hdd.csv <==
rounds	grep_cost
0	19.03111869
50	16.50175786
100	16.18294797
150	15.82543213
200	15.44101895
250	15.43430731
300	15.18504632
350	15.67813739
400	16.16225133
450	15.23266883
500	15.31168154
550	15.24509982

==> hs_data/micro_xfs_clean_ssd.csv <==
rounds	grep_cost
0	8.724708431
50	8.670399121
100	8.722778861
150	8.71050219
200	8.705313327
250	8.804671518
300	8.750772604
350	8.753842554
400	8.69819087
450	8.669121687
500	8.641657737
550	8.697938337

==> hs_data/write_btrfs_empty_hdd.csv <==
round	write_cost
0	704.3982932
1	701.7952663
2	691.0253088
3	683.9323976
4	686.5207944
5	669.8598397
6	685.5459597
7	688.0504319
8	686.689753
9	700.5340204
10	668.256386
11	687.6706165
12	683.4900443
13	729.7350648
14	701.8385566
15	712.2229703
16	704.1962947
17	718.2945555
18	711.9248808
19	708.3657021
20	697.3761902
21	691.0332364
22	809.6327319
23	721.2334218
24	701.6755244
25	714.2169629
26	712.5227969
27	723.3436561
28	696.8707509
29	704.5950746
30	712.2214842
31	715.1841844
32	697.3723907
33	694.6964943
34	711.1200001
35	680.4063567
36	692.6744268
37	681.7263388
38	699.822584
39	690.6040087
40	712.8933445
41	698.4488161
42	693.005383
43	690.1297296
44	700.6989198
45	700.6639201
46	696.5540979
47	688.2590005
48	688.5375972
49	851.26476
50	697.7069018
51	721.3075954
52	698.9656128
53	716.6437
54	704.360016
55	697.0557563
56	695.5864901
57	702.2202228
58	719.0203348
59	720.2122938
60	708.5323486
61	701.5740883
62	731.9613347
63	702.310767
64	707.2565628
65	700.3256104
66	697.1236162
67	718.5173283
68	715.4700128
69	861.5568939
70	695.0553329
71	704.8836598
72	702.8381207
73	690.7992156
74	710.9940933
75	723.1199235
76	719.4593375
77	707.9205525
78	685.3275652
79	728.4129418
80	702.5892885
81	716.7154276
82	710.9289356
83	714.1123667
84	717.4465628
85	726.5271082
86	707.8070286
87	717.6582475
88	724.3777885
89	715.361551
90	741.1766324
91	699.5529419
92	712.352286
93	701.4760453
94	710.8899454
95	690.055319
96	710.3913465
97	702.6365338
98	728.6726275
99	696.9172302
100	704.438513
101	711.6705632
102	697.3657418
103	716.1385029
104	696.3257934
105	720.0846662
106	701.5154515
107	728.5549426
108	713.7057288
109	692.237075
110	692.4959542
111	708.5691194
112	704.121725
113	708.364232
114	703.7505644
115	710.595436
116	715.0613284
117	700.0177739
118	711.1792658
119	708.9664875
120	707.5683557
121	713.0904323
122	755.8712893
123	993.9074637
124	720.0877044
125	726.8597388
126	724.1728765
127	718.3756852
128	717.1973273
129	710.6146678
130	730.3440106
131	724.271732
132	727.9955524
133	719.8735722
134	717.718608
135	722.3012631
136	715.656524
137	720.1732917
138	726.8354903
139	717.471697
140	729.2247501
141	733.6515356
142	698.0759962
143	693.7960809
144	716.3353849
145	725.0887065
146	725.5752522
147	733.8471219
148	720.2112807
149	716.0183228
150	734.9057254
151	736.7197983
152	721.9626102
153	701.0851072
154	733.0591043
155	721.2466297
156	713.3412934
157	731.0228537
158	712.6373428
159	700.8288807
160	714.1691437
161	721.3467205
162	729.4346098
163	719.5599441
164	724.7166598
165	712.4875976
166	718.755374
167	704.9307289
168	722.3517063
169	705.0685755
170	713.0556734
171	709.6450042
172	715.2890948
173	786.4225378
174	713.3711104
175	710.7216948
176	698.4602498
177	721.6878475
178	711.1012347
179	711.438175
180	718.6252362
181	721.3111521
182	724.5510295
183	717.142579
184	718.9738895
185	715.8366271
186	716.0744018
187	712.315617
188	715.312579
189	721.2202145
190	733.8176721
191	712.7970742
192	722.9167431
193	749.8705668
194	722.9540013
195	735.4937505
196	718.9849954
197	841.5108077
198	725.0923006
199	713.9978441
200	733.560613
201	732.750663
202	727.116769
203	726.1293829
204	730.7974756
205	716.0118142
206	727.145167
207	721.6522454
208	693.2061733
209	718.3378896
210	882.8849646
211	707.6108942
212	723.7823281
213	729.2242308
214	733.2864049
215	730.9988485
216	720.8328435
217	714.7952851
218	711.7046926
219	736.1848514
220	718.3872767
221	711.2894274
222	692.9477007
223	717.4465628
224	711.3235202
225	732.566142
226	728.3150247
227	717.8086647
228	708.7422386
229	722.2554118
230	717.1817558
231	729.3426514
232	722.9407309
233	742.5148485
234	738.7938181
235	719.6929498
236	723.8084198
237	714.1407541
238	764.3684853
239	949.9380778
240	715.6140129
241	740.4841638
242	715.3155771
243	710.9644747
244	717.7347059
245	721.9977339
246	712.5649415
247	734.0675443
248	734.2849398
249	716.8333327
250	750.1095131
251	710.0893714
252	713.6166986
253	721.5790178
254	728.2228305
255	708.6632701
256	700.0244735
257	725.4436612
258	723.8554919
259	711.7690032
260	717.1320321
261	709.3765868
262	709.3372753
263	705.7493763
264	712.5813049
265	735.0666262
266	700.9991977
267	725.7022622
268	717.8776061
269	707.7219095
270	693.2446558
271	699.5935662
272	714.2802336
273	708.0502688
274	782.6687782
275	707.8231742
276	701.7404396
277	722.2054914
278	727.0868244
279	713.9724549
280	727.5936333
281	729.5255519
282	714.9609774
283	730.2221401
284	731.234272
285	723.8780068
286	725.5356671
287	727.3094027
288	727.1885428
289	711.5335842
290	711.0646944
291	720.3019641
292	741.6377447
293	793.4165026
294	709.2915812
295	711.2894274
296	703.1957638
297	726.414753
298	712.8496723
299	739.1708582
300	723.8785185
301	719.2617452
302	717.0059958
303	716.3123346
304	726.1072426
305	724.0351383
306	711.46289
307	718.5642189
308	724.5705115
309	729.1193463
310	726.184997
311	717.3214209
312	731.1074064
313	745.7469121
314	735.1515891
315	712.8164254
316	724.5658973
317	741.8193409
318	736.9069482
319	721.2247862
320	702.8578998
321	704.8758964
322	723.745496
323	721.8211322
324	708.1457508
325	718.1247966
326	715.985781
327	818.2841763
328	718.8815214
329	712.97723
330	711.8674703
331	716.2652364
332	727.6070751
333	725.318283
334	739.3752712
335	710.4219032
336	710.3775476
337	735.4979767
338	717.8534499
339	728.7706408
340	708.8614605
341	739.6219983
342	727.4602756
343	721.5525782
344	724.558207
345	724.7176857
346	719.8654751
347	708.3309123
348	730.8199029
349	699.0305048
350	893.4912998
351	732.2225098
352	729.9384542
353	746.6588112
354	747.2205439
355	740.1619538
356	723.0632461
357	706.8323213
358	723.8038152
359	725.3891883
360	732.4880631
361	832.1698667
362	730.4263222
363	720.1596166
364	702.6751061
365	724.8823659
366	723.5424753
367	726.4157837
368	735.8933415
369	710.7892815
370	704.7783837
371	708.1227348
372	725.700205
373	722.8452998
374	724.4290346
375	728.1389437
376	710.9363393
377	744.6817794
378	729.6211955
379	716.9271829
380	739.5071589
381	739.945877
382	719.1405147
383	733.9112885
384	890.5052487
385	740.8018312
386	802.3657252
387	730.6400021
388	719.9788506
389	718.8149101
390	712.6750369
391	734.1217495
392	723.2757044
393	731.6151333
394	734.4192315
395	727.5119588
396	716.9683442
397	716.1314913
398	724.5125813
399	735.7394792
400	739.8854623
401	732.4000478
402	737.018329
403	736.1012369
404	732.5064023
405	722.2926019
406	724.5905073
407	718.9870147
408	707.3811493
409	713.2463925
410	725.097435
411	717.2360078
412	731.4296163
413	721.1765319
414	710.6916056
415	757.4681627
416	747.7405311
417	739.6300116
418	726.2014769
419	828.4648885
420	718.0135146
421	733.7125137
422	714.0839816
423	702.1277763
424	718.1993396
425	844.2192827
426	730.7442816
427	713.5281878
428	714.421263
429	715.3030852
430	730.3580752
431	734.8635335
432	707.9817335
433	721.9967158
434	736.1478047
435	727.1121223
436	717.7704256
437	726.6487796
438	718.8376171
439	731.5738411
440	726.6740469
441	712.2794473
442	805.3030464
443	712.2789518
444	707.9709649
445	713.2434117
446	728.9402817
447	712.3180945
448	724.6166573
449	724.197972
450	722.5260187
451	727.5708866
452	721.5220734
453	723.7685156
454	732.7842222
455	717.748289
456	730.0774067
457	722.6198356
458	718.1122064
459	731.3554359
460	702.3695369
461	708.362762
462	738.2436146
463	715.583008
464	706.0832103
465	714.9619758
466	709.0695816
467	727.5465907
468	719.4760191
469	705.3653228
470	720.3354062
471	714.4357179
472	716.0869206
473	738.3330401
474	724.3578045
475	720.5538695
476	880.8488493
477	719.8928035
478	740.9358367
479	725.6138133
480	718.3066482
481	719.9834066
482	716.2461984
483	737.6182422
484	714.0695409
485	741.8542735
486	749.0861369
487	734.956362
488	724.3178397
489	746.8101943
490	727.0042314
491	727.2314073
492	725.8406355
493	723.12503
494	741.3987965
495	726.8514838
496	728.1337661
497	791.9793529
498	751.8195281
499	742.3296828
500	730.3111953
501	730.2950492
502	741.369811
503	738.3309107
504	721.4265082
505	733.6862288
506	738.6408719
507	746.9540105
508	726.5843299
509	723.0372082
510	749.7936969
511	714.4397055
512	720.9079498
513	707.1945303
514	722.0216606
515	714.0326949
516	693.4141233
517	718.232083
518	712.8362739
519	725.1554587
520	724.124739
521	708.6186435
522	723.8396299
523	736.454876
524	723.440752
525	731.625065
526	730.511258
527	721.97839
528	720.5457571
529	723.2833674
530	749.8189524
531	727.4680276
532	705.7863452
533	710.0721375
534	706.315523
535	716.1189709
536	710.5199979
537	731.423347
538	710.9866884
539	740.9546013
540	729.8390862
541	719.3961569
542	730.0456564
543	717.0115184
544	724.4403097
545	724.4526103
546	724.2999083
547	713.7833375
548	727.9929646
549	736.1732078
550	726.3477688

==> hs_data/write_btrfs_empty_ssd.csv <==
round	write_cost
0	10.29529231
1	10.64443123
2	10.04094302
3	9.815807804
4	9.967422686
5	9.785334324
6	9.886390505
7	9.811577752
8	9.865835999
9	9.993303608
10	9.674660809
11	9.933117622
12	9.803120973
13	9.985672413
14	10.05320245
15	10.04734744
16	9.891921197
17	9.990060962
18	9.942006451
19	9.906307517
20	9.748431723
21	9.761581848
22	10.5128094
23	10.09378069
24	9.817533941
25	10.07103988
26	9.96635004
27	10.01863309
28	10.20793748
29	9.97345726
30	10.03753223
31	10.01095231
32	10.00083601
33	9.905277495
34	10.21953018
35	9.72502649
36	9.827657533
37	9.827359777
38	10.45605578
39	10.07396762
40	10.22280871
41	10.00205755
42	10.28422143
43	9.95710975
44	10.41195849
45	10.30794005
46	9.657410347
47	9.975671344
48	9.959539468
49	10.07764183
50	9.910268135
51	10.0508092
52	9.86820045
53	10.33924893
54	9.995269426
55	10.39013643
56	9.605288852
57	10.10633273
58	10.36865804
59	10.18453208
60	9.922814938
61	9.846957604
62	10.13057059
63	9.698633803
64	9.950741401
65	9.908512977
66	9.922056914
67	10.0874993
68	10.08458127
69	10.12606266
70	9.926485746
71	10.10468104
72	10.0019071
73	9.877984607
74	9.645993453
75	10.00733761
76	9.969528875
77	9.89317745
78	9.692064191
79	10.03611433
80	9.912904965
81	10.06916296
82	10.34838673
83	9.882163023
84	9.910898122
85	10.35618877
86	10.08362754
87	9.954982674
88	10.34684368
89	10.21377796
90	10.18464341
91	10.32303738
92	9.935998874
93	9.862285226
94	10.12316191
95	9.826523476
96	9.897372941
97	10.10598992
98	10.10333392
99	10.18856872
100	9.966548409
101	10.15070446
102	10.48248901
103	10.3808426
104	10.43536655
105	10.66382287
106	10.41515966
107	10.66915191
108	10.64102457
109	10.46319737
110	10.41154446
111	10.14312826
112	10.47504814
113	10.38101246
114	10.16088128
115	10.78228942
116	10.27485745
117	10.2228131
118	10.21565813
119	10.10161186
120	10.52943013
121	10.52428125
122	10.24655595
123	10.35544446
124	10.64052224
125	10.51795019
126	10.25254758
127	10.45564934
128	10.0526553
129	10.02514579
130	10.18739231
131	10.24324998
132	10.63341609
133	10.31536208
134	10.42473963
135	10.66337235
136	10.69043741
137	10.33123253
138	10.19074964
139	10.59635543
140	10.25587517
141	10.31541829
142	10.56983236
143	10.12116677
144	10.5805427
145	10.14854929
146	10.4571887
147	10.31808302
148	10.24207894
149	10.24565007
150	10.46950677
151	10.18877583
152	10.21697971
153	10.20398859
154	10.20747083
155	10.61209892
156	10.21826085
157	10.44552308
158	10.53704596
159	10.13857833
160	10.76917202
161	10.21541925
162	10.33691937
163	10.17028029
164	10.21246444
165	10.14919002
166	10.49652682
167	10.21742246
168	10.61645515
169	10.22777658
170	10.27022115
171	10.34597256
172	10.15370629
173	10.46045952
174	10.34977593
175	10.52174238
176	10.17885946
177	10.14779691
178	10.56559923
179	10.3498138
180	10.19394691
181	10.71952419
182	10.10972337
183	10.48606044
184	10.23043444
185	10.50422366
186	10.12977167
187	10.4435089
188	10.11216994
189	10.44119994
190	10.09673709
191	9.88299852
192	10.29915101
193	10.62036508
194	10.30077633
195	10.43012682
196	10.20624122
197	10.11381768
198	10.20782982
199	10.49597909
200	10.54576605
201	10.25423493
202	10.25744299
203	10.4272199
204	10.16013897
205	10.06704514
206	10.30652968
207	9.524051523
208	9.653169355
209	10.41344244
210	10.033823
211	10.33371084
212	10.15512036
213	10.34140377
214	10.32212874
215	10.62994342
216	10.12168439
217	10.06438899
218	10.37612627
219	10.36980791
220	10.39403481
221	10.12955323
222	10.2299365
223	10.33421278
224	10.56029828
225	10.40341476
226	10.19800167
227	9.890713221
228	10.15337727
229	10.66893748
230	10.3427418
231	9.980626863
232	10.11246383
233	9.953087522
234	10.29479766
235	10.13480588
236	10.48610372
237	10.13211185
238	10.18252028
239	10.42508625
240	9.938369492
241	10.30127311
242	10.22669732
243	10.53242293
244	10.36179586
245	10.3022895
246	10.39525479
247	10.85242537
248	10.3294489
249	10.46528611
250	10.39816503
251	10.09440457
252	10.42870215
253	10.18520604
254	10.23180944
255	10.43675485
256	9.895735573
257	9.905424861
258	10.26163296
259	10.30440345
260	10.02067371
261	10.09468867
262	9.977583177
263	10.28731662
264	10.14712318
265	10.5505143
266	10.13591811
267	10.29002227
268	10.33333169
269	10.49018418
270	10.2187961
271	9.83527877
272	10.02968267
273	10.02242361
274	10.35111037
275	10.43089455
276	10.35639773
277	10.12819706
278	10.31868461
279	10.16914435
280	10.23032549
281	9.682258074
282	10.27266028
283	10.2674315
284	9.976652781
285	10.17506012
286	10.43423952
287	10.15143472
288	10.24195939
289	10.11811246
290	10.00630514
291	10.28018896
292	10.60863192
293	10.20651192
294	10.16305732
295	10.22490824
296	10.05666617
297	10.69036543
298	10.16348522
299	9.999061221
300	9.956444445
301	9.983355387
302	10.22976819
303	9.818603976
304	10.44951838
305	10.486865
306	10.13783887
307	10.15429622
308	10.17222046
309	10.2913792
310	10.01112672
311	10.27201901
312	10.22724703
313	9.825383269
314	10.59081711
315	10.0388103
316	10.00585254
317	10.27241553
318	10.24319168
319	10.25732493
320	10.05118754
321	10.08437619
322	10.33518905
323	10.45663662
324	10.07499397
325	10.06809226
326	10.08083253
327	10.44523892
328	10.13091326
329	10.31053084
330	10.6158803
331	10.28980047
332	10.20191889
333	10.56498474
334	10.11920583
335	10.05048968
336	10.31576496
337	10.23669529
338	10.15599157
339	10.28229571
340	10.1930778
341	10.21784811
342	10.17128554
343	10.00585812
344	9.975363288
345	10.13838319
346	10.07820927
347	10.10558441
348	10.21265989
349	9.90243031
350	10.08921705
351	10.00789382
352	9.904036272
353	10.12741745
354	10.02215954
355	10.04025475
356	9.921930588
357	10.14892215
358	10.13542652
359	9.889564947
360	10.10099954
361	9.901894754
362	9.936779376
363	10.064151
364	9.995375284
365	9.701965015
366	10.16454906
367	10.08558883
368	10.13659568
369	10.08383835
370	10.00063998
371	9.840795817
372	10.18494508
373	9.966308427
374	9.999228575
375	10.25205662
376	10.14140174
377	10.43228464
378	10.25117029
379	9.95664939
380	10.15660161
381	10.04745489
382	9.978408342
383	10.04287553
384	9.983942038
385	10.25051672
386	10.1652464
387	10.26333585
388	9.842619872
389	9.827817218
390	9.936183214
391	10.22523292
392	10.34361416
393	9.913439218
394	10.1334803
395	9.939067113
396	9.949626131
397	9.861857147
398	10.24015534
399	10.23185687
400	10.14134148
401	9.978341931
402	10.19440004
403	10.30672056
404	10.29929044
405	9.888013897
406	9.908444713
407	10.17332848
408	10.00694916
409	10.23404614
410	10.10112808
411	10.09873715
412	10.22120127
413	10.2601387
414	10.24271678
415	10.14225664
416	10.23827024
417	10.14492933
418	10.03984436
419	10.15843266
420	10.13012371
421	10.28554966
422	10.21711081
423	10.22309325
424	10.28048672
425	10.10729406
426	10.31556783
427	10.20312072
428	10.07528174
429	10.18489594
430	10.25782307
431	10.45317227
432	10.1847674
433	10.21525732
434	10.22065526
435	10.16656921
436	10.00637066
437	10.17259486
438	10.19930528
439	10.13035161
440	10.23330302
441	10.24590697
442	10.26180151
443	10.30953337
444	10.05026309
445	10.20527828
446	10.14756633
447	10.1627282
448	10.0970516
449	10.16766025
450	10.17528054
451	10.33808757
452	10.16540938
453	10.27073219
454	10.3011643
455	10.33116739
456	10.30229198
457	10.14928196
458	10.26303631
459	10.15164858
460	10.04401003
461	10.13370524
462	10.22203018
463	10.11385694
464	10.18154541
465	10.18144022
466	10.0885957
467	10.33435128
468	10.29185014
469	10.02990538
470	10.08531219
471	10.22359226
472	10.12584437
473	10.43565475
474	10.29560222
475	10.22910038
476	10.27966584
477	10.38594759
478	10.24962512
479	10.05255
480	10.20865372
481	10.08472062
482	10.13014596
483	10.35083132
484	10.20172923
485	10.23355818
486	10.08148319
487	10.21894397
488	10.08075274
489	10.29908472
490	10.00620952
491	10.0441247
492	10.23548973
493	10.27207476
494	10.37310782
495	10.30398528
496	10.36391092
497	10.03552193
498	10.14744948
499	10.23578357
500	10.08718937
501	10.21251689
502	10.28398471
503	10.18289524
504	10.06775481
505	10.20231611
506	10.07524387
507	10.25648967
508	10.11941693
509	10.07369082
510	10.32999929
511	10.25369596
512	10.11911913
513	10.27840124
514	9.950400267
515	9.839411673
516	9.998726725
517	10.16158538
518	10.08693838
519	10.27205374
520	10.19690056
521	10.06030208
522	10.26292275
523	10.1273876
524	10.09689668
525	10.30637242
526	10.19852169
527	9.891773947
528	9.999053703
529	9.964400525
530	9.929781511
531	10.04829195
532	9.755622328
533	9.925420256
534	9.876023404
535	10.04767652
536	9.824828772
537	9.923225151
538	9.867291577
539	10.22056733
540	10.14709995
541	10.04273458
542	10.18324086
543	10.06566955
544	10.0855936
545	10.11704162
546	10.07598097
547	9.957763136
548	10.2377219
549	10.24812215
550	9.80477975

==> hs_data/write_btrfs_full_hdd.csv <==
round	write_cost
0	701.3938834
1	702.1340349
2	688.387164
3	696.1908705
4	696.2462536
5	690.2655702
6	679.4677326
7	682.8587776
8	693.501941
9	705.6642651
10	679.6323348
11	721.3136926
12	691.9905473
13	752.8050073
14	749.4836321
15	736.0081191
16	724.4879766
17	734.3049488
18	729.8193198
19	753.3206063
20	736.2330178
21	724.4018733
22	855.9267915
23	748.8648189
24	730.9064954
25	741.5190568
26	733.4996601
27	752.1028031
28	733.2596255
29	736.7600831
30	740.5270036
31	751.7499844
32	744.7397302
33	713.9605077
34	758.0243989
35	711.6473176
36	744.5978481
37	726.1134212
38	738.0627007
39	729.4372079
40	746.8864536
41	740.8607876
42	748.7465442
43	753.6149969
44	754.2366889
45	753.2452439
46	745.4852279
47	747.7951363
48	745.5927025
49	940.0351228
50	765.0566359
51	755.2808811
52	729.8885067
53	758.246673
54	768.068166
55	755.6431564
56	743.8454777
57	760.0876773
58	761.5761055
59	760.6133039
60	773.34731
61	745.2589811
62	768.2952174
63	751.5088889
64	777.4379018
65	749.1858822
66	760.8365338
67	761.568176
68	754.8315856
69	974.6941231
70	759.091492
71	758.7096009
72	759.3566232
73	750.2155771
74	771.200482
75	780.5562225
76	777.6232825
77	770.2230563
78	755.9577815
79	783.9780609
80	777.3682592
81	776.6448336
82	785.2724604
83	779.320606
84	788.3278212
85	786.1798187
86	784.6605002
87	776.5223326
88	792.5432822
89	771.7852206
90	782.9338765
91	784.620819
92	777.0508946
93	770.5557408
94	775.8292812
95	759.6940748
96	783.2932125
97	782.7292024
98	806.984832
99	784.3701982
100	770.4531227
101	789.68657
102	795.7229889
103	786.6442555
104	788.4346492
105	779.7544078
106	767.3791902
107	805.6248982
108	788.8476661
109	790.9827961
110	774.2536467
111	782.5126757
112	787.2883682
113	784.7482943
114	776.1732989
115	787.3101595
116	779.2767186
117	785.4453299
118	802.8400467
119	788.259248
120	788.6568957
121	809.4573711
122	840.2782109
123	1177.158977
124	798.0653151
125	812.9319693
126	794.3446385
127	813.8526625
128	814.575816
129	785.8347153
130	826.6370886
131	816.6937303
132	824.3220072
133	808.0782573
134	796.8437517
135	804.785329
136	811.707614
137	824.1932926
138	834.9246366
139	823.0432829
140	809.7428513
141	815.6691315
142	813.4492393
143	822.2621041
144	810.5510956
145	825.361156
146	822.8204098
147	805.3429471
148	818.8966807
149	818.8167937
150	837.3730039
151	828.4776238
152	817.5041694
153	791.528175
154	822.4067283
155	817.5505101
156	808.0457367
157	819.4792785
158	822.2086258
159	794.9594602
160	810.8123088
161	809.6897086
162	830.6200286
163	827.2481316
164	831.3874753
165	818.2828686
166	829.5635718
167	811.490837
168	806.3982662
169	815.4210129
170	802.3644678
171	815.1535776
172	822.7503322
173	914.4767746
174	814.85195
175	819.6380146
176	807.1247678
177	836.2146262
178	815.0776632
179	806.1335426
180	818.1043946
181	824.8180004
182	815.6015659
183	822.3598354
184	831.9873122
185	819.7620288
186	826.9869087
187	815.9895706
188	809.129893
189	826.8727173
190	844.8001478
191	828.6117032
192	840.0534878
193	877.4132076
194	823.2272276
195	854.5681844
196	828.7719849
197	974.765566
198	818.7434686
199	827.5282443
200	843.9319316
201	832.5473999
202	851.2831597
203	857.606357
204	867.276979
205	830.5297547
206	840.0824331
207	833.7098869
208	822.2832332
209	838.389735
210	1037.457904
211	830.0302345
212	834.6326923
213	831.0136906
214	833.6902027
215	855.4155574
216	860.0431029
217	851.5514619
218	858.6526867
219	838.9969726
220	851.4325103
221	837.1491474
222	832.6780602
223	849.2350664
224	815.69837
225	846.8422872
226	833.6094393
227	831.6710741
228	832.6489458
229	851.2845751
230	840.8433067
231	836.2487709
232	829.0564868
233	853.6911722
234	849.8115725
235	816.1287443
236	837.139566
237	832.225325
238	878.8251207
239	1077.045571
240	860.5779655
241	847.9207724
242	854.5417979
243	841.6359957
244	855.5513502
245	829.1833677
246	842.819858
247	856.6034169
248	866.3429161
249	844.6001676
250	887.0508764
251	831.7359238
252	836.1265458
253	830.5162827
254	846.5461496
255	852.1070093
256	826.9735514
257	852.5560864
258	841.2453389
259	810.6897038
260	874.0027705
261	836.428418
262	841.7549934
263	842.5500964
264	836.4625801
265	861.0838051
266	840.3857896
267	868.2947759
268	868.4273239
269	856.4271765
270	851.7427038
271	838.6245574
272	854.0300795
273	840.7763387
274	938.23586
275	880.049434
276	866.7007479
277	881.1694771
278	878.2665899
279	880.0963293
280	875.5579117
281	855.9031826
282	869.6863354
283	892.5575172
284	875.1029784
285	880.5193688
286	866.2725578
287	880.7102102
288	878.4715282
289	845.2059736
290	841.8816383
291	847.8568844
292	865.408669
293	944.3471509
294	873.8819389
295	865.4540168
296	859.4728343
297	896.9497577
298	858.6994896
299	865.8521118
300	891.4510368
301	867.5392892
302	864.2086794
303	866.8680329
304	890.1182101
305	864.8590212
306	873.1971123
307	867.4929876
308	873.8006574
309	865.5132688
310	848.796516
311	866.2754891
312	867.8988457
313	884.1725345
314	867.6230856
315	869.8252195
316	856.9467923
317	872.0964893
318	877.7478909
319	865.4569427
320	853.6726682
321	857.8549438
322	873.9550306
323	864.6384815
324	839.9652858
325	865.3625945
326	874.739671
327	996.6838848
328	869.795666
329	849.6747754
330	879.4802821
331	873.2209402
332	864.04169
333	896.0722458
334	887.4390969
335	857.5223299
336	863.7829475
337	883.3106899
338	863.1036668
339	880.6268963
340	881.1148857
341	859.0856275
342	885.2112664
343	874.2743907
344	880.442147
345	885.0108206
346	857.4196525
347	886.5401731
348	865.7584094
349	859.4071937
350	1073.798478
351	878.1438235
352	869.6575299
353	913.1670846
354	878.8349258
355	878.4632384
356	864.550881
357	860.5258956
358	857.6228771
359	865.7730491
360	855.6385662
361	1048.306023
362	870.1955476
363	865.8015978
364	855.6256972
365	861.998574
366	863.4864954
367	860.9158497
368	869.1282915
369	860.3111739
370	858.2561476
371	853.0440092
372	873.7678508
373	851.9609662
374	884.082458
375	873.7417564
376	857.7651198
377	869.3105366
378	871.4871366
379	884.7194947
380	876.4024365
381	881.5123446
382	880.8768854
383	890.4634323
384	1093.792726
385	884.9190437
386	953.1069518
387	887.8707662
388	881.143697
389	896.1075329
390	871.7312207
391	889.2285248
392	910.4731081
393	880.6761253
394	876.5862444
395	894.3332981
396	881.716523
397	875.1740306
398	885.9518662
399	877.7930363
400	911.8319095
401	905.6032432
402	896.3632512
403	892.481281
404	886.8872337
405	894.2145888
406	896.3954224
407	878.7120004
408	876.1662252
409	885.5657113
410	866.2776877
411	871.4240976
412	906.4674327
413	893.9187337
414	885.3329552
415	903.5232997
416	888.0856031
417	878.2402261
418	868.4744618
419	961.6666886
420	902.7809002
421	884.7745337
422	875.8499765
423	876.2202051
424	872.2302006
425	1024.338032
426	886.8903062
427	867.892961
428	862.4036639
429	859.5947649
430	883.5995637
431	866.0615513
432	864.1816942
433	869.6220796
434	885.3337207
435	888.4207713
436	865.7928134
437	882.6673103
438	882.6794839
439	882.4847461
440	898.1660397
441	866.5973276
442	963.5978334
443	858.664927
444	879.2869532
445	864.7779488
446	872.4917991
447	894.1685193
448	864.2188904
449	875.6762119
450	864.7049237
451	899.6550737
452	885.0957312
453	889.9379651
454	892.2013413
455	884.4352354
456	903.1192894
457	894.1013757
458	871.2572736
459	913.0254131
460	867.0537362
461	870.6483524
462	874.3878645
463	885.7012869
464	870.5861749
465	890.7632031
466	862.7989569
467	899.154233
468	882.3889302
469	880.9829843
470	885.2212145
471	887.5275511
472	869.9974087
473	905.6649164
474	892.8080994
475	882.7639477
476	1070.895589
477	900.2348171
478	888.9915242
479	851.5252614
480	884.714144
481	878.5823251
482	887.9462168
483	874.8129062
484	871.0282727
485	904.7127228
486	886.8296274
487	879.6993902
488	891.6660571
489	897.2256102
490	886.2409364
491	892.8298959
492	883.2436433
493	878.8175784
494	898.5538022
495	903.0850408
496	911.1357877
497	969.9036253
498	913.297396
499	913.5173809
500	897.9533853
501	874.2788693
502	886.7105981
503	878.5227777
504	886.9509934
505	885.7717719
506	884.1694808
507	919.0087629
508	884.6361847
509	886.1489042
510	886.3583052
511	893.3533291
512	877.6809338
513	893.8602104
514	884.8494589
515	864.4793538
516	875.3954881
517	889.2061317
518	899.5633955
519	910.2990919
520	881.7172822
521	884.633892
522	902.260674
523	870.9564105
524	897.5260186
525	907.4289543
526	914.1412473
527	881.7780227
528	898.0518239
529	874.150499
530	901.0610346
531	900.2641009
532	874.641794
533	873.3691494
534	874.6343234
535	881.6079703
536	866.8276731
537	880.529969
538	874.7897386
539	884.4589167
540	902.40141
541	877.248592
542	888.418459
543	873.5874586
544	879.4251445
545	919.8656852
546	899.7617916
547	890.6748776
548	889.1744744
549	909.8825327
550	894.5911308

==> hs_data/write_btrfs_full_ssd.csv <==
round	write_cost
0	10.18847789
1	13.42990044
2	13.45521109
3	14.1881826
4	14.51867028
5	14.59718872
6	14.56726945
7	14.39588134
8	15.50310701
9	16.30109679
10	15.71578446
11	15.86104977
12	16.24544558
13	16.88264416
14	18.16333557
15	18.42162973
16	17.37187517
17	18.43059555
18	18.37728666
19	18.51091544
20	17.62407898
21	18.50232697
22	19.45501192
23	18.5494124
24	18.34318808
25	19.43219395
26	19.42132162
27	19.30757602
28	19.24887506
29	17.34761681
30	19.61131034
31	19.52493656
32	19.71738973
33	19.94946396
34	18.60327282
35	19.93625538
36	20.26203641
37	18.31267054
38	19.79505201
39	19.566832
40	19.12587147
41	18.97932771
42	19.11513252
43	20.06922432
44	18.92468324
45	19.10746494
46	20.93945777
47	19.89041353
48	20.38790701
49	20.29174657
50	18.18502316
51	19.54410698
52	19.81162588
53	20.1594276
54	19.66957798
55	16.84354417
56	20.53899456
57	19.24039846
58	20.47072021
59	20.33436568
60	19.82456038
61	19.8966996
62	20.15453331
63	20.92580417
64	18.80172391
65	20.4138945
66	20.02826371
67	20.5234284
68	20.88777703
69	18.64758058
70	20.32642371
71	19.48944506
72	17.72901069
73	20.5945216
74	20.15435996
75	20.88507437
76	19.17991479
77	20.14720286
78	19.96628856
79	20.00886995
80	20.31252123
81	19.18615587
82	19.35194713
83	20.35390107
84	20.21157492
85	20.50152455
86	20.64629975
87	19.98303082
88	20.19118529
89	18.96026815
90	20.5185704
91	20.01935387
92	20.62059244
93	20.24637465
94	18.71213545
95	17.8563759
96	20.60153463
97	19.77513814
98	19.67730753
99	20.14122223
100	20.00895166
101	17.80169788
102	20.06242431
103	20.50425079
104	20.05550439
105	19.17720789
106	20.15790093
107	20.6372301
108	19.18281579
109	19.87224398
110	20.19662997
111	18.61414864
112	20.40879982
113	19.96127941
114	19.93624839
115	19.69040416
116	19.19040696
117	19.89140111
118	19.83149158
119	17.66655363
120	19.91654346
121	20.41975437
122	19.80236658
123	19.88017458
124	20.2618568
125	17.40272015
126	20.3261905
127	20.17230458
128	20.10348189
129	20.88344136
130	19.28223463
131	18.91896481
132	18.63087995
133	18.88555248
134	20.06718116
135	19.58775091
136	20.13877742
137	20.12520748
138	18.17267118
139	20.62300943
140	19.06503753
141	20.24786591
142	19.67486403
143	19.71657387
144	18.74905637
145	19.69320373
146	20.08258532
147	18.72728939
148	18.04298237
149	19.66899426
150	20.05789288
151	19.49119715
152	19.02910708
153	18.32727269
154	18.03634411
155	19.95811602
156	17.75378212
157	19.77029962
158	19.94872049
159	19.53241534
160	18.63543552
161	19.94782048
162	18.71609592
163	20.08671261
164	19.62872835
165	17.99569218
166	19.18760253
167	19.371887
168	18.28590172
169	19.82894207
170	19.61745954
171	19.15884728
172	19.57911256
173	19.67782935
174	18.41392783
175	19.94592978
176	19.06826001
177	17.81913426
178	18.61116101
179	19.57858997
180	19.40707666
181	18.22812805
182	19.14678343
183	18.80352267
184	17.97025134
185	19.94257784
186	19.28291981
187	18.92995788
188	19.46766876
189	17.64021047
190	19.54463967
191	18.99314589
192	19.33938877
193	20.12825551
194	19.72553726
195	20.47366299
196	19.59483694
197	17.74973197
198	18.87037999
199	19.04171951
200	19.53238702
201	19.29001953
202	19.37055752
203	19.2215162
204	18.13812919
205	18.52560332
206	19.42439486
207	19.71126842
208	19.74310937
209	18.21557132
210	18.12600765
211	19.66888394
212	19.59554189
213	19.65178835
214	19.90317571
215	18.64258055
216	18.49942292
217	19.48976333
218	18.26936744
219	19.03036322
220	19.79802917
221	18.76532964
222	19.37283694
223	19.00211859
224	18.50097645
225	19.6930655
226	19.33887853
227	18.84635221
228	17.05011044
229	19.91251561
230	19.2740613
231	19.72170859
232	19.03091354
233	18.98485215
234	19.25749349
235	19.23158222
236	19.4287415
237	19.08393497
238	17.99465176
239	18.63042641
240	19.12014007
241	19.57570575
242	19.38071353
243	18.36142664
244	19.56290734
245	19.49665798
246	19.08938738
247	17.68648573
248	20.16270635
249	19.71439995
250	19.73636571
251	19.57634907
252	18.60976986
253	17.7535842
254	19.1499473
255	19.5718228
256	17.14289885
257	20.14486519
258	20.00418916
259	18.00533806
260	19.96903824
261	18.75542584
262	19.80718096
263	19.65113705
264	19.37107126
265	18.01601486
266	19.68612473
267	19.47656392
268	19.63334235
269	19.84372831
270	19.729402
271	17.15465173
272	19.66287615
273	19.42086967
274	18.31259194
275	19.75825924
276	19.95633344
277	19.9836926
278	19.58004138
279	18.68840912
280	18.56795449
281	18.69137862
282	19.29033313
283	19.93973721
284	19.27500458
285	18.69131277
286	19.65378288
287	18.59555745
288	19.47587862
289	18.01323706
290	18.3184038
291	18.65116386
292	19.84576969
293	19.6066838
294	18.33019119
295	19.34355127
296	19.22678941
297	19.80135987
298	17.73663064
299	19.44503232
300	19.39961194
301	18.11592376
302	19.14257741
303	18.6616771
304	19.6234979
305	19.04990674
306	19.06989209
307	17.28885934
308	18.996262
309	19.17951352
310	17.97814704
311	19.37749091
312	18.37589399
313	19.83250097
314	19.37540982
315	18.81104635
316	18.46443851
317	19.19479773
318	17.75588256
319	19.76351488
320	19.30899517
321	19.26697731
322	19.4863449
323	19.41546003
324	17.98176277
325	18.93850108
326	19.1621116
327	17.12629729
328	19.58148852
329	19.54363513
330	19.641167
331	17.30912861
332	19.52261897
333	19.70294501
334	19.42654803
335	19.04624372
336	18.12950497
337	19.61125663
338	19.5890358
339	18.76414056
340	18.57031868
341	18.26848417
342	19.47743117
343	19.61657639
344	19.6906321
345	19.8814819
346	19.68781849
347	18.86009164
348	19.58755683
349	17.32850676
350	19.6909138
351	19.59502518
352	17.54364624
353	19.51754013
354	19.476182
355	19.55545673
356	19.07705612
357	17.7860381
358	19.12316658
359	18.08364888
360	19.3128441
361	19.06029861
362	16.68154104
363	19.31493582
364	19.24956329
365	19.76258535
366	19.3494803
367	17.85263331
368	19.34551625
369	18.40452734
370	18.10388213
371	18.95467556
372	19.35509321
373	17.68119517
374	19.20312183
375	19.50782816
376	19.12843669
377	17.9525861
378	19.52909292
379	19.04095471
380	18.43854513
381	19.57000382
382	18.0992983
383	19.29541874
384	19.29857919
385	17.12857161
386	19.23096173
387	17.76733823
388	18.74146762
389	18.99141562
390	19.28027088
391	18.64175483
392	17.18935021
393	19.66208442
394	18.71582534
395	19.66299206
396	18.73698555
397	19.14493235
398	18.0572469
399	18.7515943
400	19.42938772
401	19.35892211
402	18.43354573
403	19.43752067
404	17.61041039
405	19.19572175
406	19.42444571
407	18.86366428
408	19.53454185
409	19.24117069
410	19.3093571
411	18.0976682
412	18.29873449
413	18.36506382
414	19.6586
415	19.70669092
416	19.02178537
417	19.52546671
418	17.77956654
419	19.54027235
420	17.41100321
421	19.75440681
422	18.89246991
423	19.50665832
424	19.68040294
425	19.43895936
426	17.08868829
427	19.3458821
428	19.12073487
429	19.46602859
430	19.64786611
431	19.80603164
432	18.26322834
433	18.82596675
434	19.6960651
435	19.80544745
436	19.52701079
437	16.92985006
438	19.83794414
439	19.05943192
440	19.83022999
441	18.57565
442	19.69173777
443	19.54593794
444	19.56684882
445	19.20696433
446	19.63851855
447	19.63819465
448	19.65662261
449	16.93652976
450	18.68669028
451	19.73983172
452	18.87469267
453	19.60259453
454	19.56886316
455	19.70660597
456	19.28749362
457	17.34512854
458	18.93726825
459	19.11568632
460	17.00585712
461	19.28794665
462	19.78850571
463	19.18880489
464	17.25236683
465	19.52490715
466	18.4740653
467	19.41914198
468	19.39334217
469	17.83667193
470	19.46644675
471	19.24470654
472	18.55116153
473	19.83734424
474	17.81917922
475	19.67658232
476	19.60996507
477	18.39589155
478	19.85145759
479	17.97541339
480	19.66783674
481	18.5515356
482	19.40663089
483	19.80913933
484	19.75200852
485	18.64204499
486	19.73103212
487	19.92851618
488	18.6126383
489	19.16827614
490	18.14145441
491	19.59932585
492	20.08327499
493	18.98376143
494	18.45782893
495	20.17703774
496	18.81018248
497	19.67091444
498	19.5508173
499	19.90083205
500	16.72756027
501	19.69747525
502	19.92937334
503	19.6128038
504	18.224385
505	19.18209855
506	19.0338259
507	19.67591085
508	19.25163553
509	18.95526712
510	18.88048636
511	18.30958737
512	18.89083496
513	16.6759155
514	19.46899458
515	18.5517386
516	18.097428
517	19.7667901
518	18.23946292
519	19.83986901
520	19.40558826
521	19.58985688
522	19.58877611
523	18.16291192
524	19.43866194
525	18.15725881
526	18.58999229
527	19.2460376
528	19.33235449
529	17.8794276
530	19.41776882
531	18.3979133
532	19.24924197
533	18.11482485
534	19.4585118
535	19.16072542
536	16.78398822
537	19.09960187
538	19.38840746
539	19.58232619
540	17.98304771
541	19.40169677
542	19.57830623
543	19.48387519
544	19.45519415
545	18.66050044
546	18.26965004
547	19.45416218
548	18.42616145
549	19.76669356
550	18.38665307

==> hs_data/write_ext4_empty_hdd.csv <==
round	write_cost
0	505.5179955
1	507.4532192
2	507.3091658
3	508.6601375
4	618.6473855
5	499.1034172
6	506.3899588
7	501.2550958
8	500.7283544
9	500.08351
10	488.0164324
11	508.5383793
12	505.9123566
13	506.7553357
14	519.619967
15	510.4365329
16	503.2643376
17	501.1039947
18	501.4087431
19	498.2759846
20	490.7834322
21	489.2531532
22	500.5027022
23	510.9349561
24	496.1271558
25	508.0650363
26	505.2947388
27	508.3573653
28	498.3977292
29	502.938309
30	508.0657925
31	501.8259801
32	504.7082279
33	499.890893
34	506.8905433
35	488.4911206
36	493.8188254
37	494.995183
38	499.1316377
39	491.882734
40	502.387814
41	496.3450296
42	496.9332328
43	496.3539314
44	500.722478
45	498.8381553
46	492.4883503
47	634.5511883
48	489.6122357
49	490.3024026
50	513.89963
51	511.5426808
52	513.2844944
53	519.5029209
54	522.1599268
55	514.9729388
56	518.5098917
57	517.6750123
58	518.4558118
59	532.1932756
60	513.7482854
61	504.004473
62	528.7863218
63	520.8804915
64	508.4184463
65	511.999232
66	512.0611913
67	527.1752672
68	523.8663588
69	511.6367379
70	510.5737123
71	498.7970904
72	519.6415894
73	497.0019715
74	517.6933324
75	515.1408135
76	512.9348237
77	510.9385252
78	608.7719037
79	549.8408737
80	498.4918674
81	514.1093908
82	507.8543847
83	492.5537324
84	500.5367083
85	494.5397786
86	501.7977001
87	488.0064318
88	500.9885228
89	510.9522923
90	513.0738636
91	506.2462582
92	487.6037229
93	497.0342973
94	488.4158632
95	487.3551796
96	506.3634156
97	494.2950913
98	511.9923201
99	496.1697055
100	493.5177599
101	519.9751184
102	507.7727915
103	506.1571747
104	508.7849877
105	518.7683709
106	517.5287597
107	522.8453818
108	515.8843512
109	509.299693
110	514.4697119
111	502.5594213
112	516.879341
113	502.4499341
114	507.4987399
115	520.2836969
116	507.7015449
117	516.5607145
118	514.5816562
119	507.7138794
120	501.0564266
121	516.5213698
122	517.6250312
123	517.7687202
124	509.8745878
125	509.8880437
126	513.0489285
127	505.2025004
128	506.4748657
129	508.2029616
130	508.0678092
131	507.4011695
132	510.683458
133	504.0364757
134	502.673151
135	511.5207051
136	514.2609483
137	500.846646
138	510.1052142
139	505.0876233
140	511.9262826
141	511.6431289
142	494.9152772
143	507.1759955
144	503.4999144
145	504.8739565
146	497.2003348
147	511.9191168
148	510.8095583
149	502.1074785
150	511.3577347
151	500.8699191
152	525.8128404
153	504.7754021
154	526.1946262
155	521.8368862
156	504.9511346
157	529.6566335
158	511.3789303
159	501.0218595
160	523.4314818
161	514.9853702
162	520.412732
163	518.4744497
164	511.4974538
165	510.0622734
166	518.4883634
167	520.3053745
168	520.0675478
169	500.135779
170	506.4415508
171	512.2955946
172	510.3467318
173	513.2644269
174	509.9969868
175	512.8153764
176	493.1099443
177	507.0672498
178	512.254078
179	496.2468906
180	515.7809321
181	504.9800202
182	494.9157556
183	508.9946411
184	507.0049869
185	500.2012528
186	504.7497742
187	506.9708492
188	500.4735927
189	513.4922084
190	519.2990072
191	495.3598712
192	511.0313401
193	512.7247364
194	505.9393525
195	586.4454362
196	500.1362676
197	511.1134737
198	508.0988173
199	499.8806437
200	525.4758276
201	513.6245946
202	629.2972274
203	516.6790454
204	513.5813169
205	495.4147526
206	502.6400876
207	518.238818
208	507.9050158
209	520.9576055
210	515.4504251
211	522.3410469
212	520.438917
213	521.6396397
214	532.1523432
215	523.7712347
216	516.6863452
217	521.6279478
218	516.7914318
219	524.7286041
220	525.4370004
221	513.8243333
222	511.1629706
223	514.7544511
224	504.5296813
225	529.6196514
226	515.9560933
227	510.4202493
228	600.5097295
229	522.6895234
230	513.5939388
231	514.762214
232	510.1473997
233	515.7469012
234	516.3236946
235	515.8518659
236	526.8110287
237	507.8342358
238	517.1278397
239	512.6313055
240	500.2530577
241	515.1752829
242	504.3830592
243	513.2770333
244	507.9627124
245	507.1528863
246	517.9187758
247	513.8034501
248	516.0803896
249	501.8827957
250	518.9318922
251	501.7440997
252	502.1953883
253	511.9047857
254	508.9248218
255	494.7971404
256	506.6094224
257	486.7151481
258	519.9835677
259	511.3883795
260	532.1371334
261	516.3049507
262	579.5634823
263	521.6043
264	521.3695319
265	526.1681292
266	519.755796
267	515.2859787
268	529.8040656
269	520.2374396
270	514.1579208
271	523.2830287
272	527.8511048
273	519.0663092
274	519.2052712
275	516.7757834
276	527.2746184
277	517.7234325
278	536.6997265
279	510.7140221
280	523.0299164
281	523.9250583
282	505.4019772
283	527.6789239
284	520.2588491
285	515.0542718
286	520.104793
287	508.2965513
288	519.8014399
289	500.7283544
290	502.5914874
291	520.9501846
292	517.9048926
293	517.7428032
294	511.6602576
295	514.4175051
296	499.7911029
297	514.2640475
298	499.9509326
299	517.6569552
300	519.5957099
301	505.481812
302	511.7579385
303	500.9853364
304	512.0821892
305	529.9008454
306	519.1184112
307	520.6654348
308	511.3766319
309	499.0416354
310	484.8601931
311	508.5901573
312	524.368543
313	521.6438914
314	524.3057173
315	515.230236
316	519.6547747
317	524.9015553
318	518.247211
319	519.5743549
320	511.0632211
321	515.505956
322	517.3473017
323	525.2211289
324	508.2569418
325	518.4639493
326	517.4265105
327	518.4153905
328	520.5698817
329	516.160772
330	528.9141455
331	576.5340507
332	511.5861268
333	522.6412369
334	513.1574266
335	511.0650066
336	514.5684685
337	528.3263406
338	604.1707844
339	510.9064048
340	515.4130653
341	514.24881
342	517.4529189
343	513.7567913
344	517.9777219
345	524.1709883
346	507.2159393
347	503.1033715
348	516.4437402
349	492.9808007
350	517.0659537
351	518.2317366
352	509.4111724
353	514.757815
354	519.2871567
355	515.0594532
356	522.3498397
357	513.046101
358	607.6303898
359	481.7805555
360	518.2574403
361	513.7279239
362	498.9983485
363	515.0322524
364	516.7484011
365	522.7949311
366	527.3332695
367	512.4955832
368	528.4345796
369	524.1004307
370	517.3797143
371	514.0668056
372	524.4480364
373	516.08143
374	512.7881554
375	523.7090878
376	516.2333718
377	521.743561
378	519.4083209
379	508.785746
380	527.508214
381	522.0127261
382	523.7356056
383	503.2915464
384	515.6879423
385	520.1703151
386	513.2441037
387	519.5245336
388	499.9243279
389	541.9271119
390	506.7545833
391	514.9845932
392	508.3742747
393	517.5073128
394	521.5203541
395	506.7214823
396	510.2483175
397	495.00619
398	504.8022767
399	526.5645111
400	517.7375677
401	512.6197573
402	500.7185605
403	500.3014512
404	506.5683212
405	506.660307
406	508.7319062
407	532.5727529
408	509.8596094
409	657.1031633
410	512.3586511
411	491.0121756
412	512.4507004
413	519.8238691
414	505.8491275
415	520.5394497
416	525.45884
417	507.2337778
418	509.8517397
419	524.0888965
420	516.4202996
421	528.8548691
422	524.5912389
423	513.5483483
424	521.076899
425	517.2148184
426	522.1295748
427	516.7872588
428	515.2400873
429	517.1615307
430	519.3561607
431	528.892564
432	514.5529545
433	527.4663689
434	517.331097
435	516.9617994
436	498.8580827
437	506.1846971
438	511.6891488
439	515.4719614
440	686.9030266
441	499.870883
442	511.3442011
443	511.656934
444	504.2360258
445	511.6763647
446	513.6114559
447	511.4933658
448	511.1540401
449	502.5488157
450	504.4503954
451	511.7684248
452	520.6749656
453	511.2765437
454	516.4919303
455	509.8291475
456	506.2154758
457	507.5372252
458	527.2124517
459	554.1869255
460	509.7245894
461	513.1450833
462	507.7886548
463	508.7950997
464	511.8477253
465	514.538217
466	508.4406612
467	521.2607179
468	521.5049492
469	510.9311321
470	514.8067263
471	516.9633653
472	512.3535239
473	538.2903709
474	528.3715938
475	523.224473
476	514.2431285
477	522.8913029
478	523.0568998
479	514.1927751
480	513.098544
481	516.2245234
482	513.4098234
483	519.6276137
484	520.3683029
485	511.4249027
486	511.2882867
487	515.7037846
488	700.9776036
489	619.6772958
490	507.3089145
491	503.2648323
492	504.0858521
493	510.4576522
494	525.113125
495	514.9374607
496	518.4516119
497	507.073276
498	507.6069159
499	511.5086959
500	507.1257608
501	516.7697851
502	519.6737626
503	513.5331532
504	496.3813605
505	508.3308678
506	501.9661977
507	514.4379213
508	503.5363099
509	522.7943973
510	530.7478725
511	526.4048043
512	513.6026972
513	490.769084
514	522.0385401
515	500.7667992
516	510.7698109
517	522.7754475
518	509.688055
519	522.2510038
520	512.8210265
521	518.8537993
522	517.7998764
523	528.1176217
524	519.4473162
525	527.2624011
526	523.3945613
527	508.7326645
528	585.8894477
529	514.776188
530	520.7273911
531	512.9946967
532	506.8398634
533	509.6895771
534	518.1564762
535	510.4535809
536	510.2600134
537	519.797482
538	514.2049107
539	517.7305
540	515.9480344
541	502.7264564
542	512.4524956
543	508.3227929
544	514.8031029
545	512.8608369
546	511.6878704
547	511.2648012
548	510.6900799
549	519.5959735
550	497.8363081

==> hs_data/write_ext4_empty_ssd.csv <==
round	write_cost
0	8.201370427
1	8.135184199
2	8.061635803
3	8.022846686
4	8.228539389
5	7.999916438
6	8.045778658
7	8.067695529
8	8.194839479
9	8.132412642
10	7.887927707
11	8.050697317
12	7.912156824
13	7.976705962
14	8.091183721
15	8.090435456
16	7.997014989
17	8.166138232
18	8.071751693
19	8.13994654
20	8.002339872
21	7.917250751
22	8.07924209
23	8.166362261
24	8.12503096
25	8.2379894
26	8.08505784
27	8.122872535
28	8.063254467
29	8.182341302
30	8.056178122
31	8.241276703
32	8.090655606
33	8.208259248
34	8.242011404
35	8.001263637
36	8.163564021
37	8.094781096
38	8.194057692
39	8.114865863
40	8.194100312
41	8.210439201
42	8.148867588
43	8.323594024
44	8.544586625
45	8.227086021
46	8.163008455
47	8.122470483
48	8.156246019
49	8.204416235
50	8.119507156
51	8.243945961
52	8.020299126
53	8.235072393
54	8.153941251
55	8.070728269
56	8.084138131
57	8.083664475
58	8.068790537
59	8.223802101
60	8.069658808
61	8.038252032
62	8.091552439
63	8.034289532
64	8.011407305
65	8.129693573
66	8.038429975
67	8.135067091
68	8.182833982
69	7.939374564
70	8.080256517
71	8.118357277
72	8.161034684
73	7.968447934
74	8.119834355
75	8.154826257
76	8.145876743
77	8.148146675
78	8.062363896
79	8.091819008
80	7.961698879
81	8.139200162
82	8.057952226
83	8.126890732
84	7.99746243
85	8.105358259
86	8.082118108
87	8.080609637
88	8.117288348
89	8.079975152
90	8.168990568
91	8.259173976
92	8.150758726
93	8.003938125
94	8.145709497
95	8.048893001
96	8.151504759
97	8.113982565
98	8.210939814
99	8.124784825
100	8.129810591
101	8.020010553
102	8.005647609
103	8.075852253
104	8.017219233
105	8.551806947
106	7.951619798
107	8.228173023
108	7.997435447
109	8.096753676
110	8.174589563
111	8.004513232
112	8.097469493
113	8.006481247
114	8.34896529
115	8.070235893
116	8.061286497
117	8.062336347
118	8.133079547
119	7.943791469
120	8.002246881
121	8.184612569
122	8.202378042
123	8.113956462
124	8.10395885
125	8.141441647
126	8.162488946
127	8.167453275
128	8.139415987
129	8.119663091
130	8.077955362
131	8.081161249
132	8.129384102
133	8.069314211
134	8.143730934
135	8.206269587
136	8.111712605
137	8.001366233
138	8.192505969
139	8.090127369
140	8.242380728
141	8.211863842
142	7.987803062
143	8.066367996
144	8.170645137
145	8.239285059
146	8.119207537
147	8.300963292
148	8.217648662
149	8.272258979
150	8.315133423
151	8.222242856
152	8.246362595
153	7.96461787
154	8.143586509
155	8.093511099
156	8.073201293
157	8.232248649
158	8.105833178
159	8.05504915
160	8.159630225
161	8.026741969
162	8.211154192
163	8.014004222
164	8.011933525
165	8.164753434
166	8.152043703
167	7.954325332
168	8.145654614
169	8.028937105
170	8.21722926
171	8.269156122
172	8.223628206
173	8.034851923
174	8.177638627
175	8.319622138
176	8.126876156
177	8.248715661
178	8.195289458
179	8.167045429
180	8.130696435
181	8.169915086
182	8.149719127
183	8.208790786
184	8.180508218
185	8.18380912
186	8.272442689
187	8.243307268
188	8.14773881
189	8.260927594
190	8.303001566
191	8.260330112
192	8.192095684
193	8.320326188
194	8.268743866
195	8.536119594
196	8.183000663
197	8.420021733
198	8.210466258
199	8.237766924
200	8.476743161
201	8.474453396
202	8.562578821
203	8.053727169
204	8.043213231
205	8.127265614
206	8.112617968
207	8.267315843
208	8.141173223
209	8.314031694
210	8.177094204
211	8.171117043
212	8.131807128
213	8.123680626
214	8.244461288
215	8.173694847
216	8.074806394
217	8.203230879
218	8.126608562
219	8.272598738
220	8.198348014
221	7.981693798
222	7.990529786
223	8.086833768
224	7.982643301
225	8.299582845
226	8.146572172
227	8.158172042
228	8.072017277
229	8.275177918
230	8.228742124
231	8.103133518
232	8.127700655
233	8.326458787
234	8.19341261
235	7.98608238
236	8.144980526
237	8.160836117
238	7.998551512
239	8.2145378
240	8.077371565
241	8.170705833
242	8.186302988
243	8.35210586
244	8.253011676
245	8.289881415
246	8.597024894
247	8.247576392
248	8.338455634
249	8.35329627
250	8.323780901
251	8.288707332
252	8.20547273
253	8.210585547
254	8.235135309
255	8.143264063
256	8.099642882
257	8.162546789
258	8.136609413
259	8.166482616
260	8.236877871
261	8.224960972
262	8.068751817
263	8.162580883
264	8.424800005
265	8.099009826
266	8.008119921
267	8.105036139
268	8.089603801
269	8.048618055
270	8.025471719
271	8.134524315
272	8.230763538
273	8.06706091
274	8.069550701
275	8.111605938
276	8.273016927
277	8.246544692
278	8.381538091
279	8.141273225
280	8.232339716
281	8.066712087
282	8.232367844
283	8.274742192
284	8.17497049
285	8.13076758
286	8.301732769
287	8.221633926
288	8.185584532
289	8.104189743
290	8.133081485
291	8.280600772
292	8.114924512
293	8.124668596
294	8.129167583
295	8.13599681
296	8.066635006
297	8.256437066
298	8.267476171
299	8.403829343
300	8.652213887
301	8.132837446
302	8.230565467
303	8.217668842
304	8.149882321
305	8.111965081
306	8.102358551
307	8.230801645
308	8.546039942
309	8.038899733
310	7.97883421
311	8.332085284
312	8.172239134
313	8.072034775
314	8.070658489
315	8.028100547
316	8.02110855
317	8.118073253
318	8.143843693
319	8.210771071
320	8.03674639
321	8.093776774
322	8.194139982
323	8.252294432
324	8.111416195
325	8.124785663
326	8.709656927
327	8.132935499
328	8.047507707
329	8.068974858
330	8.192600747
331	8.19935922
332	8.215032915
333	8.208710373
334	8.155158257
335	8.274472395
336	8.050937527
337	8.281433921
338	8.089705608
339	8.122998185
340	8.067049217
341	8.068128856
342	8.066420228
343	7.990716722
344	8.323173616
345	8.295878939
346	8.09721715
347	8.129741206
348	8.281453746
349	8.13990364
350	8.257487225
351	8.395032518
352	8.292922411
353	8.333563103
354	8.264539583
355	8.270585048
356	8.211788242
357	8.044656074
358	8.227581393
359	8.126232128
360	8.17502975
361	8.125448095
362	8.098493947
363	8.186718715
364	8.032068347
365	8.103608945
366	8.23631321
367	8.226770809
368	8.1996659
369	8.085145233
370	8.050254911
371	8.001003751
372	8.129593727
373	8.112383768
374	8.184332067
375	8.187000363
376	8.144339002
377	8.270148069
378	8.390281275
379	7.996457195
380	8.237368327
381	8.251036297
382	8.003857109
383	8.228606701
384	8.2344656
385	8.19645041
386	8.172451887
387	8.251974625
388	8.044728439
389	8.206926627
390	8.150289881
391	8.147808697
392	8.200809441
393	8.208018769
394	8.208687408
395	8.250203602
396	8.106712713
397	8.051241941
398	8.076314866
399	8.27373009
400	8.381211001
401	8.315175691
402	8.324618025
403	8.233964366
404	8.149721332
405	8.021150018
406	8.482556889
407	8.030271552
408	8.214829537
409	8.146906935
410	8.146904343
411	8.129833182
412	8.157104429
413	8.312651621
414	8.180582655
415	8.283541349
416	8.147012199
417	8.097643024
418	8.064276441
419	8.231241224
420	8.181621253
421	8.052415943
422	8.121107603
423	8.081226044
424	8.164288771
425	8.100785992
426	8.235333203
427	8.052831102
428	8.199617839
429	8.131309596
430	8.442004493
431	8.186784494
432	7.982982651
433	8.230227299
434	8.256130784
435	8.222196114
436	8.190924761
437	8.075553363
438	8.141025846
439	8.143286405
440	8.168956745
441	8.013929963
442	8.044119229
443	8.18469166
444	8.17556946
445	8.267700922
446	8.123053085
447	8.449267836
448	8.068909241
449	8.134998456
450	8.087834068
451	8.268463309
452	8.223158865
453	8.378875262
454	8.381748366
455	8.232431976
456	8.353772338
457	8.144426386
458	8.2686576
459	8.203791276
460	8.05070833
461	8.184724827
462	8.203086833
463	8.103193985
464	8.040163001
465	8.082184004
466	8.079815702
467	8.110741787
468	8.194944607
469	8.081529436
470	8.104488062
471	8.069133817
472	8.403267282
473	8.086340894
474	8.08117579
475	7.953857189
476	8.023603561
477	8.197132192
478	8.155366875
479	8.162625974
480	8.143732683
481	8.057705193
482	8.023304754
483	8.140501235
484	8.039211064
485	8.081910096
486	8.223356976
487	8.176643805
488	8.027222318
489	8.25697373
490	8.113293074
491	8.007320255
492	8.191508575
493	8.175778471
494	8.157258627
495	8.175049656
496	8.287848638
497	8.13385659
498	8.281761843
499	8.03358566
500	8.00524187
501	8.146567117
502	8.353996285
503	8.280038737
504	8.428997933
505	8.314001723
506	8.622237584
507	8.322254062
508	8.126424694
509	8.143851724
510	8.47150301
511	8.496805002
512	8.057324781
513	8.152072583
514	8.081939756
515	7.963144824
516	8.094034149
517	8.285516034
518	8.083304133
519	8.266570217
520	8.191633211
521	8.19206049
522	8.159048345
523	8.444480718
524	8.053396409
525	8.109392473
526	8.015053335
527	8.055078234
528	8.150206394
529	8.110375366
530	8.140263352
531	8.134892598
532	8.018650944
533	8.392291022
534	8.057663219
535	8.047024991
536	8.107432988
537	8.146334905
538	8.176408048
539	8.159478993
540	8.276065426
541	8.094006895
542	8.285419162
543	8.37289896
544	8.118514841
545	8.178831623
546	8.158870872
547	8.227527253
548	8.159058292
549	8.393887224
550	8.090954209

==> hs_data/write_ext4_full_hdd.csv <==
round	write_cost
0	534.6264611
1	538.0677692
2	531.0454127
3	524.8407539
4	709.589436
5	541.4634636
6	539.7015303
7	520.5735867
8	526.8039821
9	540.7097978
10	525.3696057
11	542.2229659
12	539.2223718
13	544.2521078
14	541.7436209
15	543.3193736
16	544.0783133
17	541.5903292
18	540.3770924
19	542.2525404
20	544.6623094
21	543.1213993
22	555.8112673
23	564.5658825
24	547.6752949
25	568.2142923
26	555.2699675
27	557.1021548
28	561.4678436
29	555.4485763
30	560.9947577
31	562.3006002
32	567.3828028
33	559.2691488
34	568.6431087
35	548.3909492
36	563.64449
37	567.2473381
38	570.9032258
39	561.5438947
40	574.618796
41	577.9348536
42	560.5890565
43	567.0635743
44	577.3330259
45	577.1888648
46	571.8440519
47	777.1204802
48	567.8849944
49	574.3464566
50	580.4959045
51	570.3102287
52	564.1537583
53	586.12319
54	574.8681565
55	566.6211452
56	575.2569837
57	576.456806
58	577.8944101
59	588.2312392
60	571.5794403
61	565.9175076
62	587.2310508
63	574.0627892
64	580.9223731
65	573.8726541
66	575.3035232
67	591.481511
68	588.0940813
69	585.5711606
70	582.6895676
71	583.4764484
72	593.2943829
73	584.3861605
74	591.1601923
75	601.6719901
76	591.434367
77	594.9206327
78	765.8170385
79	626.7144373
80	580.9296236
81	585.1314889
82	580.2633398
83	593.2070837
84	580.2225698
85	588.7585072
86	592.3464672
87	595.9614301
88	608.125844
89	597.5388867
90	601.1358179
91	616.201156
92	608.6474297
93	597.2252356
94	602.1510435
95	579.1137862
96	601.562064
97	580.4139757
98	609.1184557
99	601.7805417
100	599.5319669
101	603.1324011
102	595.2207955
103	604.2000162
104	598.1053378
105	609.3518852
106	610.0666963
107	602.9143608
108	596.1321271
109	600.4783889
110	602.3795167
111	599.8835382
112	600.5262815
113	600.1978777
114	612.1820644
115	615.8913192
116	623.0988336
117	616.5996576
118	601.0507823
119	610.5275459
120	603.9170864
121	617.257532
122	625.1751437
123	616.7426352
124	615.7439227
125	611.5674641
126	614.9001598
127	622.0892722
128	597.8776511
129	606.012544
130	618.7389689
131	621.2144743
132	622.2026704
133	625.8323295
134	613.9898548
135	628.3314915
136	624.6153339
137	624.9450732
138	630.246153
139	628.3091305
140	628.9219332
141	629.3571768
142	601.7483611
143	624.1771103
144	624.0318061
145	625.6843422
146	624.6130479
147	635.5160372
148	628.2004327
149	620.8705891
150	610.1103144
151	629.4171376
152	616.2204384
153	618.0175037
154	640.0816104
155	624.8657515
156	631.8393993
157	630.8114428
158	630.7803566
159	603.3061649
160	629.1336817
161	599.3996638
162	629.9553618
163	623.9477736
164	634.2666261
165	626.9972526
166	629.1669252
167	639.1958118
168	631.3956557
169	617.892576
170	612.9563652
171	622.9828345
172	635.1766275
173	631.3929305
174	631.2232354
175	627.0410216
176	622.3202701
177	621.2348256
178	622.2522005
179	629.9666007
180	633.1066556
181	609.6112597
182	634.1644976
183	635.1703237
184	649.0473139
185	625.7692256
186	628.9740843
187	650.8318763
188	633.3752903
189	639.7668849
190	651.0950669
191	609.2384103
192	646.606704
193	639.8408396
194	622.3040077
195	717.2425386
196	626.1771396
197	653.0524783
198	632.5087248
199	647.3400267
200	656.7533679
201	647.4022353
202	825.2181509
203	620.1535364
204	626.9243179
205	613.3712537
206	636.5305109
207	647.5602661
208	626.2112203
209	629.2032652
210	623.6809969
211	637.8476628
212	631.0645208
213	642.9721387
214	646.2663602
215	638.4509584
216	638.3518553
217	628.473405
218	637.5446561
219	656.3412564
220	647.5230032
221	638.8472799
222	645.1543803
223	645.0349005
224	642.6957068
225	647.2757844
226	646.1746022
227	642.5739101
228	780.3884719
229	649.6414918
230	636.5593965
231	638.3240005
232	625.7768739
233	642.0980554
234	653.7938238
235	633.8539932
236	648.8490849
237	647.344119
238	650.8873107
239	656.004879
240	647.3756315
241	658.8259516
242	640.2340856
243	650.3569342
244	649.4466068
245	658.5314876
246	653.8000853
247	644.3262481
248	652.4017495
249	644.236256
250	654.0740381
251	651.5607234
252	640.6727063
253	652.4566202
254	655.996474
255	660.999969
256	640.4727489
257	652.3639273
258	640.0528044
259	652.9995893
260	648.8244176
261	646.5817986
262	712.5565122
263	667.5471683
264	651.7340645
265	664.855196
266	626.8583074
267	655.1960437
268	663.3494874
269	647.1919202
270	658.7924669
271	655.232518
272	658.6750854
273	635.0438794
274	650.1814349
275	657.4102786
276	660.2596548
277	655.806158
278	656.3252707
279	662.3133363
280	660.4794023
281	665.3679862
282	645.5834902
283	662.1805658
284	664.3746606
285	651.6896837
286	675.410061
287	671.7529209
288	658.674238
289	653.2599522
290	646.7725167
291	661.7842842
292	665.7936794
293	662.9882902
294	660.5339359
295	654.0067815
296	635.3504262
297	651.2843149
298	658.6195874
299	675.5588864
300	667.9116087
301	663.2394975
302	659.1894159
303	665.715768
304	657.4495324
305	655.8515214
306	658.977735
307	657.1984733
308	647.7572985
309	656.2655414
310	648.1574668
311	655.7603811
312	666.831638
313	664.3095786
314	667.7447963
315	666.3816323
316	646.8758864
317	657.4347589
318	670.1118969
319	675.7144658
320	646.3683441
321	659.4857428
322	674.9577492
323	666.4393137
324	660.1732439
325	667.298341
326	661.2543685
327	678.0208677
328	661.5807645
329	656.747471
330	664.0420577
331	741.3274104
332	667.9116087
333	662.3009136
334	666.1583739
335	661.3009158
336	663.2880432
337	682.3391439
338	800.8928704
339	673.553488
340	649.6447889
341	660.5364924
342	673.8114368
343	671.3261773
344	668.8910779
345	681.5756912
346	658.3261543
347	662.3994515
348	656.5908189
349	634.890717
350	679.0617542
351	672.1965335
352	658.3773698
353	677.8489681
354	667.7648268
355	672.5241064
356	669.9141803
357	647.5627232
358	809.0359199
359	657.8216211
360	662.9762714
361	659.3116503
362	658.7229652
363	669.6232977
364	665.8469293
365	660.8775344
366	666.474014
367	665.307032
368	673.5884901
369	662.0255914
370	663.5252891
371	654.3699644
372	672.4993728
373	676.0552966
374	670.9492097
375	675.2586293
376	658.4514559
377	690.8113323
378	666.6579862
379	677.4731574
380	693.4526289
381	673.5459564
382	674.7558293
383	680.4945281
384	684.9379208
385	678.5510285
386	664.9877458
387	669.6806657
388	662.1677198
389	734.7048302
390	672.5779967
391	681.5861255
392	688.0060523
393	681.6573593
394	679.339263
395	678.2934825
396	676.1503801
397	680.0800954
398	675.6524929
399	674.5624731
400	686.3247777
401	668.5722717
402	683.0856259
403	678.913182
404	673.8305027
405	676.2834526
406	673.0921551
407	678.6715535
408	671.5119577
409	884.2572843
410	678.7043904
411	666.8941748
412	667.2213813
413	677.5574319
414	681.6736953
415	675.6734465
416	675.5838456
417	661.3739527
418	663.2979251
419	675.3036063
420	684.0521002
421	676.6852204
422	686.888282
423	677.5811939
424	683.6196324
425	670.3246492
426	684.7290706
427	673.1532166
428	683.4850261
429	682.8756266
430	682.4205403
431	696.3186909
432	675.9990626
433	680.6008163
434	687.3507328
435	680.8560435
436	682.151415
437	679.5231924
438	667.5101805
439	678.920384
440	958.705448
441	668.4012026
442	678.2907867
443	671.9526063
444	677.6645984
445	690.703229
446	687.0684854
447	690.8938304
448	685.4087586
449	683.3085211
450	679.508312
451	690.3232722
452	674.2706486
453	686.0994509
454	690.0939175
455	686.6234487
456	682.4810318
457	678.4683048
458	681.4495977
459	756.8819715
460	669.3002936
461	669.993516
462	686.2732614
463	675.0342791
464	675.1531127
465	680.1184894
466	680.6483175
467	686.1895639
468	691.282349
469	673.1810962
470	679.2626551
471	674.201394
472	680.2047788
473	690.0813609
474	688.9447909
475	675.842014
476	687.8905072
477	693.3498004
478	695.7117253
479	660.7581296
480	693.4620211
481	691.6876571
482	678.6747021
483	693.2512264
484	679.4122818
485	686.1247353
486	698.061244
487	690.3088458
488	908.2370179
489	853.2309456
490	667.4109863
491	678.3244855
492	672.5386825
493	688.2418848
494	690.384242
495	691.3439551
496	697.7677565
497	694.5278127
498	686.514811
499	701.6389848
500	678.2503525
501	688.4667697
502	691.9461255
503	687.1473253
504	679.0356368
505	693.7847993
506	689.3858811
507	693.2681228
508	679.2297641
509	690.7791773
510	693.6475701
511	705.5179218
512	684.2422485
513	689.500072
514	704.1507763
515	675.3784329
516	681.2968059
517	686.2369287
518	691.6563549
519	694.0283738
520	694.2980098
521	690.2739457
522	690.2427713
523	699.4545075
524	695.945303
525	696.2935965
526	684.3126667
527	690.7749834
528	760.2236721
529	684.8976065
530	684.7235763
531	705.955187
532	686.258084
533	691.4606634
534	684.0223991
535	695.9888207
536	687.0938413
537	697.2071543
538	690.0381138
539	690.4307911
540	709.5987787
541	693.4150624
542	699.1207055
543	693.4422977
544	689.2935347
545	701.2051278
546	700.1359932
547	695.622402
548	712.2328779
549	697.9579957
550	696.3059068

==> hs_data/write_ext4_full_ssd.csv <==
round	write_cost
0	8.45920343
1	8.430516094
2	8.404672988
3	8.326581538
4	8.501262674
5	8.34967377
6	8.412295681
7	8.413230818
8	8.555693567
9	8.436876354
10	8.290047452
11	8.500189748
12	8.368760883
13	8.550712728
14	8.629615609
15	8.563610693
16	8.481752685
17	8.643427624
18	8.531054262
19	8.562391092
20	8.532082814
21	8.46473477
22	8.545697462
23	8.736882901
24	8.596555266
25	8.720565844
26	8.744047761
27	8.588996256
28	8.606161324
29	8.615506309
30	8.681860873
31	8.813858622
32	8.726248657
33	8.563260931
34	8.695973178
35	8.494479936
36	8.537335707
37	8.682444109
38	8.800633659
39	8.585668132
40	8.822784939
41	8.783002098
42	8.654173725
43	8.91902645
44	8.892190578
45	8.791494092
46	8.857713965
47	8.718830893
48	8.769382605
49	8.774830113
50	8.796116961
51	8.94271745
52	8.552924448
53	9.003119247
54	8.672059841
55	8.898091617
56	8.664106102
57	8.952438535
58	9.015745198
59	9.010068285
60	8.908965382
61	8.75702362
62	8.880599481
63	8.961526182
64	9.015449284
65	8.89465026
66	8.83113381
67	9.043492256
68	8.938203643
69	8.871438953
70	8.927077407
71	8.807888655
72	8.753272732
73	8.867431245
74	9.014136719
75	9.096269785
76	9.053939614
77	9.038449653
78	8.782266908
79	9.15534356
80	8.98049343
81	8.834894721
82	8.94053382
83	9.078416033
84	9.099066989
85	8.902719635
86	8.970998208
87	9.054875686
88	9.108079973
89	8.972391636
90	9.266329243
91	9.193218332
92	9.106830197
93	8.886505577
94	8.987871096
95	8.67465481
96	9.058123733
97	8.765174687
98	9.238370261
99	8.798208004
100	9.144818625
101	9.254720269
102	9.097480615
103	9.049924918
104	9.059874196
105	9.236959076
106	8.848955672
107	9.424061807
108	9.14016259
109	9.046608338
110	9.100143992
111	9.073414655
112	9.32800641
113	9.134909527
114	9.35301539
115	9.162448093
116	9.153407507
117	9.244686874
118	9.026113233
119	9.085506183
120	9.079670822
121	9.278064471
122	9.334561788
123	9.228983334
124	9.107803403
125	9.259037981
126	9.005626036
127	9.351103803
128	9.10767444
129	9.25750163
130	9.388850388
131	9.290249692
132	9.466660023
133	9.187070082
134	9.249582626
135	9.469091613
136	9.282071558
137	9.211974837
138	9.256738331
139	9.399229175
140	9.338022735
141	9.15266455
142	9.234845771
143	9.435164347
144	9.334172935
145	9.345060216
146	9.274019854
147	9.436397346
148	9.209013876
149	9.426204126
150	9.332097669
151	9.411785208
152	9.423323347
153	9.306926203
154	9.395962045
155	9.416759656
156	9.053317569
157	9.587181758
158	9.460879977
159	9.456593828
160	9.397854585
161	9.371807299
162	9.205846007
163	9.211732527
164	9.39271545
165	9.683437735
166	9.473666759
167	9.266926897
168	9.568444109
169	9.254083543
170	9.332586204
171	9.715826313
172	9.30713438
173	9.391287125
174	9.539374355
175	9.622575796
176	9.419711202
177	9.53130745
178	9.62943562
179	9.426782228
180	9.669690182
181	9.453258254
182	9.491654602
183	9.746102699
184	9.330679897
185	9.761639635
186	9.599084397
187	9.676479202
188	9.541153712
189	9.678572893
190	9.697034436
191	9.645415317
192	9.562648355
193	9.640611377
194	9.756063541
195	9.572907982
196	9.547097712
197	9.96424277
198	9.611542652
199	9.730558738
200	9.808876155
201	9.651115565
202	9.749492781
203	9.514156265
204	9.625883459
205	9.24855341
206	9.731839172
207	9.872300349
208	9.608205618
209	9.82109956
210	9.524300443
211	9.662902475
212	9.836209533
213	9.585266307
214	9.375601855
215	9.743214907
216	9.730847051
217	9.892824196
218	9.723207441
219	9.910102307
220	9.712903458
221	9.64091635
222	9.489080917
223	9.743750124
224	9.459597404
225	9.947155445
226	9.806434392
227	9.666014377
228	9.645263594
229	10.03953715
230	9.752839243
231	9.60357358
232	9.609138531
233	9.767756145
234	9.804133612
235	9.608797785
236	9.657583584
237	9.794036482
238	9.606632329
239	9.813042659
240	9.694814712
241	9.641577556
242	9.407250004
243	9.899891887
244	9.541322358
245	9.960184648
246	10.04551945
247	9.829348118
248	9.706442578
249	9.859283758
250	9.809599599
251	9.752745426
252	9.696727003
253	9.80975804
254	9.831896367
255	9.974466826
256	9.688616843
257	9.796629248
258	9.834593093
259	9.722334956
260	9.845878446
261	9.839976706
262	9.81680528
263	9.825330852
264	10.18938819
265	9.728485568
266	9.667859004
267	9.905685684
268	9.780639829
269	9.922847727
270	9.780065337
271	9.905505827
272	10.05862894
273	9.437662763
274	9.951014383
275	9.869069446
276	9.753481795
277	9.969939173
278	10.27815797
279	10.04277467
280	9.755074932
281	9.764587617
282	9.830542755
283	9.834864745
284	9.807485477
285	9.822735218
286	9.966190768
287	10.08576535
288	9.801875664
289	10.03833556
290	9.778278117
291	10.05872814
292	9.837588995
293	9.832185242
294	9.824500364
295	9.781401439
296	9.753987759
297	10.08194326
298	9.873050409
299	9.997237287
300	10.32909401
301	9.744562843
302	9.987000709
303	9.882020068
304	9.858664112
305	9.845627957
306	9.883488343
307	9.965682142
308	10.33804749
309	9.811407783
310	9.655234216
311	10.1758391
312	9.907020101
313	9.82948059
314	9.795168862
315	9.97140165
316	9.734749559
317	9.805456675
318	10.09471305
319	9.9802258
320	10.01322577
321	10.22141236
322	10.11640585
323	10.05880847
324	10.00703248
325	10.03421491
326	10.57212347
327	9.934760446
328	10.12773848
329	9.893333059
330	10.01295671
331	10.01607952
332	9.927618644
333	9.899113532
334	10.10034107
335	10.11468802
336	9.870955761
337	9.982957999
338	9.735790609
339	10.05906597
340	9.960591852
341	9.924127141
342	10.07523554
343	9.953376015
344	10.09064752
345	10.23146951
346	9.896400058
347	9.935455536
348	10.00015323
349	9.686390159
350	10.22470109
351	9.971994666
352	9.927853301
353	10.00994787
354	10.10069595
355	10.15969745
356	10.0407152
357	9.978853406
358	10.07556041
359	9.941103621
360	10.18861626
361	9.873482506
362	10.00876089
363	9.929191002
364	10.07002245
365	10.00172246
366	10.12917538
367	10.23800185
368	10.22975684
369	10.070489
370	9.830710462
371	9.977164084
372	9.882168459
373	10.3137148
374	10.33052317
375	10.0670971
376	10.13678222
377	10.13930253
378	10.11471929
379	10.00123209
380	10.11757552
381	10.06449672
382	9.902843627
383	10.14129086
384	10.15224028
385	10.1500912
386	9.98211622
387	10.09705946
388	10.0524671
389	10.07688149
390	9.975613619
391	9.94872124
392	10.39940087
393	10.29026548
394	10.23888509
395	10.21834008
396	9.970701813
397	9.976703132
398	10.16529888
399	10.13547879
400	10.12478451
401	10.15516165
402	10.22659672
403	10.13071391
404	10.02099614
405	9.882953403
406	10.17513878
407	10.15737
408	10.1739685
409	9.740854553
410	10.18598606
411	10.06606524
412	10.25933104
413	10.23015818
414	10.20265288
415	10.18628669
416	10.25935201
417	9.89575862
418	10.27623833
419	10.38163867
420	10.20768512
421	10.14005887
422	10.10218588
423	10.08477961
424	10.31161094
425	10.18214191
426	10.34368844
427	9.867046653
428	10.37954773
429	10.30637605
430	10.61200786
431	10.20533167
432	10.01703885
433	10.29325183
434	10.20162689
435	10.16940289
436	10.24518724
437	10.26466465
438	10.19403337
439	10.10970222
440	10.31404858
441	10.14998244
442	10.05504114
443	10.18789554
444	10.06455488
445	10.09168055
446	10.28432844
447	10.70512404
448	10.16542219
449	10.10329464
450	10.02511173
451	10.17280678
452	10.21311785
453	10.41438407
454	10.25052544
455	10.15668089
456	10.18892668
457	10.10272518
458	10.43289175
459	10.07127948
460	10.33260619
461	10.25330305
462	10.25968197
463	10.1663305
464	10.12371776
465	10.18793193
466	10.11554811
467	10.10304933
468	10.20541599
469	9.928023671
470	10.25684872
471	10.14400796
472	10.62998911
473	10.26397984
474	10.22832886
475	10.21897109
476	10.12510647
477	10.29182707
478	10.27129613
479	10.17356762
480	10.41025355
481	10.22445637
482	10.30731024
483	10.25529783
484	10.10315828
485	10.2872544
486	10.37210315
487	10.32329974
488	10.16300306
489	10.4591039
490	10.25943352
491	10.27847439
492	10.18169736
493	10.30062059
494	10.30965647
495	10.41364005
496	10.31174157
497	10.30281316
498	10.75662703
499	10.30724363
500	10.10464963
501	10.1595398
502	10.31945703
503	10.33666018
504	10.19704322
505	10.24482675
506	10.20190273
507	10.35440771
508	10.15594513
509	10.29966928
510	10.64604539
511	10.56599606
512	10.31531719
513	10.17511816
514	10.28154371
515	10.2082559
516	10.22933316
517	10.22677473
518	10.44063209
519	10.53419998
520	10.30308434
521	10.49508955
522	10.45591827
523	10.64404574
524	10.47793118
525	10.376264
526	10.12596252
527	10.55129355
528	10.50012958
529	10.48268613
530	10.40168346
531	10.45335528
532	10.25088295
533	10.49574338
534	10.24405583
535	10.23507468
536	10.43036936
537	10.53103256
538	10.34047185
539	10.39608379
540	10.36414956
541	10.3118424
542	10.34316542
543	10.38168445
544	10.26796686
545	10.3444273
546	10.55907454
547	10.3724487
548	10.67986197
549	10.46721027
550	10.32208525

==> hs_data/write_f2fs_empty_ssd.csv <==
round	write_cost
1	13.17165301
2	12.89225894
3	12.84473017
4	12.72413489
5	12.93289095
6	12.42004279
7	12.67482846
8	12.92527956
9	13.18130364
10	13.25251508
11	13.02589706
12	12.88710945
13	13.34106994
14	12.64003889
15	12.82873058
16	13.33367049
17	12.77483437
18	13.39331621
19	13.01755359
20	13.3713522
21	13.22851902
22	12.84372759
23	13.37766322
24	13.17358322
25	12.93359237
26	12.99683116
27	12.80155683
28	12.94018948
29	12.84130196
30	13.20874869
31	13.13537317
32	13.05181619
33	13.29196918
34	12.89189601
35	13.19471903
36	12.98201515
37	12.93622263
38	13.35962936
39	12.98442098
40	13.21110055
41	13.115106
42	13.15447377
43	12.90367913
44	13.35435322
45	13.02794507
46	13.00885208
47	13.02901308
48	13.07951162
49	12.96689332
50	13.08551715
51	13.15408799
52	12.83682387
53	13.00495352
54	13.20429811
55	12.88803868
56	14.62410314
57	12.94370964
58	12.99741431
59	12.7001659
60	12.97125034
61	12.98028825
62	13.72179705
63	13.42828952
64	12.5701629
65	12.93338703
66	12.63239917
67	12.86135655
68	13.10733321
69	13.99711728
70	13.35085024
71	12.67852013
72	12.99744417
73	12.8115291
74	14.01889029
75	13.21147127
76	12.73221005
77	13.00759768
78	12.94851182
79	12.68636741
80	13.89145529
81	13.49132643
82	13.07130757
83	13.02201411
84	13.07835647
85	13.19450192
86	14.24617321
87	12.91941154
88	13.17817932
89	12.99794423
90	12.97444728
91	13.32940064
92	14.34876055
93	13.2083972
94	12.55559037
95	13.1653119
96	13.19291485
97	14.8469652
98	13.32370696
99	12.63475572
100	13.42076156
101	12.98063083
102	12.97814401
103	13.11158737
104	12.89668581
105	13.03700393
106	14.03072446
107	12.93414209
108	12.8410493
109	12.75188252
110	12.89450203
111	13.57893003
112	14.13858601
113	12.77972481
114	12.70582758
115	13.3903935
116	14.36907658
117	14.19542697
118	14.7499802
119	14.55163589
120	14.08603879
121	13.64573484
122	14.8792764
123	13.6132626
124	14.47504517
125	13.89962222
126	15.04441518
127	14.71405483
128	13.51731133
129	14.55303515
130	14.48425138
131	13.6914507
132	14.38426618
133	14.51853977
134	13.68457814
135	14.59502809
136	13.80152267
137	14.01582691
138	14.25064117
139	14.86250837
140	13.69140511
141	14.20015676
142	14.42931923
143	14.38951796
144	14.1018267
145	13.44723951
146	14.86498414
147	14.1749054
148	14.24391749
149	13.63425919
150	14.37466333
151	14.42881886
152	13.88972384
153	12.06380935
154	12.17768382
155	12.57453451
156	14.18799506
157	14.28477904
158	12.9931922
159	14.13065811
160	14.00184677
161	13.95631792
162	12.85059149
163	13.09209512
164	13.42481928
165	13.35105286
166	13.07183836
167	13.18655581
168	13.35716962
169	12.93966705
170	12.94199471
171	13.09047921
172	12.95121384
173	13.28330698
174	13.05360195
175	13.08014014
176	12.88699738
177	13.53089157
178	12.88272886
179	12.7735659
180	13.09760107
181	12.5628153
182	12.89954547
183	13.13264127
184	12.96711483
185	13.04362142
186	12.74417668
187	13.48113804
188	13.28499343
189	13.14217003
190	12.72910746
191	12.86150662
192	13.16254689
193	12.94623893
194	12.83223618
195	13.20066034
196	12.85677068
197	13.08319006
198	12.72205799
199	13.01422455
200	12.7295366
201	13.15197057
202	12.54659009
203	13.19318563
204	12.58681043
205	13.85988348
206	12.62164791
207	13.34631506
208	13.12356527
209	13.40767207
210	13.1811014
211	13.47742349
212	12.96226487
213	13.13141037
214	13.57036269
215	12.72205799
216	13.29612582
217	13.14392054
218	13.58367498
219	13.21150605
220	13.47565396
221	13.09553747
222	12.62522102
223	13.45148077
224	13.01709388
225	12.55006052
226	13.68263204
227	13.00615239
228	13.17617977
229	12.81286764
230	13.44732074
231	13.20098299
232	13.36111297
233	13.66365121
234	13.47494341
235	13.58852946
236	13.21284816
237	13.16948217
238	13.79807235
239	12.99124674
240	13.27295676
241	12.93461245
242	12.97857694
243	12.88222564
244	13.04369137
245	13.43701865
246	12.96888126
247	13.3836111
248	13.29603467
249	12.85011287
250	13.2111435
251	13.18961564
252	13.33752562
253	13.41495653
254	13.37772823
255	12.97335533
256	13.31795474
257	13.82101971
258	13.3750941
259	13.42928857
260	13.32633545
261	13.47804897
262	12.80968268
263	13.26245037
264	13.16294264
265	13.20506249
266	13.4083018
267	12.96605743
268	12.68502735
269	13.09227958
270	13.22164435
271	13.11564958
272	13.03478118
273	12.89294914
274	12.66331597
275	12.70078748
276	13.68141069
277	13.2818804
278	12.82858626
279	13.26503
280	13.09114042
281	13.1663174
282	13.08348678
283	12.37521053
284	13.05530098
285	12.81318332
286	13.08688731
287	13.02026281
288	13.01039798
289	13.33392954
290	12.85501577
291	12.55840763
292	12.91465355
293	12.97136864
294	13.35263537
295	12.9708473
296	13.08219722
297	12.47809616
298	13.23738111
299	12.84521
300	13.29380089
301	12.97689552
302	13.03116372
303	12.91582117
304	12.84449187
305	13.24669683
306	12.2605088
307	12.57307625
308	13.47533334
309	13.16914818
310	13.27930644
311	12.77845983
312	12.81717662
313	13.42194544
314	12.57290072
315	13.05046451
316	12.92645694
317	12.96100894
318	13.23470531
319	13.19387034
320	13.20977788
321	13.28309866
322	12.91370061
323	12.86793029
324	12.98628172
325	13.01146972
326	12.86861805
327	12.82220341
328	13.0371002
329	12.63855479
330	13.84072082
331	12.95994057
332	12.83564008
333	13.16936344
334	12.63046459
335	13.38299925
336	12.59573218
337	12.66773695
338	13.11807091
339	12.72145725
340	13.22373167
341	12.58424516
342	12.61950418
343	13.24656625
344	12.65755754
345	13.15233359
346	13.08420145
347	12.94903072
348	12.92613827
349	12.74331836
350	12.68193782
351	12.81492763
352	12.84389159
353	12.20588598
354	12.66917352
355	12.87366941
356	12.94124005
357	12.795154
358	12.49810515
359	12.85892344
360	12.72187212
361	13.11363286
362	12.78962697
363	12.99322518
364	13.19638357
365	12.60797766
366	12.61948427
367	12.44887648
368	12.62795485
369	13.46340419
370	12.62109799
371	12.98906131
372	12.69908482
373	12.97847825
374	13.4450798
375	12.89487631
376	12.88706031
377	13.23249329
378	12.89198901
379	13.68123283
380	12.75991918
381	13.49228795
382	12.89796033
383	13.00398754
384	12.76731583
385	12.83155488
386	13.19054058
387	13.01135284
388	12.78803759
389	12.97032025
390	12.88780429
391	12.35935411
392	13.13732563
393	13.05821977
394	12.60742288
395	13.14714021
396	13.0436706
397	12.86964117
398	13.34359
399	13.11648773
400	13.22808617
401	12.74880161
402	13.07267225
403	13.31546997
404	12.89899609
405	13.09656986
406	13.10446119
407	13.10732096
408	12.15005469
409	12.8097854
410	12.51952692
411	13.12592054
412	13.03589163
413	12.81102389
414	13.17335003
415	12.95316683
416	13.03481685
417	12.48258655
418	13.12315356
419	12.63066322
420	12.92137043
421	12.79517542
422	13.1967237
423	13.13681766
424	12.87571613
425	12.97360105
426	13.61020043
427	13.10453213
428	13.14917604
429	13.78032917
430	12.87177268
431	13.48237254
432	13.26549673
433	13.29189343
434	13.26337439
435	13.22454885
436	13.4259347
437	12.81596597
438	13.65901913
439	13.13249103
440	13.40757832
441	13.09967806
442	12.96830624
443	13.35087217
444	13.18443896
445	13.17344137
446	13.36444761
447	12.95493716
448	12.78684346
449	12.8951548
450	13.23520857
451	12.85119837
452	13.56220023
453	13.59177816
454	12.70876095
455	13.13861984
456	13.27339273
457	13.69974808
458	13.15777436
459	12.20687933
460	12.64239938
461	13.66057089
462	13.08623138
463	13.23006851
464	13.11576886
465	13.31082919
466	12.89722249
467	12.44966518
468	12.82611349
469	12.71856557
470	13.3627779
471	13.02535575
472	12.7974282
473	12.32938239
474	13.02516919
475	12.60181442
476	12.65095921
477	12.83281849
478	13.07906106
479	12.81338166
480	12.64127614
481	12.87615862
482	12.65099969
483	12.43550267
484	12.42003872
485	13.28019629
486	13.09322791
487	12.48354844
488	12.5504583
489	12.66226135
490	12.90862332
491	12.42483702
492	13.0244969
493	12.50947419
494	12.39305664
495	12.88923426
496	12.71122938
497	12.59430648
498	12.62794784
499	12.76724181
500	12.59119734
501	12.6397621
502	13.00698569
503	12.77904125
504	12.78773049
505	12.57517536
506	12.36840945
507	12.59878031
508	12.16065392
509	12.94517578
510	11.61242633
511	11.9444703
512	13.0613661
513	12.42507884
514	12.67192909
515	12.46442709
516	12.45684733
517	12.99980852
518	12.60239492
519	12.65014387
520	12.22905814
521	12.65515229
522	12.41936193
523	12.76236983
524	12.21837146
525	12.73736766
526	12.60227751
527	12.90505522
528	12.72623271
529	12.45015924
530	12.60808928
531	12.83763883
532	12.47982692
533	12.86471094
534	12.59076045
535	12.13373351
536	12.79235481
537	12.64510692
538	12.26120084
539	12.45826784
540	12.53145484
541	12.56023624
542	12.30166168
543	12.88191951
544	12.37309363
545	12.27159141
546	12.41258386
547	12.57998333
548	12.89039551
549	12.47087809
550	12.40733033


==> hs_data/write_f2fs_full_ssd.csv <==
round	write_cost
1	13.52159764
2	13.15442307
3	12.87426342
4	12.79157099
5	13.06184343
6	12.33007762
7	12.72132323
8	13.02243093
9	13.14084139
10	13.27477774
11	13.22767367
12	12.95969897
13	13.3375463
14	12.74234535
15	12.84786101
16	13.370992
17	12.89437912
18	13.27269974
19	13.09646551
20	13.35376477
21	13.32799936
22	12.96105471
23	13.51458985
24	13.20535726
25	13.12551524
26	13.04872651
27	12.9380753
28	13.04781287
29	12.96159972
30	13.25310494
31	12.97348238
32	13.25324645
33	13.13047098
34	12.91525053
35	13.39456393
36	12.96603445
37	12.98727224
38	13.38129517
39	13.05289977
40	13.23897889
41	13.18171834
42	13.22056313
43	13.09058179
44	13.48294202
45	13.22977588
46	13.01004358
47	13.02138238
48	13.12684768
49	13.23391185
50	13.26305967
51	13.54070016
52	13.14790271
53	13.08459384
54	13.34829281
55	13.09604008
56	14.88548923
57	13.07303307
58	13.35450666
59	24.30662157
60	14.60390793
61	14.33503115
62	15.37223745
63	14.13613317
64	14.27497082
65	14.17036302
66	14.10235475
67	13.27839122
68	14.77162512
69	15.47996345
70	13.61794628
71	13.21073496
72	13.9924558
73	14.32656598
74	15.21199761
75	14.57435172
76	14.49553801
77	14.48914877
78	14.85897642
79	14.01418016
80	16.10509404
81	15.44006088
82	15.5117394
83	15.05933112
84	15.47815544
85	14.79041641
86	16.70303301
87	16.03477994
88	14.38130906
89	15.859567
90	15.64117459
91	15.90173054
92	16.53880988
93	14.32148443
94	13.57794082
95	14.33337235
96	15.5083457
97	16.23701913
98	13.80172618
99	13.08992867
100	13.74572292
101	13.86690343
102	13.83252166
103	14.04310322
104	14.15667074
105	14.60575911
106	14.39956223
107	15.21638947
108	13.30867606
109	15.65049199
110	14.13568298
111	15.6214131
112	16.34210016
113	15.78328076
114	14.86007699
115	15.92638452
116	16.25859137
117	16.00556744
118	16.4813372
119	16.35256357
120	15.19767508
121	16.40592751
122	16.48653358
123	15.44946367
124	16.09698534
125	15.74120355
126	17.67993102
127	17.16686048
128	14.53281203
129	16.52651328
130	18.00059831
131	15.47252868
132	16.03172252
133	16.256064
134	16.27909335
135	17.74055495
136	15.05300289
137	17.05893811
138	17.16930909
139	16.59232285
140	16.21141997
141	17.42057938
142	17.27349664
143	17.83083348
144	17.05866075
145	15.4460063
146	17.00195581
147	27.54730227
148	18.13679693
149	16.40632494
150	17.56637469
151	17.60244338
152	16.70885871
153	13.92310349
154	13.95283256
155	14.10330181
156	15.64289137
157	15.72231855
158	14.68174556
159	15.51594588
160	14.93492907
161	16.24262961
162	13.86804901
163	14.56312247
164	14.63422045
165	14.78190753
166	14.74673873
167	15.1534331
168	14.35705954
169	14.97400745
170	15.5584365
171	13.98169321
172	14.56938994
173	15.32577417
174	15.10279977
175	14.22561641
176	15.54506729
177	15.51218963
178	15.62860501
179	14.96337196
180	14.66965653
181	14.60974948
182	14.05357561
183	14.21988345
184	14.86829054
185	14.07853261
186	14.65852256
187	16.71726496
188	14.16567991
189	14.81606749
190	14.14879293
191	15.40106023
192	15.85054006
193	14.81145974
194	15.55587987
195	14.78876993
196	15.88126127
197	14.7304489
198	15.34041742
199	16.29993978
200	13.86367861
201	16.43790449
202	14.07917119
203	16.18384161
204	13.54742964
205	15.09063014
206	13.81201571
207	13.77576295
208	14.37146631
209	14.38123453
210	13.47226891
211	14.55108689
212	14.33271592
213	14.28598255
214	15.27443065
215	14.83189875
216	14.75199972
217	15.09847902
218	14.6825173
219	15.37477839
220	15.28988632
221	17.00466708
222	15.09290664
223	15.47773409
224	17.16937732
225	14.22893947
226	15.47119995
227	15.68782791
228	16.06102411
229	14.32806523
230	16.39657788
231	15.251393
232	16.13780678
233	15.84466215
234	14.62270062
235	14.42433338
236	15.36742838
237	15.18858948
238	15.96698327
239	17.10035922
240	15.1277033
241	15.28979363
242	16.50390762
243	14.97867265
244	15.34503989
245	15.59345713
246	16.3279377
247	17.26053818
248	15.12724897
249	16.69016329
250	16.23958076
251	16.81173326
252	16.28653357
253	22.87813508
254	15.30070815
255	13.89835748
256	14.38271434
257	14.32362974
258	13.91225543
259	14.64997609
260	14.65068937
261	14.16669605
262	14.09534144
263	14.1871278
264	14.80464819
265	13.45776085
266	14.07510879
267	14.15682966
268	14.27676143
269	14.67369177
270	14.48617543
271	14.48135562
272	14.10932528
273	14.35605012
274	13.52092722
275	14.70486193
276	14.54027932
277	13.67757401
278	15.55229534
279	14.18948334
280	14.29584403
281	15.51446747
282	14.92714395
283	14.80597043
284	16.09570456
285	15.62620077
286	14.72325013
287	15.08981557
288	14.55040375
289	15.58761693
290	14.13079149
291	15.44769191
292	15.61878118
293	14.81398089
294	15.66141489
295	13.62809737
296	14.03430579
297	16.43853675
298	17.22819275
299	14.9705847
300	15.35272596
301	14.6089985
302	16.01513555
303	15.12780834
304	15.04862189
305	15.21014863
306	13.19880588
307	14.09719421
308	13.86525037
309	13.86654158
310	13.62766971
311	13.82928443
312	12.96329112
313	14.4235536
314	13.54600921
315	13.21432492
316	13.72461183
317	13.49836651
318	15.02345699
319	13.84055358
320	13.86104647
321	14.48531866
322	13.60504883
323	14.60930364
324	14.3134844
325	13.54611547
326	14.2366097
327	13.95199076
328	14.6214322
329	15.16936357
330	14.69595722
331	13.64330314
332	14.25579998
333	14.89654213
334	13.41047254
335	14.10803687
336	14.92099718
337	14.31835987
338	15.01612958
339	15.6358754
340	14.67777006
341	14.97184963
342	14.99742298
343	15.00440564
344	13.76148447
345	14.3696077
346	15.13751143
347	14.73522562
348	12.99131151
349	14.48030695
350	14.46909288
351	13.47829361
352	14.94739291
353	14.23829706
354	14.21940954
355	14.21515709
356	14.98672109
357	13.57968851
358	13.19438971
359	13.87443973
360	13.46955916
361	13.73479108
362	13.36464035
363	13.14033163
364	14.0564751
365	12.94979858
366	13.10434229
367	13.25282964
368	13.30284712
369	13.37807236
370	13.35504694
371	13.43587143
372	14.31567975
373	13.77475579
374	14.26677796
375	13.38891861
376	13.88929938
377	14.26356934
378	14.48563423
379	13.90032883
380	13.40828144
381	15.11734544
382	13.22698442
383	14.054862
384	14.69681082
385	14.70012027
386	14.06018967
387	14.09956676
388	14.58143527
389	14.92820438
390	13.22724719
391	14.26755401
392	14.16773194
393	13.66962552
394	14.87946277
395	14.4905633
396	14.29814058
397	14.48539673
398	13.63550791
399	13.79488541
400	15.06569792
401	13.64855288
402	13.86095416
403	14.76244934
404	13.33146276
405	15.52662546
406	14.20534233
407	14.13849055
408	12.89258634
409	13.50280585
410	13.11317894
411	14.11657515
412	13.2396201
413	13.40056631
414	14.05198535
415	13.55710016
416	13.51823694
417	13.60853368
418	13.94272899
419	13.59922347
420	13.69163596
421	13.35576319
422	13.08496302
423	13.57236261
424	13.82777271
425	13.57668822
426	14.58850265
427	14.00434036
428	13.77785909
429	14.089921
430	13.10186232
431	14.9176636
432	13.78582355
433	14.38887598
434	13.37586126
435	14.66469854
436	14.10662548
437	13.87294558
438	15.14233059
439	14.03541975
440	14.74982128
441	14.30091999
442	13.79041298
443	14.37216402
444	13.37323136
445	14.68940656
446	13.84472709
447	13.67280706
448	13.9889944
449	14.42904983
450	13.53612797
451	13.44143679
452	14.06518309
453	14.98105533
454	13.94179882
455	13.42185923
456	13.84650182
457	13.79298789
458	15.01783808
459	13.18406449
460	13.08801385
461	13.90375441
462	12.94516334
463	13.4607065
464	13.94697328
465	13.75961277
466	13.16192886
467	13.36049201
468	13.42326642
469	13.05228734
470	13.34365364
471	13.84646999
472	13.56519771
473	12.9119907
474	13.37670748
475	13.86613393
476	12.97669522
477	13.10614547
478	13.78727598
479	13.6610008
480	12.90463628
481	13.68294779
482	13.31598822
483	13.27191272
484	13.27404536
485	13.81174689
486	13.76279767
487	13.02276067
488	14.63138191
489	12.84468892
490	13.39523467
491	13.53706904
492	13.95557727
493	13.2430235
494	13.08031357
495	13.2042724
496	13.41640147
497	13.73168449
498	13.16230393
499	14.05465868
500	12.89530631
501	13.63662865
502	13.67932588
503	13.03621574
504	12.98034469
505	13.45059326
506	13.27890555
507	13.48527001
508	12.87591025
509	14.12302621
510	12.39998171
511	12.75003215
512	13.41093515
513	12.57144392
514	13.95759399
515	12.9597029
516	12.78361476
517	13.35242887
518	13.28151657
519	12.90777101
520	12.54871573
521	13.52839875
522	12.77620257
523	13.23762068
524	12.7812314
525	13.06000794
526	12.85536452
527	12.86014642
528	12.5879743
529	13.08450055
530	12.8591282
531	13.30976136
532	13.32129023
533	13.02419673
534	13.433951
535	12.87251749
536	13.60592449
537	13.33532564
538	12.91982068
539	12.77562985
540	13.53393784
541	13.3186542
542	12.94565594
543	13.88630913
544	13.41237764
545	13.71884558
546	13.56694661
547	12.96887436
548	13.49204404
549	13.25817605
550	13.3058213


==> hs_data/write_xfs_empty_hdd.csv <==
round	write_cost
0	431.4514634
1	409.9015236
2	379.7877268
3	403.2399384
4	435.466353
5	419.6511486
6	388.9299299
7	401.6979584
8	425.0534119
9	419.2628344
10	380.0561102
11	412.3201585
12	429.9208089
13	423.57685
14	397.9380281
15	431.9946001
16	433.9308499
17	423.5214902
18	379.4474371
19	418.9084816
20	441.2629082
21	407.7460602
22	378.1908002
23	409.1303184
24	440.0873126
25	421.1057893
26	369.373191
27	401.4651911
28	432.6630155
29	420.7896381
30	372.265629
31	405.0541582
32	437.1151764
33	403.2064362
34	384.4103581
35	394.2807726
36	429.2374412
37	411.4558304
38	367.0371926
39	397.9762287
40	437.0246983
41	417.2889665
42	375.407027
43	405.4904355
44	433.317366
45	589.0379124
46	380.5599285
47	392.5710529
48	418.2208704
49	411.2010524
50	423.7324957
51	419.7278655
52	362.7362213
53	414.5394867
54	436.5872013
55	414.532103
56	361.9030588
57	406.365332
58	443.8880431
59	424.9057863
60	376.859363
61	389.4774156
62	441.5808768
63	410.1088631
64	369.3496092
65	405.8531636
66	431.9709095
67	416.2638853
68	381.0998303
69	386.0995126
70	428.913099
71	410.1883742
72	383.2989462
73	405.5257638
74	429.0056412
75	418.5446337
76	380.2182542
77	408.4711491
78	438.3747428
79	416.8803993
80	374.0262169
81	412.2866246
82	424.1173679
83	402.4130636
84	365.5565742
85	389.4237973
86	425.4032191
87	413.1484494
88	383.9544534
89	411.0607455
90	448.5817545
91	414.7199668
92	365.083734
93	400.6413391
94	434.6513939
95	409.4660227
96	360.2845403
97	408.4374237
98	427.4885133
99	406.7645258
100	378.1990413
101	435.0009218
102	405.6120226
103	378.204489
104	400.6436904
105	433.6612614
106	408.1118609
107	379.1136515
108	396.6452489
109	419.0216173
110	417.7383791
111	374.0747222
112	393.4028191
113	423.4747259
114	418.3295334
115	378.4748351
116	394.6477441
117	440.2428386
118	410.136787
119	373.0236848
120	393.4161198
121	444.6123319
122	413.2098008
123	374.2458891
124	394.8738891
125	434.3945456
126	420.8761128
127	376.5823169
128	407.7282014
129	424.3344186
130	415.0067074
131	559.825317
132	397.5158366
133	440.7370121
134	477.7770675
135	384.5720509
136	410.9015718
137	423.1805406
138	410.0320097
139	358.1807218
140	410.3458446
141	430.5991131
142	403.0532861
143	364.8989971
144	391.3266125
145	432.7762044
146	422.8679033
147	376.0084573
148	402.5413568
149	429.6983677
150	422.7834011
151	369.885805
152	437.3756266
153	407.5634868
154	380.5073233
155	391.9051681
156	441.9239054
157	418.5535297
158	381.1185532
159	391.9635229
160	435.1787633
161	401.4234853
162	372.51359
163	391.0850931
164	444.2468086
165	418.576798
166	384.0505026
167	383.5572311
168	441.4240236
169	403.5976951
170	364.1791406
171	409.9607655
172	440.8687008
173	412.9951505
174	378.3517755
175	402.2415539
176	439.3169822
177	404.5695818
178	384.8061689
179	399.4298763
180	428.3624465
181	408.8949016
182	371.7403292
183	389.8620635
184	435.5133954
185	408.2801121
186	360.5539856
187	404.2458446
188	420.5311177
189	417.4248798
190	371.6646365
191	410.9947518
192	431.648793
193	413.5926581
194	382.9510492
195	417.8781665
196	418.0530323
197	409.9834165
198	366.6166865
199	412.9475178
200	449.3350587
201	407.9985242
202	374.351511
203	439.1538226
204	408.8726972
205	375.1667459
206	392.4439215
207	422.8369968
208	412.5080165
209	379.2454941
210	401.4562197
211	427.6482977
212	414.7644814
213	373.5122885
214	409.6099945
215	436.2163514
216	415.0346295
217	372.2848474
218	399.0435425
219	441.8611676
220	417.3204279
221	369.0125994
222	391.5039064
223	424.917247
224	403.4873284
225	390.5697245
226	402.9330694
227	432.9344755
228	402.4201801
229	364.6215929
230	388.2299595
231	428.4422026
232	405.6390161
233	385.9985073
234	395.6246388
235	431.4163813
236	410.1569932
237	374.047667
238	388.4066679
239	418.0564458
240	400.6353827
241	374.2030826
242	401.7461835
243	417.1818632
244	414.3762666
245	379.6061068
246	389.30284
247	601.3896565
248	413.0496253
249	363.7838925
250	394.2781918
251	420.5074589
252	404.1703752
253	381.0520385
254	437.0950255
255	411.1994012
256	362.0040033
257	405.4372942
258	427.0419298
259	416.0758038
260	379.7939247
261	401.6755834
262	458.9713663
263	418.2111345
264	376.9616084
265	411.3368286
266	432.3024496
267	408.5314452
268	369.7551816
269	449.6768167
270	416.7858889
271	410.3269352
272	384.631565
273	386.1957643
274	419.5588159
275	405.683049
276	377.714686
277	409.1337512
278	435.1957786
279	422.2365259
280	392.8315907
281	395.2628672
282	426.5655351
283	425.9290994
284	383.5606792
285	435.7589589
286	440.4306758
287	414.3911909
288	388.0112114
289	392.9116286
290	421.7061721
291	416.0235703
292	378.8587915
293	401.6844071
294	422.4009451
295	415.7779616
296	364.0707663
297	396.1978931
298	421.7801677
299	409.9391016
300	380.6525887
301	400.6140662
302	427.5226025
303	406.2892303
304	373.8456966
305	424.0202503
306	408.8070778
307	387.7946188
308	381.3437974
309	433.2964636
310	406.2951949
311	368.4280213
312	399.1765425
313	425.9237846
314	414.4242296
315	374.7217947
316	384.7717559
317	431.0816613
318	421.5068954
319	373.9244651
320	388.050912
321	416.8764959
322	412.0231908
323	390.5609355
324	398.4702478
325	435.8693209
326	416.4805926
327	363.6646458
328	391.3800082
329	423.3178696
330	434.7757784
331	373.4612049
332	403.7741846
333	442.3320402
334	401.0463236
335	375.6937861
336	394.3058234
337	436.9898229
338	407.3715149
339	379.6856322
340	391.1083951
341	429.7306462
342	400.3750388
343	358.2025229
344	414.6077988
345	440.0250952
346	404.1260321
347	368.8080585
348	393.6101392
349	425.5538434
350	417.0189336
351	388.3059244
352	396.0532367
353	434.7573192
354	416.3595134
355	373.6511704
356	435.545442
357	415.5127464
358	383.53324
359	402.1960533
360	446.0981442
361	403.4534671
362	375.9555844
363	387.9746058
364	441.284206
365	404.602032
366	375.1601483
367	391.788061
368	437.5946822
369	412.6463202
370	383.0673746
371	402.6029223
372	438.0909843
373	405.1245085
374	375.6558845
375	405.7867408
376	430.9562979
377	417.7278136
378	370.4124383
379	386.9096086
380	434.302243
381	422.2178974
382	381.1317454
383	403.7312018
384	429.4617469
385	412.7837183
386	369.319104
387	568.3379169
388	429.6257138
389	408.7876572
390	366.9637974
391	398.6511265
392	425.6569729
393	410.1609361
394	374.3642389
395	410.5480375
396	443.6457281
397	406.8238342
398	373.3564931
399	399.3625799
400	449.0353633
401	410.9653914
402	369.1021158
403	389.9648042
404	424.814828
405	409.1808352
406	371.8685779
407	440.200446
408	404.0128258
409	375.6327339
410	394.5238244
411	432.011185
412	399.130488
413	385.4719245
414	393.5730747
415	434.9724659
416	408.7919002
417	385.533169
418	389.3707859
419	434.9674773
420	410.1583075
421	388.8342302
422	394.3545679
423	434.9467849
424	408.098036
425	371.367157
426	405.2037019
427	431.2270726
428	413.9333858
429	380.6158022
430	406.8180157
431	449.5733663
432	412.1318081
433	366.5203687
434	397.4518061
435	437.6614518
436	410.6354584
437	363.8261579
438	392.4422671
439	427.9642901
440	413.4191663
441	382.9079465
442	543.8185515
443	428.1494911
444	400.8874332
445	368.4720357
446	401.3399424
447	430.0269691
448	416.2385047
449	418.1423129
450	409.1566379
451	428.1258623
452	411.5558782
453	382.6890031
454	403.1892903
455	440.0067548
456	411.1916406
457	379.8959367
458	429.5595714
459	420.3747082
460	365.8739636
461	403.1300846
462	452.7727912
463	401.0552767
464	365.6521249
465	409.7650534
466	425.1264689
467	420.2839543
468	389.0954481
469	394.0014814
470	430.2575243
471	403.7284957
472	380.1956671
473	406.0137616
474	435.3400924
475	413.9412503
476	366.895164
477	406.1720702
478	431.6477013
479	411.0449051
480	379.2574332
481	404.6474391
482	421.5978311
483	409.9415633
484	367.505745
485	403.4302603
486	432.8934786
487	402.0327782
488	350.0068532
489	403.5537956
490	422.0877184
491	402.0697167
492	375.909764
493	400.6019984
494	434.1875181
495	409.8047384
496	381.5511096
497	401.320281
498	427.9539164
499	408.0716899
500	369.3286946
501	411.344099
502	441.0206009
503	410.7397206
504	370.7340244
505	406.7818156
506	425.435916
507	408.4380754
508	381.4298778
509	438.0345765
510	412.846293
511	377.1252888
512	398.2176648
513	443.1304396
514	418.660825
515	376.4938423
516	398.475985
517	436.6545947
518	417.7750216
519	572.3439385
520	394.3920835
521	429.8258869
522	413.7081216
523	374.3380997
524	398.9255501
525	447.8209836
526	407.0413381
527	380.7526558
528	396.513623
529	427.9174337
530	413.8157897
531	404.1742038
532	390.9947494
533	426.6046312
534	400.7951714
535	369.5592861
536	402.244556
537	444.1938143
538	421.8936432
539	365.8491272
540	402.5043316
541	429.341104
542	424.2143542
543	367.5706488
544	383.4454899
545	427.3987651
546	404.0419983
547	363.9831558
548	399.3300303
549	442.0916114
550	410.3910698

==> hs_data/write_xfs_empty_ssd.csv <==
round	write_cost
0	7.409964231
1	7.376910308
2	7.261710876
3	7.214341474
4	7.471149325
5	7.239820745
6	7.183897563
7	7.280925036
8	7.210967741
9	7.380127416
10	7.139684127
11	7.345019427
12	7.334709317
13	7.287787942
14	7.342965239
15	7.400398335
16	7.762989914
17	7.676748436
18	7.555687111
19	7.468604365
20	7.387858495
21	7.485875509
22	7.634614336
23	7.590132321
24	7.259150444
25	7.504060455
26	7.376326521
27	7.465148691
28	7.544870038
29	7.385451024
30	7.556061494
31	7.530511496
32	7.687308978
33	7.426264177
34	7.361685874
35	7.554289428
36	7.551792056
37	7.39072508
38	7.588427074
39	7.321389816
40	7.512747717
41	7.466142357
42	7.52996638
43	7.583197433
44	7.430849092
45	7.436572338
46	7.465516713
47	7.457280343
48	7.793418694
49	7.586144018
50	7.767826935
51	7.489790881
52	7.570461143
53	7.639151718
54	7.752062221
55	7.574449329
56	7.475485809
57	7.590975863
58	7.475601833
59	7.649993208
60	7.67513665
61	7.617514311
62	7.779029614
63	7.577101148
64	7.549292271
65	7.513069843
66	7.892901223
67	8.030497256
68	7.752567364
69	7.53055353
70	7.489491399
71	7.452021318
72	7.580239219
73	7.577644699
74	7.584588025
75	7.636785873
76	7.701292263
77	7.619163947
78	7.592412262
79	7.639638605
80	7.585645325
81	7.581897955
82	7.749122756
83	8.04852816
84	7.527352425
85	7.588072025
86	7.593522029
87	7.534490953
88	7.627235718
89	7.565989988
90	7.675350254
91	7.554803571
92	7.561449068
93	7.516566616
94	7.720478391
95	7.306754903
96	7.492793272
97	7.562338855
98	7.508263471
99	7.781557161
100	7.603311028
101	7.785973563
102	7.585113323
103	7.597938973
104	7.4949942
105	7.650688396
106	7.458518329
107	7.667596168
108	7.614946993
109	7.600146834
110	7.533806356
111	7.463825865
112	7.359611406
113	7.434621489
114	7.556154105
115	7.467648437
116	7.594848589
117	7.7158506
118	7.724465655
119	7.675653047
120	7.527678517
121	7.752859846
122	7.564234218
123	7.612247062
124	7.640835028
125	7.533728092
126	7.674676518
127	7.535491188
128	7.533835899
129	7.494285991
130	7.545425655
131	7.528308535
132	7.548289148
133	7.699635939
134	7.921960029
135	8.056421955
136	7.602959271
137	7.605677189
138	7.619803987
139	7.754400448
140	7.727144623
141	7.652639289
142	7.446786872
143	7.559395663
144	7.630525314
145	7.617093472
146	7.605154631
147	7.539938128
148	7.595589906
149	7.501047217
150	7.725323352
151	7.77840178
152	7.823349083
153	7.624483694
154	7.717207862
155	7.604938195
156	7.634916885
157	7.775810268
158	7.716505883
159	7.754782274
160	7.803605502
161	7.617057606
162	7.620451563
163	7.476239758
164	7.613607798
165	7.5819793
166	7.568929983
167	7.667779151
168	7.617927149
169	7.97989167
170	7.985050239
171	7.468461159
172	7.805992783
173	7.740283612
174	7.808642684
175	7.748932528
176	7.663491479
177	7.74433371
178	7.603986634
179	7.764625744
180	7.629268909
181	7.719066097
182	7.656459736
183	7.724671583
184	7.790198334
185	7.770198091
186	7.651273199
187	7.470311766
188	7.66961423
189	7.563189022
190	7.662607146
191	7.623252943
192	7.808594214
193	7.619861935
194	7.789372448
195	7.761285064
196	7.522961765
197	7.716447327
198	7.660953433
199	7.583770054
200	7.92808539
201	7.820438516
202	7.853193445
203	7.963332153
204	7.671927004
205	7.834446516
206	7.830850748
207	7.516857121
208	7.623020154
209	7.631977233
210	7.630024238
211	7.573402822
212	7.755988307
213	7.539512272
214	7.807483677
215	7.628554364
216	7.551078028
217	7.682103686
218	7.837956015
219	7.761566143
220	7.991095672
221	7.999399545
222	7.52453111
223	7.557106114
224	7.816827189
225	7.7075448
226	7.783183552
227	7.614688606
228	7.708988166
229	7.671973217
230	7.847792494
231	7.710017101
232	7.821094062
233	7.864003668
234	7.866565654
235	7.893080577
236	8.084229524
237	7.860385491
238	7.491146438
239	7.659833783
240	7.568978321
241	7.592198802
242	7.682164373
243	7.636114733
244	7.648644459
245	7.652449479
246	7.661315622
247	7.711494031
248	7.619478086
249	7.54548548
250	7.766490924
251	7.371933603
252	7.799906975
253	7.732781531
254	7.928696059
255	7.541733682
256	7.53556422
257	7.620066179
258	7.517953133
259	7.867874235
260	7.815414681
261	7.656195262
262	7.791723517
263	7.774962872
264	7.587623791
265	7.768153393
266	7.525137265
267	7.946857625
268	7.729571637
269	7.666781434
270	8.149952375
271	7.772845454
272	8.004599768
273	7.510144875
274	7.585041407
275	7.578537404
276	7.867738037
277	7.687833364
278	7.900353581
279	7.710598992
280	7.857068929
281	7.735196486
282	7.545557538
283	7.746398643
284	7.72591181
285	7.71197212
286	7.841273211
287	7.650981072
288	8.014436003
289	7.665930832
290	7.81647115
291	7.799123877
292	7.736181114
293	7.818734849
294	7.595902497
295	7.862083334
296	7.620611716
297	7.817552912
298	7.587211308
299	7.791120782
300	7.865097359
301	7.573091239
302	7.516226976
303	7.92969526
304	7.68198076
305	7.684096526
306	7.718669744
307	7.770530114
308	7.542959808
309	7.767769307
310	7.806275384
311	7.726072405
312	7.549342139
313	7.65097547
314	7.542868075
315	7.579195712
316	7.60671817
317	7.704729717
318	7.772850882
319	7.801550319
320	7.753771886
321	7.846249011
322	8.178071501
323	8.366807645
324	7.578063153
325	7.717141502
326	7.863115688
327	7.888224719
328	7.715413943
329	7.680978365
330	7.645122607
331	7.867482522
332	7.990882091
333	7.747168493
334	7.779238107
335	7.690656963
336	7.606544701
337	8.07513554
338	7.99095212
339	8.210585745
340	7.716160843
341	8.030214561
342	7.707345179
343	7.842992542
344	8.09915434
345	7.704623804
346	7.811406229
347	7.607174484
348	7.777553405
349	7.765964706
350	7.738156794
351	7.786036079
352	7.801345324
353	7.877902118
354	8.216517233
355	7.920067278
356	7.783136817
357	7.678053172
358	7.939683034
359	7.716566067
360	7.86159116
361	7.389896016
362	7.433960909
363	7.730373335
364	7.548168686
365	7.679548404
366	7.93626368
367	7.936396602
368	7.820826335
369	7.732718991
370	7.634610921
371	7.813962972
372	7.990669271
373	8.268621612
374	7.915374811
375	7.791610338
376	7.791851166
377	7.978858394
378	7.778191087
379	7.674111942
380	7.980925774
381	7.747355118
382	7.759515813
383	7.882950563
384	7.84700865
385	7.657509683
386	7.836225639
387	7.726498143
388	7.879842619
389	7.860174798
390	8.056325992
391	7.955852045
392	7.737730881
393	7.986696223
394	7.751692575
395	7.845242539
396	7.8673331
397	7.822059991
398	7.732301967
399	7.866729611
400	7.785870851
401	7.756402249
402	7.817363725
403	7.815805582
404	7.875921139
405	7.699525766
406	8.00308669
407	7.961355394
408	7.844424471
409	7.761115179
410	7.669191004
411	7.797571332
412	7.856694325
413	7.867255853
414	7.469266975
415	8.002262139
416	7.681581811
417	7.840128269
418	7.564728199
419	7.818245401
420	7.657575938
421	7.902599474
422	7.874632891
423	7.854370762
424	8.205440512
425	8.10191763
426	7.808948285
427	7.746481915
428	7.857881315
429	7.914463875
430	7.81962603
431	7.835253511
432	7.756223824
433	8.010741152
434	7.554844761
435	7.754487827
436	7.687162687
437	7.745647753
438	7.935744525
439	8.11353427
440	7.880823296
441	7.670934988
442	7.838312634
443	7.915393839
444	7.713592561
445	7.723663026
446	7.846655869
447	7.891767735
448	7.938651466
449	7.726168706
450	7.714214683
451	7.963546245
452	7.680926397
453	7.838429034
454	7.984498844
455	7.589410182
456	7.778252947
457	7.839051173
458	7.829316496
459	7.870770617
460	7.546426682
461	7.57627386
462	7.88137102
463	7.702341276
464	7.69516783
465	7.776633576
466	7.739251263
467	7.825635966
468	7.698010824
469	7.663251925
470	7.756359361
471	7.633654651
472	7.689853836
473	7.759242172
474	7.969442976
475	8.008930896
476	7.949905657
477	7.852036049
478	7.845623625
479	7.759478417
480	7.698755458
481	7.836076683
482	7.841770291
483	7.957446993
484	7.785615475
485	7.623302318
486	7.857329918
487	7.652956308
488	7.562684853
489	7.398243091
490	7.661967177
491	7.692052061
492	7.894736761
493	7.524433909
494	7.622297701
495	7.615039808
496	7.556872997
497	7.540638556
498	7.697834671
499	7.573873353
500	7.492195221
501	7.579218151
502	7.687318442
503	7.521998614
504	7.764154467
505	7.519133662
506	7.69519073
507	7.63269919
508	7.613332861
509	7.815284827
510	7.949595095
511	7.758297808
512	7.46195525
513	7.538617303
514	7.697464566
515	7.430794899
516	7.50161706
517	7.566379873
518	7.589835618
519	7.749044646
520	7.4429827
521	7.542914914
522	7.487872462
523	7.520340465
524	7.851998599
525	8.317075103
526	8.104697175
527	8.230629902
528	7.840699588
529	7.566670719
530	7.615974879
531	7.632687868
532	7.504363964
533	7.51438548
534	7.642029031
535	7.772241093
536	7.704046351
537	7.630953439
538	7.757295085
539	7.740265709
540	7.866203257
541	7.833664497
542	7.884421465
543	7.91625603
544	7.600716038
545	7.663164354
546	7.838378514
547	7.607940479
548	7.624676605
549	7.621921435
550	7.561945422

==> hs_data/write_xfs_full_hdd.csv <==
round	write_cost
0	385.4758424
1	398.9499513
2	384.6275198
3	390.2154988
4	414.393371
5	394.5616763
6	392.0172426
7	397.3070035
8	412.3968756
9	393.198435
10	382.2261838
11	408.0946206
12	398.2597914
13	401.0389415
14	398.5600461
15	404.8083644
16	408.1128368
17	400.826862
18	402.4684206
19	397.2504373
20	389.2096194
21	401.596188
22	400.6924466
23	409.0327534
24	393.4227704
25	409.6440777
26	407.1785904
27	409.129828
28	405.4576821
29	403.9043031
30	402.5688927
31	404.7032525
32	409.0486025
33	410.7853622
34	410.0438314
35	397.6319156
36	412.6847359
37	408.1110477
38	399.3068283
39	394.9172911
40	398.682479
41	402.2385518
42	391.2132884
43	399.4836362
44	410.9987108
45	674.1365917
46	409.0856975
47	394.3775017
48	409.1066174
49	416.7619711
50	418.9230487
51	414.1860334
52	401.5809111
53	411.3483952
54	416.5676776
55	410.5383264
56	397.9417396
57	407.471856
58	414.5101211
59	420.0260547
60	402.2314418
61	400.6866454
62	424.1583005
63	410.5200576
64	409.4825604
65	399.6562332
66	408.5940415
67	425.2452843
68	409.1950606
69	397.9186987
70	413.8634558
71	407.9166097
72	403.4893952
73	402.3210467
74	419.8882704
75	423.2155204
76	407.1125424
77	399.5636016
78	399.8950276
79	424.0537886
80	402.1549852
81	404.7618012
82	413.3974692
83	414.2130074
84	395.6639252
85	405.8689281
86	406.0986177
87	405.3209457
88	401.7086741
89	409.7132447
90	423.4521356
91	409.7222611
92	410.4672352
93	405.0908527
94	411.3697125
95	394.6234102
96	398.1328193
97	398.701417
98	416.3251499
99	415.3925663
100	394.3150855
101	409.0487659
102	413.0427943
103	412.4124882
104	393.5059226
105	416.0056551
106	418.8024295
107	422.6621192
108	415.3627427
109	405.3867346
110	409.0894564
111	395.5494506
112	407.2508144
113	411.6776548
114	410.0804503
115	409.8555859
116	412.9433546
117	416.5758119
118	412.3482184
119	400.2209032
120	406.5597462
121	428.6109531
122	409.7827631
123	410.9766072
124	416.088822
125	420.6359737
126	415.0945232
127	403.9137029
128	398.934098
129	419.2099693
130	419.1356718
131	665.5526459
132	418.7467694
133	406.9539852
134	477.3723635
135	415.0109123
136	409.1711886
137	412.2949245
138	421.1729915
139	405.4435549
140	406.7587091
141	427.4621024
142	403.4482215
143	402.1276638
144	409.3079179
145	417.4919335
146	410.2759707
147	410.436634
148	404.458683
149	413.3442374
150	409.1868849
151	407.3018401
152	421.7158977
153	414.208316
154	415.9362058
155	405.600937
156	407.0821157
157	422.7095766
158	412.4850857
159	414.9633179
160	416.9185889
161	410.6789357
162	402.568418
163	408.3025777
164	402.8192628
165	405.0419816
166	411.175625
167	408.9760661
168	407.2252254
169	405.4210817
170	407.6032333
171	407.1237107
172	417.5901703
173	413.4552219
174	408.1697731
175	408.2652991
176	399.6944523
177	406.9860103
178	397.1766327
179	405.9435849
180	410.2623275
181	404.7102903
182	397.6780881
183	410.7239049
184	415.7212459
185	406.1741646
186	399.2744435
187	406.3556564
188	418.4611663
189	412.7637516
190	406.7527309
191	401.7409822
192	414.9715578
193	421.3338095
194	399.7668547
195	414.6052808
196	414.7224863
197	417.331313
198	406.0382326
199	406.8762079
200	415.5294389
201	410.8565637
202	408.2408844
203	413.9292027
204	425.0257132
205	409.9995035
206	410.5575845
207	417.9805092
208	410.2210747
209	406.1007114
210	403.9057369
211	411.8140772
212	416.260501
213	402.1208735
214	413.0094758
215	415.5710917
216	412.3196605
217	401.4716445
218	409.6727579
219	414.389514
220	417.0143483
221	402.7698292
222	400.748429
223	418.4868187
224	414.9670174
225	407.9287973
226	414.2203798
227	406.2679528
228	418.2485434
229	409.5703471
230	414.0821913
231	416.6061489
232	417.5220636
233	404.4786531
234	412.3950487
235	414.684362
236	423.513783
237	404.6309698
238	412.8815828
239	425.1282339
240	419.3632804
241	416.1133389
242	411.7839373
243	413.0851165
244	418.6173527
245	405.8961168
246	409.0022024
247	652.6899238
248	420.7911943
249	402.7501859
250	420.9396079
251	415.153761
252	411.04738
253	405.8599197
254	407.5448329
255	415.1288521
256	404.444785
257	405.1514372
258	422.8355999
259	408.8196451
260	411.0843433
261	400.5169171
262	446.9825838
263	413.704946
264	400.1405181
265	414.4658288
266	419.757631
267	425.8653301
268	412.9693342
269	473.3097665
270	425.7723673
271	411.9103226
272	412.4629881
273	416.4956689
274	422.3669709
275	424.6393676
276	405.9715883
277	413.1297808
278	419.9626627
279	411.1086041
280	405.6027042
281	412.468803
282	411.9903681
283	423.07214
284	401.6404502
285	440.7630021
286	422.3450212
287	414.0830285
288	406.4922852
289	403.2242187
290	407.0018629
291	415.3854891
292	411.0039896
293	413.7823464
294	429.7943157
295	414.0709727
296	407.0127017
297	419.8197563
298	420.1603092
299	417.1477037
300	410.6402338
301	403.3644693
302	406.3722664
303	416.408614
304	400.7034223
305	425.0186568
306	419.266096
307	411.2187214
308	413.2746731
309	419.268671
310	411.5806909
311	406.549093
312	414.4505636
313	423.0207565
314	413.3814481
315	400.0720442
316	407.9146598
317	417.8208764
318	413.0652873
319	409.710294
320	406.3264714
321	422.8029524
322	427.6620501
323	400.8789584
324	403.7942463
325	406.6177031
326	412.981659
327	405.5564401
328	410.1576503
329	427.3085197
330	452.8306559
331	411.8414057
332	408.8524542
333	411.5796983
334	422.3744622
335	402.7777505
336	410.1620861
337	424.4860465
338	428.8227517
339	420.2704999
340	409.9699569
341	420.6757186
342	411.2869345
343	406.8477563
344	407.815075
345	417.1998799
346	409.3316422
347	403.7628808
348	416.5026145
349	395.2801085
350	417.78576
351	398.8554718
352	410.6767946
353	428.9910834
354	416.1806484
355	407.0939298
356	425.1654782
357	405.5161282
358	417.7941124
359	404.1627181
360	415.4549231
361	417.7155447
362	402.6178021
363	413.1076141
364	409.5159673
365	421.1828658
366	406.0491811
367	411.6955302
368	422.8961947
369	414.7073701
370	407.6770688
371	400.2895845
372	428.9574783
373	418.0113924
374	404.718448
375	417.0291236
376	405.2537347
377	418.4762153
378	414.0708053
379	408.6892768
380	431.9053183
381	419.7777637
382	407.4151142
383	409.4403183
384	405.3103573
385	415.9657738
386	405.9765778
387	622.029188
388	404.0300418
389	411.1199928
390	397.4026014
391	413.5914887
392	426.5969892
393	422.4127938
394	411.3830989
395	404.6960551
396	411.1021673
397	408.4054956
398	406.6737384
399	416.2769152
400	411.1931266
401	416.0621103
402	405.9860744
403	411.2809877
404	417.8657182
405	408.5091173
406	404.9703786
407	421.3001801
408	409.8094946
409	411.6141102
410	410.2189383
411	418.968813
412	418.9360742
413	410.4509469
414	408.0416075
415	426.8413159
416	418.4175644
417	405.0706619
418	402.5888349
419	416.6159797
420	415.923704
421	403.6667447
422	422.6113585
423	417.3396472
424	423.6813023
425	408.2205411
426	413.220139
427	413.7174819
428	417.7504789
429	405.6136293
430	410.0188753
431	415.3832986
432	412.3918931
433	418.7986613
434	413.5011351
435	405.9284583
436	410.4670706
437	404.8158859
438	411.0765871
439	410.9622577
440	424.7184478
441	401.8677431
442	579.6868446
443	416.7763893
444	416.8232128
445	415.9333337
446	411.5782095
447	419.5103446
448	410.9413124
449	450.5917757
450	407.3626016
451	412.0440807
452	425.5034466
453	408.0237228
454	418.3461111
455	414.9866933
456	413.7074531
457	402.433623
458	424.090318
459	418.6507263
460	400.1463035
461	400.7244346
462	419.0505967
463	401.6413954
464	413.1972957
465	408.6922129
466	419.1588334
467	417.0686994
468	408.3546816
469	405.2765102
470	415.6529038
471	414.6516177
472	396.7044091
473	420.7173724
474	417.6536998
475	409.8186792
476	408.3221151
477	417.2425483
478	432.0079044
479	410.3150972
480	405.9406883
481	416.8865092
482	429.6518519
483	425.5732979
484	396.219662
485	410.1192109
486	422.2899829
487	415.7173642
488	400.5672094
489	416.1820016
490	417.5186589
491	405.4421101
492	399.7813696
493	405.5861572
494	420.5347444
495	416.163227
496	407.8360276
497	414.3048458
498	411.1749646
499	424.9696213
500	403.5924457
501	407.363736
502	416.4678887
503	413.1126139
504	398.4818774
505	407.9404981
506	417.7533762
507	423.7637087
508	403.0486854
509	416.6300488
510	426.913921
511	421.9452749
512	402.3434937
513	410.7481232
514	424.279388
515	400.0965858
516	401.1471869
517	416.7321202
518	409.8780613
519	673.6939614
520	415.6635334
521	421.7487251
522	422.4415471
523	421.493189
524	411.4664116
525	418.1887608
526	414.2786979
527	400.5678362
528	419.3412984
529	414.9209462
530	423.363899
531	452.8276522
532	404.7168484
533	414.8859793
534	419.6943199
535	407.9600008
536	402.7945445
537	409.4989357
538	414.7732175
539	409.4252573
540	416.0643079
541	412.9808262
542	409.977179
543	405.3636258
544	412.5784866
545	413.4098195
546	416.5842855
547	413.7835169
548	416.5900477
549	419.9185752
550	408.13138

==> hs_data/write_xfs_full_ssd.csv <==
round	write_cost
0	7.274250784
1	7.587505276
2	7.608911575
3	7.535866678
4	7.685807608
5	7.556307218
6	7.509152072
7	7.606421356
8	7.619270245
9	7.707847296
10	7.521394622
11	7.640812394
12	7.510684756
13	7.583817626
14	7.615832593
15	7.685223051
16	7.431478538
17	7.490559499
18	7.638060422
19	7.566887442
20	7.43948221
21	7.362272322
22	7.569648901
23	7.644105669
24	7.467477985
25	7.635411032
26	7.757993396
27	7.566444559
28	7.589108361
29	7.588506028
30	7.566214388
31	7.478192197
32	7.575358991
33	7.280194177
34	7.806313946
35	7.470298796
36	7.622718661
37	7.573151616
38	7.50380624
39	7.574514322
40	7.582248496
41	7.644879291
42	7.550075377
43	7.533592188
44	7.694407644
45	7.610175762
46	7.553372841
47	7.57143837
48	7.573815822
49	7.603214491
50	7.769476477
51	7.581641189
52	7.579180565
53	7.738923603
54	7.753667087
55	7.649673805
56	7.523572808
57	7.507162632
58	7.725991495
59	7.746154522
60	7.695568366
61	7.491574028
62	7.67609868
63	7.665823803
64	7.853277523
65	7.652548072
66	7.582276961
67	7.809759506
68	7.747073484
69	7.578394551
70	7.660789975
71	7.518479619
72	7.848626123
73	7.596632297
74	7.552265921
75	7.572983818
76	7.575822871
77	7.507562164
78	7.515867894
79	7.660021668
80	7.586252149
81	7.61448148
82	7.534842059
83	7.553676729
84	7.668322583
85	7.766330295
86	7.531870976
87	7.425497281
88	7.545199707
89	7.509373223
90	7.681009822
91	7.71167354
92	7.389388557
93	7.663778425
94	7.406677027
95	7.590900571
96	7.607056204
97	7.598913495
98	7.542974421
99	7.257210707
100	7.703317325
101	7.704566472
102	7.687869784
103	7.775606801
104	7.17117493
105	7.591074116
106	7.589950887
107	7.59952267
108	7.376789887
109	7.583103483
110	7.629172735
111	7.621952014
112	7.712543385
113	7.515540895
114	7.566803849
115	7.60038387
116	7.600336258
117	7.427787722
118	7.612355486
119	7.233946026
120	7.605049292
121	7.649190552
122	7.690321103
123	7.696163116
124	7.634664883
125	7.694546521
126	7.678551019
127	7.537217163
128	7.555662971
129	7.342462045
130	7.338170726
131	7.63962105
132	7.70146817
133	7.616248704
134	7.518933081
135	7.907738378
136	7.747246448
137	7.568762317
138	7.632262677
139	7.64313869
140	7.62808372
141	7.658726088
142	7.477328051
143	7.622314609
144	7.703255493
145	7.662498948
146	7.684761305
147	7.626017708
148	7.500167454
149	7.546970291
150	7.613685239
151	7.572621645
152	7.477276182
153	7.814019678
154	7.739961833
155	7.704553545
156	7.675638261
157	7.750091283
158	7.626875324
159	7.623665893
160	7.72269754
161	7.507434358
162	7.89342422
163	7.484349378
164	7.745830028
165	7.519172421
166	7.73196538
167	7.527352038
168	7.531837072
169	7.548507824
170	7.673429741
171	7.562566669
172	7.70467876
173	7.619651862
174	7.744443001
175	7.830773677
176	7.547336244
177	7.664731586
178	7.63317985
179	7.390999858
180	7.683396349
181	7.65748025
182	7.639554651
183	7.959854165
184	7.755683312
185	7.885575859
186	7.73985647
187	7.748178333
188	7.254735272
189	7.660410874
190	7.727710148
191	7.679953479
192	7.802063597
193	7.730188228
194	7.640991706
195	7.766819921
196	7.554902283
197	7.567655804
198	7.620916785
199	7.739576142
200	8.019975503
201	7.635966683
202	7.657068725
203	7.829874086
204	7.748453187
205	7.914353892
206	7.77310548
207	7.600502957
208	7.47702547
209	7.550007853
210	7.534022365
211	7.719028159
212	7.585769627
213	7.588923095
214	7.347747883
215	7.661108874
216	7.513407764
217	7.533834901
218	7.901672208
219	7.607746719
220	7.670940159
221	7.599326575
222	7.578962015
223	7.598396545
224	7.6991045
225	7.717333895
226	7.337404934
227	7.594151572
228	7.396519852
229	7.654425073
230	7.952727064
231	7.887840273
232	7.769151086
233	7.888617467
234	7.776108758
235	7.697842483
236	7.679548635
237	7.560377738
238	7.605276354
239	7.644447205
240	7.335675549
241	7.604506942
242	7.84724588
243	7.695678541
244	7.654800664
245	7.633934359
246	7.583223602
247	7.531549451
248	7.746099852
249	7.646508484
250	7.663082806
251	7.620690093
252	7.535442335
253	7.749419494
254	7.759790237
255	7.490500597
256	7.699438175
257	7.457366639
258	7.383847305
259	7.371922246
260	7.636258462
261	7.620539181
262	7.806325194
263	7.992050719
264	7.734035229
265	7.40179957
266	7.716656142
267	7.784617987
268	7.332220063
269	7.626879812
270	7.960992257
271	7.681562334
272	7.706430514
273	7.466841554
274	7.354540054
275	7.806732564
276	8.100978187
277	7.643293123
278	7.887245661
279	7.858126861
280	7.96189524
281	7.651319507
282	7.656354402
283	7.746808515
284	7.730616404
285	7.632331624
286	7.774957441
287	7.570198995
288	7.936112189
289	7.80650248
290	7.607189008
291	7.690623693
292	7.693778249
293	7.412912986
294	7.630312947
295	7.779653589
296	7.576663515
297	7.67204478
298	7.609818845
299	7.917861895
300	7.589518688
301	7.627337354
302	7.609713829
303	7.58885105
304	7.676826592
305	7.672549954
306	7.633234246
307	7.986035793
308	7.797325638
309	7.828255595
310	7.968079748
311	7.653061491
312	7.515990416
313	7.609325913
314	7.76326888
315	7.656270767
316	7.807354742
317	7.843132329
318	7.810141203
319	7.715053655
320	7.605671371
321	7.771139634
322	7.711561919
323	7.891450387
324	7.786298942
325	7.838284195
326	7.866934551
327	7.795683717
328	7.827703381
329	7.831816273
330	7.889942635
331	7.947147927
332	7.908899488
333	7.702078084
334	7.640037428
335	7.665855424
336	7.670383832
337	7.846214021
338	7.777477498
339	7.973532916
340	7.863666448
341	7.982420154
342	7.90612978
343	7.869245115
344	7.637818467
345	7.675981413
346	7.800413739
347	7.550440797
348	7.702438378
349	7.761694983
350	7.590881439
351	7.850534351
352	7.75752122
353	7.797459171
354	7.776116966
355	7.818384367
356	7.856398779
357	7.641896948
358	7.991660141
359	7.848712269
360	7.902839466
361	7.707450586
362	7.841061199
363	7.799360536
364	8.023716665
365	7.607937257
366	7.892878166
367	7.893286589
368	7.763843297
369	7.749811679
370	7.649535057
371	7.523324178
372	7.723405306
373	7.83523013
374	7.805279259
375	7.702282067
376	7.741235768
377	7.884048802
378	7.919729091
379	7.872273288
380	7.946270115
381	7.522496544
382	7.695115207
383	7.76450605
384	7.850384069
385	7.87938399
386	7.957264764
387	7.821161265
388	7.916324451
389	7.592277272
390	7.813462316
391	7.935132646
392	7.867720567
393	7.827054145
394	7.77764999
395	7.657784499
396	7.677237308
397	7.448454404
398	7.67097073
399	7.95310279
400	7.984693218
401	7.966733783
402	7.716988839
403	7.655909341
404	7.714619296
405	7.72906021
406	7.541641701
407	7.89407076
408	7.730344915
409	7.930279953
410	7.733503938
411	7.881280334
412	7.848106941
413	7.858445876
414	7.54937609
415	7.890960063
416	7.755741348
417	7.934733285
418	7.613360597
419	7.990408638
420	7.863673151
421	7.946257906
422	7.79376878
423	7.455583181
424	7.808330378
425	7.926127256
426	7.828347817
427	7.826240045
428	7.800760472
429	7.917464515
430	7.984667505
431	7.842156625
432	7.874443354
433	7.999903314
434	7.559405317
435	7.690784556
436	7.786637731
437	7.73379031
438	7.920164801
439	7.818866012
440	7.880803099
441	7.543343766
442	7.889486781
443	7.825757851
444	7.573707036
445	7.885037569
446	7.650855653
447	7.761147355
448	7.870225696
449	7.798516017
450	7.671368809
451	7.879391508
452	7.968343948
453	7.828969734
454	7.904965455
455	7.664954767
456	7.454250665
457	7.778756014
458	7.915944543
459	7.877728241
460	7.722227728
461	7.485404193
462	7.748902212
463	7.586415196
464	7.660894916
465	7.432132258
466	7.824845898
467	7.847194464
468	7.710938541
469	7.809271597
470	7.67340605
471	7.661016193
472	7.611114448
473	7.719844142
474	7.822109464
475	7.834216892
476	7.819278215
477	7.83048882
478	7.831310333
479	7.682745929
480	7.771940836
481	7.777626715
482	7.595575144
483	7.828837155
484	7.569641179
485	7.672928591
486	7.867160415
487	7.58883609
488	7.247798911
489	7.611920279
490	7.505305056
491	7.520062999
492	7.757837878
493	7.586737151
494	7.508614889
495	7.559370327
496	7.773589529
497	7.44948097
498	7.646786336
499	7.611069644
500	7.448976836
501	7.538781306
502	7.627516205
503	7.567093274
504	7.582361177
505	7.586443242
506	7.535456752
507	7.733814375
508	7.433120714
509	7.759095365
510	8.171083986
511	7.783285838
512	7.484788775
513	7.592335647
514	7.727635386
515	7.536026013
516	7.60544502
517	7.4977687
518	7.651934998
519	7.919302126
520	7.661823282
521	7.506338549
522	7.526697505
523	7.642634586
524	7.744052764
525	8.221775984
526	7.853667642
527	7.899402833
528	7.796462861
529	7.593370445
530	7.453408807
531	7.655695502
532	7.478513661
533	7.559170831
534	7.362412437
535	7.434159033
536	7.818941118
537	7.711714426
538	7.791905773
539	7.756559766
540	7.820229302
541	7.494073187
542	7.882569968
543	7.512590467
544	7.571494801
545	7.654572582
546	7.857070978
547	7.487013304
548	7.704073999
549	7.623707383
550	7.624849256
